Zero-Rate Thresholds and New Capacity Bounds for List-Decoding and List-Recovery

In this work we consider the list-decodability and list-recoverability of arbitrary $q$-ary codes, for all integer values of $q\geq 2$. A code is called $(p,L)_q$-list-decodable if every radius $pn$ Hamming ball contains less than $L$ codewords; $(p,\ell,L)_q$-list-recoverability is a generalization where we place radius $pn$ Hamming balls on every point of a combinatorial rectangle with side length $\ell$ and again stipulate that there be less than $L$ codewords. Our main contribution is to precisely calculate the maximum value of $p$ for which there exist infinite families of positive rate $(p,\ell,L)_q$-list-recoverable codes, the quantity we call the zero-rate threshold. Denoting this value by $p_*$, we in fact show that codes correcting a $p_*+\varepsilon$ fraction of errors must have size $O_{\varepsilon}(1)$, i.e., independent of $n$. Such a result is typically referred to as a ``Plotkin bound.'' To complement this, a standard random code with expurgation construction shows that there exist positive rate codes correcting a $p_*-\varepsilon$ fraction of errors. We also follow a classical proof template (typically attributed to Elias and Bassalygo) to derive from the zero-rate threshold other tradeoffs between rate and decoding radius for list-decoding and list-recovery. Technically, proving the Plotkin bound boils down to demonstrating the Schur convexity of a certain function defined on the $q$-simplex as well as the convexity of a univariate function derived from it. We remark that an earlier argument claimed similar results for $q$-ary list-decoding; however, we point out that this earlier proof is flawed.

==> code-and-data/lb_rate_bli_bin_even_2.txt <==
0.249856 0.000000
0.249711 0.000001
0.249566 0.000003
0.249421 0.000006
0.249276 0.000009
0.249131 0.000013
0.248985 0.000018
0.248839 0.000023
0.248694 0.000029
0.248548 0.000036
0.248401 0.000044
0.248255 0.000052
0.248109 0.000062
0.247962 0.000072
0.247815 0.000082
0.247668 0.000094
0.247521 0.000106
0.247374 0.000119
0.247226 0.000132
0.247079 0.000147
0.246931 0.000162
0.246783 0.000178
0.246635 0.000194
0.246486 0.000212
0.246338 0.000230
0.246189 0.000249
0.246041 0.000269
0.245892 0.000289
0.245743 0.000310
0.245593 0.000332
0.245444 0.000355
0.245294 0.000379
0.245144 0.000403
0.244994 0.000428
0.244844 0.000454
0.244694 0.000481
0.244544 0.000508
0.244393 0.000536
0.244242 0.000565
0.244091 0.000595
0.243940 0.000626
0.243789 0.000657
0.243638 0.000689
0.243486 0.000722
0.243334 0.000756
0.243183 0.000791
0.243031 0.000826
0.242878 0.000862
0.242726 0.000899
0.242573 0.000937
0.242421 0.000975
0.242268 0.001015
0.242115 0.001055
0.241962 0.001096
0.241808 0.001138
0.241655 0.001180
0.241501 0.001224
0.241348 0.001268
0.241194 0.001313
0.241039 0.001359
0.240885 0.001405
0.240731 0.001453
0.240576 0.001501
0.240421 0.001550
0.240266 0.001600
0.240111 0.001651
0.239956 0.001703
0.239801 0.001755
0.239645 0.001808
0.239490 0.001863
0.239334 0.001918
0.239178 0.001973
0.239021 0.002030
0.238865 0.002087
0.238709 0.002146
0.238552 0.002205
0.238395 0.002265
0.238238 0.002326
0.238081 0.002387
0.237924 0.002450
0.237766 0.002513
0.237609 0.002577
0.237451 0.002642
0.237293 0.002708
0.237135 0.002775
0.236977 0.002843
0.236819 0.002911
0.236660 0.002981
0.236501 0.003051
0.236343 0.003122
0.236184 0.003194
0.236025 0.003267
0.235865 0.003340
0.235706 0.003415
0.235546 0.003490
0.235387 0.003566
0.235227 0.003644
0.235067 0.003722
0.234906 0.003800
0.234746 0.003880
0.234586 0.003961
0.234425 0.004042
0.234264 0.004125
0.234103 0.004208
0.233942 0.004292
0.233781 0.004377
0.233620 0.004463
0.233458 0.004550
0.233296 0.004638
0.233134 0.004726
0.232972 0.004816
0.232810 0.004906
0.232648 0.004998
0.232486 0.005090
0.232323 0.005183
0.232160 0.005277
0.231997 0.005372
0.231834 0.005468
0.231671 0.005564
0.231508 0.005662
0.231344 0.005760
0.231181 0.005860
0.231017 0.005960
0.230853 0.006061
0.230689 0.006163
0.230525 0.006266
0.230360 0.006370
0.230196 0.006475
0.230031 0.006581
0.229867 0.006688
0.229702 0.006795
0.229537 0.006904
0.229371 0.007013
0.229206 0.007124
0.229040 0.007235
0.228875 0.007347
0.228709 0.007460
0.228543 0.007574
0.228377 0.007689
0.228211 0.007805
0.228044 0.007922
0.227878 0.008040
0.227711 0.008159
0.227545 0.008278
0.227378 0.008399
0.227211 0.008521
0.227043 0.008643
0.226876 0.008766
0.226709 0.008891
0.226541 0.009016
0.226373 0.009142
0.226205 0.009270
0.226037 0.009398
0.225869 0.009527
0.225701 0.009657
0.225532 0.009788
0.225364 0.009920
0.225195 0.010053
0.225026 0.010186
0.224857 0.010321
0.224688 0.010457
0.224519 0.010594
0.224349 0.010731
0.224180 0.010870
0.224010 0.011009
0.223840 0.011150
0.223670 0.011291
0.223500 0.011434
0.223330 0.011577
0.223160 0.011722
0.222989 0.011867
0.222819 0.012013
0.222648 0.012161
0.222477 0.012309
0.222306 0.012458
0.222135 0.012608
0.221963 0.012759
0.221792 0.012911
0.221620 0.013065
0.221449 0.013219
0.221277 0.013374
0.221105 0.013530
0.220933 0.013687
0.220761 0.013845
0.220588 0.014004
0.220416 0.014164
0.220243 0.014325
0.220071 0.014486
0.219898 0.014649
0.219725 0.014813
0.219552 0.014978
0.219379 0.015144
0.219205 0.015311
0.219032 0.015479
0.218858 0.015647
0.218684 0.015817
0.218511 0.015988
0.218337 0.016160
0.218163 0.016333
0.217988 0.016506
0.217814 0.016681
0.217640 0.016857
0.217465 0.017034
0.217290 0.017212
0.217115 0.017390
0.216940 0.017570
0.216765 0.017751
0.216590 0.017933
0.216415 0.018115
0.216239 0.018299
0.216064 0.018484
0.215888 0.018670
0.215712 0.018857
0.215536 0.019044
0.215360 0.019233
0.215184 0.019423
0.215008 0.019614
0.214831 0.019806
0.214655 0.019999
0.214478 0.020192
0.214302 0.020387
0.214125 0.020583
0.213948 0.020780
0.213771 0.020978
0.213593 0.021177
0.213416 0.021377
0.213239 0.021578
0.213061 0.021780
0.212883 0.021983
0.212706 0.022187
0.212528 0.022392
0.212350 0.022598
0.212172 0.022805
0.211993 0.023013
0.211815 0.023222
0.211636 0.023432
0.211458 0.023643
0.211279 0.023856
0.211100 0.024069
0.210921 0.024283
0.210742 0.024498
0.210563 0.024715
0.210384 0.024932
0.210205 0.025150
0.210025 0.025370
0.209846 0.025590
0.209666 0.025812
0.209486 0.026034
0.209306 0.026258
0.209126 0.026482
0.208946 0.026708
0.208766 0.026934
0.208586 0.027162
0.208405 0.027391
0.208225 0.027620
0.208044 0.027851
0.207863 0.028083
0.207683 0.028316
0.207502 0.028550
0.207321 0.028784
0.207140 0.029020
0.206958 0.029257
0.206777 0.029495
0.206596 0.029734
0.206414 0.029975
0.206232 0.030216
0.206051 0.030458
0.205869 0.030701
0.205687 0.030945
0.205505 0.031191
0.205323 0.031437
0.205140 0.031684
0.204958 0.031933
0.204776 0.032182
0.204593 0.032433
0.204411 0.032684
0.204228 0.032937
0.204045 0.033190
0.203862 0.033445
0.203679 0.033701
0.203496 0.033958
0.203313 0.034216
0.203130 0.034474
0.202946 0.034734
0.202763 0.034995
0.202579 0.035257
0.202396 0.035520
0.202212 0.035785
0.202028 0.036050
0.201844 0.036316
0.201660 0.036583
0.201476 0.036852
0.201292 0.037121
0.201107 0.037391
0.200923 0.037663
0.200739 0.037935
0.200554 0.038209
0.200370 0.038484
0.200185 0.038759
0.200000 0.039036
0.199815 0.039314
0.199630 0.039593
0.199445 0.039872
0.199260 0.040153
0.199075 0.040435
0.198889 0.040718
0.198704 0.041003
0.198519 0.041288
0.198333 0.041574
0.198147 0.041861
0.197962 0.042150
0.197776 0.042439
0.197590 0.042729
0.197404 0.043021
0.197218 0.043313
0.197032 0.043607
0.196846 0.043902
0.196659 0.044197
0.196473 0.044494
0.196287 0.044792
0.196100 0.045091
0.195914 0.045391
0.195727 0.045692
0.195540 0.045994
0.195353 0.046297
0.195167 0.046601
0.194980 0.046906
0.194793 0.047212
0.194606 0.047520
0.194418 0.047828
0.194231 0.048137
0.194044 0.048448
0.193856 0.048759
0.193669 0.049072
0.193481 0.049386
0.193294 0.049700
0.193106 0.050016
0.192918 0.050333
0.192731 0.050651
0.192543 0.050969
0.192355 0.051289
0.192167 0.051610
0.191979 0.051933
0.191791 0.052256
0.191602 0.052580
0.191414 0.052905
0.191226 0.053231
0.191038 0.053559
0.190849 0.053887
0.190661 0.054216
0.190472 0.054547
0.190283 0.054878
0.190095 0.055211
0.189906 0.055545
0.189717 0.055879
0.189528 0.056215
0.189339 0.056552
0.189150 0.056890
0.188961 0.057229
0.188772 0.057569
0.188583 0.057910
0.188394 0.058252
0.188204 0.058595
0.188015 0.058939
0.187825 0.059284
0.187636 0.059630
0.187446 0.059978
0.187257 0.060326
0.187067 0.060675
0.186878 0.061026
0.186688 0.061377
0.186498 0.061730
0.186308 0.062084
0.186118 0.062438
0.185928 0.062794
0.185738 0.063151
0.185548 0.063508
0.185358 0.063867
0.185168 0.064227
0.184978 0.064588
0.184788 0.064950
0.184597 0.065313
0.184407 0.065677
0.184217 0.066042
0.184026 0.066408
0.183836 0.066775
0.183645 0.067143
0.183455 0.067512
0.183264 0.067883
0.183073 0.068254
0.182883 0.068626
0.182692 0.069000
0.182501 0.069374
0.182310 0.069750
0.182120 0.070126
0.181929 0.070504
0.181738 0.070882
0.181547 0.071262
0.181356 0.071642
0.181165 0.072024
0.180973 0.072407
0.180782 0.072790
0.180591 0.073175
0.180400 0.073561
0.180209 0.073948
0.180017 0.074336
0.179826 0.074724
0.179635 0.075114
0.179443 0.075505
0.179252 0.075897
0.179060 0.076290
0.178869 0.076684
0.178677 0.077079
0.178486 0.077475
0.178294 0.077872
0.178103 0.078270
0.177911 0.078669
0.177719 0.079070
0.177528 0.079471
0.177336 0.079873
0.177144 0.080276
0.176952 0.080680
0.176761 0.081086
0.176569 0.081492
0.176377 0.081899
0.176185 0.082307
0.175993 0.082717
0.175801 0.083127
0.175609 0.083538
0.175417 0.083950
0.175225 0.084364
0.175033 0.084778
0.174841 0.085193
0.174649 0.085610
0.174457 0.086027
0.174265 0.086446
0.174072 0.086865
0.173880 0.087285
0.173688 0.087707
0.173496 0.088129
0.173304 0.088552
0.173111 0.088977
0.172919 0.089402
0.172727 0.089829
0.172535 0.090256
0.172342 0.090684
0.172150 0.091114
0.171958 0.091544
0.171765 0.091975
0.171573 0.092408
0.171380 0.092841
0.171188 0.093275
0.170996 0.093711
0.170803 0.094147
0.170611 0.094584
0.170418 0.095023
0.170226 0.095462
0.170034 0.095902
0.169841 0.096343
0.169649 0.096786
0.169456 0.097229
0.169264 0.097673
0.169071 0.098118
0.168879 0.098564
0.168686 0.099011
0.168494 0.099459
0.168301 0.099908
0.168109 0.100358
0.167916 0.100809
0.167723 0.101261
0.167531 0.101714
0.167338 0.102168
0.167146 0.102623
0.166953 0.103079
0.166761 0.103536
0.166568 0.103994
0.166376 0.104452
0.166183 0.104912
0.165991 0.105373
0.165798 0.105834
0.165606 0.106297
0.165413 0.106760
0.165220 0.107225
0.165028 0.107690
0.164835 0.108157
0.164643 0.108624
0.164450 0.109092
0.164258 0.109561
0.164065 0.110032
0.163873 0.110503
0.163680 0.110975
0.163488 0.111448
0.163295 0.111922
0.163103 0.112397
0.162911 0.112872
0.162718 0.113349
0.162526 0.113827
0.162333 0.114306
0.162141 0.114785
0.161949 0.115266
0.161756 0.115747
0.161564 0.116229
0.161371 0.116713
0.161179 0.117197
0.160987 0.117682
0.160794 0.118168
0.160602 0.118655
0.160410 0.119143
0.160218 0.119632
0.160025 0.120122
0.159833 0.120612
0.159641 0.121104
0.159449 0.121596
0.159257 0.122090
0.159064 0.122584
0.158872 0.123079
0.158680 0.123575
0.158488 0.124072
0.158296 0.124570
0.158104 0.125069
0.157912 0.125569
0.157720 0.126069
0.157528 0.126571
0.157336 0.127073
0.157144 0.127577
0.156952 0.128081
0.156760 0.128586
0.156568 0.129092
0.156377 0.129599
0.156185 0.130107
0.155993 0.130615
0.155801 0.131125
0.155610 0.131635
0.155418 0.132147
0.155226 0.132659
0.155035 0.133172
0.154843 0.133686
0.154652 0.134201
0.154460 0.134716
0.154269 0.135233
0.154077 0.135750
0.153886 0.136269
0.153694 0.136788
0.153503 0.137308
0.153312 0.137829
0.153120 0.138350
0.152929 0.138873
0.152738 0.139396
0.152547 0.139921
0.152356 0.140446
0.152164 0.140972
0.151973 0.141499
0.151782 0.142026
0.151591 0.142555
0.151400 0.143084
0.151210 0.143615
0.151019 0.144146
0.150828 0.144678
0.150637 0.145210
0.150446 0.145744
0.150256 0.146278
0.150065 0.146814
0.149874 0.147350
0.149684 0.147887
0.149493 0.148424
0.149303 0.148963
0.149112 0.149502
0.148922 0.150043
0.148732 0.150584
0.148541 0.151125
0.148351 0.151668
0.148161 0.152212
0.147971 0.152756
0.147781 0.153301
0.147591 0.153847
0.147401 0.154394
0.147211 0.154941
0.147021 0.155489
0.146831 0.156038
0.146641 0.156588
0.146451 0.157139
0.146262 0.157691
0.146072 0.158243
0.145883 0.158796
0.145693 0.159350
0.145504 0.159904
0.145314 0.160460
0.145125 0.161016
0.144936 0.161573
0.144746 0.162131
0.144557 0.162689
0.144368 0.163249
0.144179 0.163809
0.143990 0.164370
0.143801 0.164931
0.143612 0.165494
0.143423 0.166057
0.143234 0.166621
0.143046 0.167186
0.142857 0.167751
0.142669 0.168317
0.142480 0.168884
0.142292 0.169452
0.142103 0.170020
0.141915 0.170590
0.141727 0.171160
0.141538 0.171730
0.141350 0.172302
0.141162 0.172874
0.140974 0.173447
0.140786 0.174021
0.140598 0.174595
0.140411 0.175170
0.140223 0.175746
0.140035 0.176323
0.139848 0.176900
0.139660 0.177478
0.139473 0.178057
0.139285 0.178636
0.139098 0.179216
0.138911 0.179797
0.138724 0.180379
0.138536 0.180961
0.138349 0.181544
0.138163 0.182128
0.137976 0.182712
0.137789 0.183298
0.137602 0.183883
0.137415 0.184470
0.137229 0.185057
0.137042 0.185645
0.136856 0.186234
0.136670 0.186823
0.136483 0.187413
0.136297 0.188004
0.136111 0.188595
0.135925 0.189187
0.135739 0.189780
0.135553 0.190373
0.135367 0.190967
0.135182 0.191562
0.134996 0.192157
0.134811 0.192753
0.134625 0.193350
0.134440 0.193948
0.134254 0.194546
0.134069 0.195144
0.133884 0.195744
0.133699 0.196344
0.133514 0.196944
0.133329 0.197546
0.133144 0.198148
0.132960 0.198750
0.132775 0.199354
0.132591 0.199957
0.132406 0.200562
0.132222 0.201167
0.132037 0.201773
0.131853 0.202379
0.131669 0.202986
0.131485 0.203594
0.131301 0.204202
0.131117 0.204811
0.130934 0.205421
0.130750 0.206031
0.130566 0.206642
0.130383 0.207253
0.130200 0.207865
0.130016 0.208478
0.129833 0.209091
0.129650 0.209705
0.129467 0.210319
0.129284 0.210934
0.129101 0.211550
0.128919 0.212166
0.128736 0.212783
0.128554 0.213400
0.128371 0.214018
0.128189 0.214637
0.128007 0.215256
0.127824 0.215876
0.127642 0.216496
0.127460 0.217117
0.127279 0.217738
0.127097 0.218360
0.126915 0.218983
0.126734 0.219606
0.126552 0.220229
0.126371 0.220854
0.126190 0.221479
0.126009 0.222104
0.125828 0.222730
0.125647 0.223356
0.125466 0.223983
0.125285 0.224611
0.125104 0.225239
0.124924 0.225868
0.124744 0.226497
0.124563 0.227127
0.124383 0.227757
0.124203 0.228388
0.124023 0.229019
0.123843 0.229651
0.123663 0.230283
0.123484 0.230916
0.123304 0.231549
0.123125 0.232183
0.122945 0.232818
0.122766 0.233453
0.122587 0.234088
0.122408 0.234724
0.122229 0.235361
0.122050 0.235997
0.121871 0.236635
0.121693 0.237273
0.121514 0.237911
0.121336 0.238550
0.121158 0.239190
0.120980 0.239830
0.120802 0.240470
0.120624 0.241111
0.120446 0.241752
0.120268 0.242394
0.120091 0.243037
0.119913 0.243679
0.119736 0.244323
0.119559 0.244966
0.119382 0.245611
0.119205 0.246255
0.119028 0.246900
0.118851 0.247546
0.118674 0.248192
0.118498 0.248839
0.118321 0.249485
0.118145 0.250133
0.117969 0.250781
0.117793 0.251429
0.117617 0.252078
0.117441 0.252727
0.117266 0.253376
0.117090 0.254026
0.116915 0.254677
0.116739 0.255328
0.116564 0.255979
0.116389 0.256631
0.116214 0.257283
0.116039 0.257936
0.115864 0.258589
0.115690 0.259242
0.115515 0.259896
0.115341 0.260550
0.115167 0.261205
0.114993 0.261860
0.114819 0.262515
0.114645 0.263171
0.114471 0.263827
0.114298 0.264484
0.114124 0.265141
0.113951 0.265798
0.113778 0.266456
0.113605 0.267114
0.113432 0.267773
0.113259 0.268432
0.113086 0.269091
0.112913 0.269751
0.112741 0.270411
0.112569 0.271071
0.112396 0.271732
0.112224 0.272393
0.112052 0.273055
0.111881 0.273716
0.111709 0.274379
0.111537 0.275041
0.111366 0.275704
0.111195 0.276367
0.111024 0.277031
0.110853 0.277695
0.110682 0.278359
0.110511 0.279024
0.110340 0.279689
0.110170 0.280354
0.110000 0.281020
0.109829 0.281686
0.109659 0.282352
0.109489 0.283019
0.109319 0.283686
0.109150 0.284353
0.108980 0.285020
0.108811 0.285688
0.108642 0.286357
0.108472 0.287025
0.108303 0.287694
0.108135 0.288363
0.107966 0.289032
0.107797 0.289702
0.107629 0.290372
0.107461 0.291042
0.107292 0.291713
0.107124 0.292384
0.106956 0.293055
0.106789 0.293727
0.106621 0.294398
0.106454 0.295070
0.106286 0.295743
0.106119 0.296415
0.105952 0.297088
0.105785 0.297761
0.105618 0.298434
0.105452 0.299108
0.105285 0.299782
0.105119 0.300456
0.104953 0.301131
0.104786 0.301805
0.104621 0.302480
0.104455 0.303155
0.104289 0.303831
0.104124 0.304506
0.103958 0.305182
0.103793 0.305858
0.103628 0.306535
0.103463 0.307211
0.103298 0.307888
0.103134 0.308565
0.102969 0.309242
0.102805 0.309920
0.102641 0.310598
0.102477 0.311276
0.102313 0.311954
0.102149 0.312632
0.101985 0.313311
0.101822 0.313990
0.101658 0.314669
0.101495 0.315348
0.101332 0.316027
0.101169 0.316707
0.101007 0.317387
0.100844 0.318067
0.100682 0.318747
0.100519 0.319427
0.100357 0.320108
0.100195 0.320789
0.100033 0.321470
0.099872 0.322151
0.099710 0.322832
0.099549 0.323513
0.099388 0.324195
0.099226 0.324877
0.099066 0.325559
0.098905 0.326241
0.098744 0.326923
0.098584 0.327606
0.098423 0.328288
0.098263 0.328971
0.098103 0.329654
0.097943 0.330337
0.097783 0.331020
0.097624 0.331704
0.097464 0.332387
0.097305 0.333071
0.097146 0.333755
0.096987 0.334439
0.096828 0.335123
0.096670 0.335807
0.096511 0.336491
0.096353 0.337176
0.096195 0.337860
0.096037 0.338545
0.095879 0.339230
0.095721 0.339915
0.095563 0.340600
0.095406 0.341285
0.095249 0.341970
0.095092 0.342656
0.094935 0.343341
0.094778 0.344027
0.094621 0.344713
0.094465 0.345398
0.094308 0.346084
0.094152 0.346770
0.093996 0.347456
0.093840 0.348143
0.093685 0.348829
0.093529 0.349515
0.093374 0.350202
0.093218 0.350888
0.093063 0.351575
0.092908 0.352261
0.092754 0.352948
0.092599 0.353635
0.092445 0.354322
0.092290 0.355008
0.092136 0.355695
0.091982 0.356383
0.091829 0.357070
0.091675 0.357757
0.091521 0.358444
0.091368 0.359131
0.091215 0.359819
0.091062 0.360506
0.090909 0.361193
0.090756 0.361881
0.090604 0.362568
0.090452 0.363256
0.090299 0.363943
0.090147 0.364631
0.089995 0.365318
0.089844 0.366006
0.089692 0.366694
0.089541 0.367381
0.089390 0.368069
0.089238 0.368757
0.089088 0.369445
0.088937 0.370132
0.088786 0.370820
0.088636 0.371508
0.088486 0.372196
0.088335 0.372884
0.088186 0.373571
0.088036 0.374259
0.087886 0.374947
0.087737 0.375635
0.087587 0.376323
0.087438 0.377010
0.087289 0.377698
0.087141 0.378386
0.086992 0.379074
0.086844 0.379761
0.086695 0.380449
0.086547 0.381137
0.086399 0.381824
0.086251 0.382512
0.086104 0.383200
0.085956 0.383887
0.085809 0.384575
0.085662 0.385262
0.085515 0.385950
0.085368 0.386637
0.085221 0.387325
0.085075 0.388012
0.084929 0.388699
0.084782 0.389387
0.084636 0.390074
0.084491 0.390761
0.084345 0.391448
0.084199 0.392135
0.084054 0.392822
0.083909 0.393509
0.083764 0.394196
0.083619 0.394883
0.083475 0.395569
0.083330 0.396256
0.083186 0.396943
0.083042 0.397629
0.082898 0.398316
0.082754 0.399002
0.082610 0.399688
0.082467 0.400375
0.082323 0.401061
0.082180 0.401747
0.082037 0.402433
0.081894 0.403118
0.081752 0.403804
0.081609 0.404490
0.081467 0.405175
0.081325 0.405861
0.081183 0.406546
0.081041 0.407232
0.080899 0.407917
0.080758 0.408602
0.080617 0.409287
0.080476 0.409972
0.080335 0.410656
0.080194 0.411341
0.080053 0.412025
0.079913 0.412710
0.079772 0.413394
0.079632 0.414078
0.079492 0.414762
0.079353 0.415446
0.079213 0.416130
0.079073 0.416814
0.078934 0.417497
0.078795 0.418180
0.078656 0.418864
0.078517 0.419547
0.078379 0.420230
0.078240 0.420912
0.078102 0.421595
0.077964 0.422278
0.077826 0.422960
0.077688 0.423642
0.077551 0.424324
0.077413 0.425006
0.077276 0.425688
0.077139 0.426369
0.077002 0.427051
0.076865 0.427732
0.076729 0.428413
0.076593 0.429094
0.076456 0.429775
0.076320 0.430455
0.076184 0.431136
0.076049 0.431816
0.075913 0.432496
0.075778 0.433176
0.075643 0.433856
0.075508 0.434535
0.075373 0.435214
0.075238 0.435894
0.075103 0.436573
0.074969 0.437251
0.074835 0.437930
0.074701 0.438608
0.074567 0.439286
0.074433 0.439964
0.074300 0.440642
0.074167 0.441320
0.074034 0.441997
0.073901 0.442674
0.073768 0.443351
0.073635 0.444028
0.073503 0.444705
0.073370 0.445381
0.073238 0.446057
0.073106 0.446733
0.072974 0.447409
0.072843 0.448084
0.072711 0.448760
0.072580 0.449435
0.072449 0.450109
0.072318 0.450784
0.072187 0.451458
0.072057 0.452133
0.071926 0.452806
0.071796 0.453480
0.071666 0.454154
0.071536 0.454827
0.071406 0.455500
0.071277 0.456172
0.071148 0.456845
0.071018 0.457517
0.070889 0.458189
0.070760 0.458861
0.070632 0.459532
0.070503 0.460204
0.070375 0.460875
0.070247 0.461545
0.070119 0.462216
0.069991 0.462886
0.069863 0.463556
0.069736 0.464226
0.069608 0.464895
0.069481 0.465564
0.069354 0.466233
0.069227 0.466902
0.069101 0.467570
0.068974 0.468238
0.068848 0.468906
0.068722 0.469574
0.068596 0.470241
0.068470 0.470908
0.068344 0.471575
0.068219 0.472241
0.068094 0.472907
0.067969 0.473573
0.067844 0.474239
0.067719 0.474904
0.067594 0.475569
0.067470 0.476234
0.067346 0.476898
0.067222 0.477562
0.067098 0.478226
0.066974 0.478890
0.066850 0.479553
0.066727 0.480216
0.066604 0.480878
0.066481 0.481541
0.066358 0.482203
0.066235 0.482865
0.066113 0.483526
0.065990 0.484187
0.065868 0.484848
0.065746 0.485508
0.065624 0.486168
0.065502 0.486828
0.065381 0.487488
0.065259 0.488147
0.065138 0.488806
0.065017 0.489465
0.064896 0.490123
0.064776 0.490781
0.064655 0.491438
0.064535 0.492096
0.064415 0.492753
0.064295 0.493409
0.064175 0.494065
0.064055 0.494721
0.063936 0.495377
0.063817 0.496032
0.063697 0.496687
0.063579 0.497342
0.063460 0.497996
0.063341 0.498650
0.063223 0.499304
0.063104 0.499957
0.062986 0.500610
0.062868 0.501262
0.062751 0.501914
0.062633 0.502566
0.062515 0.503218
0.062398 0.503869
0.062281 0.504520
0.062164 0.505170
0.062047 0.505820
0.061931 0.506470
0.061814 0.507119
0.061698 0.507768
0.061582 0.508417
0.061466 0.509065
0.061350 0.509713
0.061235 0.510360
0.061119 0.511008
0.061004 0.511654
0.060889 0.512301
0.060774 0.512947
0.060659 0.513592
0.060545 0.514238
0.060431 0.514883
0.060316 0.515527
0.060202 0.516171
0.060088 0.516815
0.059975 0.517458
0.059861 0.518101
0.059748 0.518744
0.059634 0.519386
0.059521 0.520028
0.059409 0.520670
0.059296 0.521311
0.059183 0.521951
0.059071 0.522592
0.058959 0.523231
0.058847 0.523871
0.058735 0.524510
0.058623 0.525149
0.058512 0.525787
0.058400 0.526425
0.058289 0.527062
0.058178 0.527700
0.058067 0.528336
0.057956 0.528973
0.057846 0.529608
0.057735 0.530244
0.057625 0.530879
0.057515 0.531514
0.057405 0.532148
0.057296 0.532782
0.057186 0.533415
0.057077 0.534048
0.056967 0.534681
0.056858 0.535313
0.056749 0.535945
0.056641 0.536576
0.056532 0.537207
0.056424 0.537838
0.056316 0.538468
0.056208 0.539097
0.056100 0.539727
0.055992 0.540355
0.055884 0.540984
0.055777 0.541612
0.055670 0.542239
0.055563 0.542866
0.055456 0.543493
0.055349 0.544119
0.055243 0.544745
0.055136 0.545371
0.055030 0.545996
0.054924 0.546620
0.054818 0.547244
0.054712 0.547868
0.054607 0.548491
0.054501 0.549114
0.054396 0.549736
0.054291 0.550358
0.054186 0.550979
0.054081 0.551600
0.053977 0.552221
0.053872 0.552841
0.053768 0.553461
0.053664 0.554080
0.053560 0.554698
0.053456 0.555317
0.053352 0.555935
0.053249 0.556552
0.053146 0.557169
0.053042 0.557785
0.052940 0.558401
0.052837 0.559017
0.052734 0.559632
0.052632 0.560247
0.052529 0.560861
0.052427 0.561475
0.052325 0.562088
0.052223 0.562701
0.052122 0.563313
0.052020 0.563925
0.051919 0.564536
0.051818 0.565147
0.051716 0.565758
0.051616 0.566368
0.051515 0.566977
0.051414 0.567587
0.051314 0.568195
0.051214 0.568803
0.051114 0.569411
0.051014 0.570018
0.050914 0.570625
0.050814 0.571231
0.050715 0.571837
0.050616 0.572442
0.050517 0.573047
0.050418 0.573651
0.050319 0.574255
0.050220 0.574859
0.050122 0.575461
0.050023 0.576064
0.049925 0.576666
0.049827 0.577267
0.049729 0.577868
0.049632 0.578469
0.049534 0.579069
0.049437 0.579668
0.049340 0.580267
0.049243 0.580866
0.049146 0.581464
0.049049 0.582061
0.048952 0.582658
0.048856 0.583255
0.048760 0.583851
0.048664 0.584447
0.048568 0.585042
0.048472 0.585636
0.048376 0.586230
0.048281 0.586824
0.048186 0.587417
0.048090 0.588010
0.047995 0.588602
0.047901 0.589193
0.047806 0.589785
0.047711 0.590375
0.047617 0.590965
0.047523 0.591555
0.047429 0.592144
0.047335 0.592733
0.047241 0.593321
0.047147 0.593908
0.047054 0.594495
0.046961 0.595082
0.046867 0.595668
0.046774 0.596254
0.046682 0.596839
0.046589 0.597423
0.046496 0.598007
0.046404 0.598591
0.046312 0.599174
0.046220 0.599756
0.046128 0.600338
0.046036 0.600920
0.045945 0.601501
0.045853 0.602081
0.045762 0.602661
0.045671 0.603241
0.045580 0.603819
0.045489 0.604398
0.045398 0.604976
0.045308 0.605553
0.045217 0.606130
0.045127 0.606706
0.045037 0.607282
0.044947 0.607857
0.044857 0.608432
0.044768 0.609006
0.044678 0.609580
0.044589 0.610153
0.044500 0.610726
0.044411 0.611298
0.044322 0.611870
0.044233 0.612441
0.044145 0.613011
0.044056 0.613581
0.043968 0.614151
0.043880 0.614720
0.043792 0.615288
0.043704 0.615856
0.043616 0.616424
0.043529 0.616991
0.043441 0.617557
0.043354 0.618123
0.043267 0.618688
0.043180 0.619253
0.043093 0.619817
0.043007 0.620381
0.042920 0.620944
0.042834 0.621506
0.042748 0.622068
0.042662 0.622630
0.042576 0.623191
0.042490 0.623752
0.042405 0.624311
0.042319 0.624871
0.042234 0.625430
0.042149 0.625988
0.042064 0.626546
0.041979 0.627103
0.041894 0.627660
0.041810 0.628216
0.041725 0.628772
0.041641 0.629327
0.041557 0.629881
0.041473 0.630435
0.041389 0.630989
0.041305 0.631542
0.041222 0.632094
0.041138 0.632646
0.041055 0.633197
0.040972 0.633748
0.040889 0.634298
0.040806 0.634848
0.040724 0.635397
0.040641 0.635946
0.040559 0.636494
0.040477 0.637041
0.040394 0.637588
0.040312 0.638134
0.040231 0.638680
0.040149 0.639226
0.040068 0.639770
0.039986 0.640315
0.039905 0.640858
0.039824 0.641401
0.039743 0.641944
0.039662 0.642486
0.039581 0.643027
0.039501 0.643568
0.039420 0.644109
0.039340 0.644648
0.039260 0.645188
0.039180 0.645726
0.039100 0.646265
0.039021 0.646802
0.038941 0.647339
0.038862 0.647876
0.038783 0.648412
0.038703 0.648947
0.038624 0.649482
0.038546 0.650016
0.038467 0.650550
0.038388 0.651083
0.038310 0.651616
0.038232 0.652148
0.038154 0.652679
0.038076 0.653210
0.037998 0.653740
0.037920 0.654270
0.037842 0.654800
0.037765 0.655328
0.037688 0.655856
0.037611 0.656384
0.037533 0.656911
0.037457 0.657438
0.037380 0.657963
0.037303 0.658489
0.037227 0.659014
0.037150 0.659538
0.037074 0.660062
0.036998 0.660585
0.036922 0.661107
0.036846 0.661629
0.036771 0.662151
0.036695 0.662672
0.036620 0.663192
0.036545 0.663712
0.036470 0.664231
0.036395 0.664750
0.036320 0.665268
0.036245 0.665785
0.036170 0.666302
0.036096 0.666819
0.036022 0.667334
0.035948 0.667850
0.035874 0.668364
0.035800 0.668879
0.035726 0.669392
0.035652 0.669905
0.035579 0.670418
0.035505 0.670929
0.035432 0.671441
0.035359 0.671952
0.035286 0.672462
0.035213 0.672971
0.035141 0.673480
0.035068 0.673989
0.034996 0.674497
0.034923 0.675004
0.034851 0.675511
0.034779 0.676017
0.034707 0.676523
0.034635 0.677028
0.034564 0.677533
0.034492 0.678037
0.034421 0.678540
0.034350 0.679043
0.034278 0.679545
0.034207 0.680047
0.034137 0.680548
0.034066 0.681049
0.033995 0.681549
0.033925 0.682048
0.033854 0.682547
0.033784 0.683045
0.033714 0.683543
0.033644 0.684040
0.033574 0.684537
0.033505 0.685033
0.033435 0.685529
0.033366 0.686024
0.033296 0.686518
0.033227 0.687012
0.033158 0.687505
0.033089 0.687998
0.033020 0.688490
0.032952 0.688981
0.032883 0.689472
0.032815 0.689962
0.032746 0.690452
0.032678 0.690942
0.032610 0.691430
0.032542 0.691918
0.032475 0.692406
0.032407 0.692893
0.032339 0.693379
0.032272 0.693865
0.032205 0.694350
0.032138 0.694835
0.032070 0.695319
0.032004 0.695803
0.031937 0.696286
0.031870 0.696768
0.031804 0.697250
0.031737 0.697731
0.031671 0.698212
0.031605 0.698692
0.031539 0.699172
0.031473 0.699651
0.031407 0.700129
0.031341 0.700607
0.031276 0.701085
0.031210 0.701561
0.031145 0.702038
0.031080 0.702513
0.031015 0.702988
0.030950 0.703463
0.030885 0.703937
0.030820 0.704410
0.030756 0.704883
0.030691 0.705355
0.030627 0.705827
0.030563 0.706298
0.030499 0.706768
0.030435 0.707238
0.030371 0.707707
0.030307 0.708176
0.030244 0.708645
0.030180 0.709112
0.030117 0.709579
0.030054 0.710046
0.029991 0.710512
0.029928 0.710977
0.029865 0.711442
0.029802 0.711906
0.029739 0.712370
0.029677 0.712833
0.029614 0.713296
0.029552 0.713758
0.029490 0.714219
0.029428 0.714680
0.029366 0.715140
0.029304 0.715600
0.029242 0.716059
0.029181 0.716518
0.029119 0.716976
0.029058 0.717433
0.028997 0.717890
0.028936 0.718347
0.028875 0.718802
0.028814 0.719258
0.028753 0.719712
0.028692 0.720166
0.028632 0.720620
0.028571 0.721073
0.028511 0.721525
0.028451 0.721977
0.028391 0.722428
0.028331 0.722879
0.028271 0.723329
0.028211 0.723779
0.028152 0.724228
0.028092 0.724676
0.028033 0.725124
0.027974 0.725571
0.027914 0.726018
0.027855 0.726464
0.027797 0.726910
0.027738 0.727355
0.027679 0.727799
0.027620 0.728243
0.027562 0.728687
0.027504 0.729129
0.027445 0.729572
0.027387 0.730013
0.027329 0.730454
0.027271 0.730895
0.027213 0.731335
0.027156 0.731774
0.027098 0.732213
0.027041 0.732652
0.026983 0.733089
0.026926 0.733527
0.026869 0.733963
0.026812 0.734399
0.026755 0.734835
0.026698 0.735270
0.026642 0.735704
0.026585 0.736138
0.026529 0.736571
0.026472 0.737004
0.026416 0.737436
0.026360 0.737868
0.026304 0.738299
0.026248 0.738729
0.026192 0.739159
0.026136 0.739588
0.026081 0.740017
0.026025 0.740446
0.025970 0.740873
0.025915 0.741300
0.025859 0.741727
0.025804 0.742153
0.025749 0.742578
0.025695 0.743003
0.025640 0.743428
0.025585 0.743851
0.025531 0.744275
0.025476 0.744697
0.025422 0.745120
0.025368 0.745541
0.025314 0.745962
0.025260 0.746383
0.025206 0.746802
0.025152 0.747222
0.025098 0.747641
0.025045 0.748059
0.024991 0.748477
0.024938 0.748894
0.024885 0.749310
0.024831 0.749726
0.024778 0.750142
0.024725 0.750557
0.024673 0.750971
0.024620 0.751385
0.024567 0.751798
0.024515 0.752211
0.024462 0.752623
0.024410 0.753035
0.024358 0.753446
0.024306 0.753856
0.024254 0.754266
0.024202 0.754676
0.024150 0.755085
0.024098 0.755493
0.024047 0.755901
0.023995 0.756308
0.023944 0.756715
0.023892 0.757121
0.023841 0.757527
0.023790 0.757932
0.023739 0.758336
0.023688 0.758740
0.023637 0.759143
0.023587 0.759546
0.023536 0.759949
0.023486 0.760350
0.023435 0.760752
0.023385 0.761152
0.023335 0.761553
0.023285 0.761952
0.023235 0.762351
0.023185 0.762750
0.023135 0.763148
0.023085 0.763545
0.023036 0.763942
0.022986 0.764338
0.022937 0.764734
0.022888 0.765129
0.022838 0.765524
0.022789 0.765918
0.022740 0.766312
0.022691 0.766705
0.022643 0.767098
0.022594 0.767490
0.022545 0.767881
0.022497 0.768272
0.022448 0.768662
0.022400 0.769052
0.022352 0.769442
0.022304 0.769830
0.022256 0.770219
0.022208 0.770606
0.022160 0.770994
0.022112 0.771380
0.022064 0.771766
0.022017 0.772152
0.021969 0.772537
0.021922 0.772921
0.021875 0.773305
0.021828 0.773689
0.021780 0.774072
0.021733 0.774454
0.021687 0.774836
0.021640 0.775217
0.021593 0.775598
0.021546 0.775978
0.021500 0.776358
0.021454 0.776737
0.021407 0.777116
0.021361 0.777494
0.021315 0.777871
0.021269 0.778248
0.021223 0.778625
0.021177 0.779001
0.021131 0.779376
0.021085 0.779751
0.021040 0.780126
0.020994 0.780500
0.020949 0.780873
0.020904 0.781246
0.020858 0.781618
0.020813 0.781990
0.020768 0.782361
0.020723 0.782732
0.020678 0.783102
0.020634 0.783472
0.020589 0.783841
0.020544 0.784210
0.020500 0.784578
0.020456 0.784945
0.020411 0.785312
0.020367 0.785679
0.020323 0.786045
0.020279 0.786410
0.020235 0.786775
0.020191 0.787140
0.020147 0.787504
0.020103 0.787867
0.020060 0.788230
0.020016 0.788592
0.019973 0.788954
0.019930 0.789315
0.019886 0.789676
0.019843 0.790037
0.019800 0.790396
0.019757 0.790756
0.019714 0.791114
0.019671 0.791473
0.019629 0.791830
0.019586 0.792188
0.019544 0.792544
0.019501 0.792900
0.019459 0.793256
0.019416 0.793611
0.019374 0.793966
0.019332 0.794320
0.019290 0.794674
0.019248 0.795027
0.019206 0.795379
0.019164 0.795731
0.019123 0.796083
0.019081 0.796434
0.019040 0.796784
0.018998 0.797134
0.018957 0.797484
0.018916 0.797833
0.018874 0.798181
0.018833 0.798529
0.018792 0.798877
0.018751 0.799224
0.018710 0.799570
0.018670 0.799916
0.018629 0.800262
0.018588 0.800607
0.018548 0.800951
0.018508 0.801295
0.018467 0.801639
0.018427 0.801982
0.018387 0.802324
0.018347 0.802666
0.018307 0.803007
0.018267 0.803348
0.018227 0.803689
0.018187 0.804029
0.018147 0.804368
0.018108 0.804707
0.018068 0.805045
0.018029 0.805383
0.017989 0.805721
0.017950 0.806058
0.017911 0.806394
0.017872 0.806730
0.017833 0.807066
0.017794 0.807400
0.017755 0.807735
0.017716 0.808069
0.017677 0.808402
0.017639 0.808735
0.017600 0.809068
0.017562 0.809400
0.017523 0.809731
0.017485 0.810062
0.017447 0.810393
0.017409 0.810723
0.017371 0.811052
0.017333 0.811381
0.017295 0.811710
0.017257 0.812038
0.017219 0.812365
0.017181 0.812692
0.017144 0.813019
0.017106 0.813345
0.017069 0.813671
0.017031 0.813996
0.016994 0.814320
0.016957 0.814644
0.016920 0.814968
0.016883 0.815291
0.016846 0.815614
0.016809 0.815936
0.016772 0.816258
0.016735 0.816579
0.016698 0.816900
0.016662 0.817220
0.016625 0.817540
0.016589 0.817859
0.016552 0.818178
0.016516 0.818496
0.016480 0.818814
0.016444 0.819131
0.016408 0.819448
0.016372 0.819765
0.016336 0.820081
0.016300 0.820396
0.016264 0.820711
0.016228 0.821026
0.016193 0.821340
0.016157 0.821653
0.016122 0.821966
0.016086 0.822279
0.016051 0.822591
0.016016 0.822902
0.015980 0.823214
0.015945 0.823524
0.015910 0.823835
0.015875 0.824144
0.015840 0.824454
0.015806 0.824762
0.015771 0.825071
0.015736 0.825379
0.015702 0.825686
0.015667 0.825993
0.015633 0.826299
0.015598 0.826605
0.015564 0.826911
0.015530 0.827216
0.015495 0.827520
0.015461 0.827824
0.015427 0.828128
0.015393 0.828431
0.015360 0.828734
0.015326 0.829036
0.015292 0.829338
0.015258 0.829639
0.015225 0.829940
0.015191 0.830241
0.015158 0.830541
0.015124 0.830840
0.015091 0.831139
0.015058 0.831437
0.015025 0.831736
0.014991 0.832033
0.014958 0.832330
0.014925 0.832627
0.014892 0.832923
0.014860 0.833219
0.014827 0.833514
0.014794 0.833809
0.014762 0.834104
0.014729 0.834398
0.014696 0.834691
0.014664 0.834984
0.014632 0.835277
0.014599 0.835569
0.014567 0.835861
0.014535 0.836152
0.014503 0.836443
0.014471 0.836733
0.014439 0.837023
0.014407 0.837312
0.014375 0.837601
0.014344 0.837890
0.014312 0.838178
0.014280 0.838465
0.014249 0.838752
0.014217 0.839039
0.014186 0.839325
0.014154 0.839611
0.014123 0.839897
0.014092 0.840182
0.014061 0.840466
0.014030 0.840750
0.013999 0.841034
0.013968 0.841317
0.013937 0.841599
0.013906 0.841882
0.013875 0.842163
0.013845 0.842445
0.013814 0.842726
0.013783 0.843006
0.013753 0.843286
0.013722 0.843566
0.013692 0.843845
0.013662 0.844124
0.013632 0.844402
0.013601 0.844680
0.013571 0.844957
0.013541 0.845234
0.013511 0.845511
0.013481 0.845787
0.013451 0.846063
0.013422 0.846338
0.013392 0.846613
0.013362 0.846887
0.013333 0.847161
0.013303 0.847434
0.013274 0.847707
0.013244 0.847980
0.013215 0.848252
0.013186 0.848524
0.013156 0.848795
0.013127 0.849066
0.013098 0.849337
0.013069 0.849607
0.013040 0.849876
0.013011 0.850145
0.012982 0.850414
0.012953 0.850682
0.012925 0.850950
0.012896 0.851218
0.012867 0.851485
0.012839 0.851751
0.012810 0.852018
0.012782 0.852283
0.012754 0.852549
0.012725 0.852814
0.012697 0.853078
0.012669 0.853342
0.012641 0.853606
0.012613 0.853869
0.012585 0.854132
0.012557 0.854394
0.012529 0.854656
0.012501 0.854918
0.012473 0.855179
0.012446 0.855439
0.012418 0.855700
0.012390 0.855960
0.012363 0.856219
0.012335 0.856478
0.012308 0.856737
0.012280 0.856995
0.012253 0.857253
0.012226 0.857510
0.012199 0.857767
0.012172 0.858023
0.012145 0.858280
0.012118 0.858535
0.012091 0.858790
0.012064 0.859045
0.012037 0.859300
0.012010 0.859554
0.011983 0.859808
0.011957 0.860061
0.011930 0.860314
0.011904 0.860566
0.011877 0.860818
0.011851 0.861070
0.011824 0.861321
0.011798 0.861572
0.011772 0.861822
0.011745 0.862072
0.011719 0.862322
0.011693 0.862571
0.011667 0.862819
0.011641 0.863068
0.011615 0.863316
0.011589 0.863563
0.011564 0.863810
0.011538 0.864057
0.011512 0.864304
0.011486 0.864550
0.011461 0.864795
0.011435 0.865040
0.011410 0.865285
0.011384 0.865529
0.011359 0.865773
0.011334 0.866017
0.011308 0.866260
0.011283 0.866503
0.011258 0.866745
0.011233 0.866987
0.011208 0.867229
0.011183 0.867470
0.011158 0.867710
0.011133 0.867951
0.011108 0.868191
0.011083 0.868430
0.011059 0.868670
0.011034 0.868908
0.011009 0.869147
0.010985 0.869385
0.010960 0.869623
0.010936 0.869860
0.010911 0.870097
0.010887 0.870333
0.010863 0.870569
0.010839 0.870805
0.010814 0.871040
0.010790 0.871275
0.010766 0.871510
0.010742 0.871744
0.010718 0.871978
0.010694 0.872211
0.010670 0.872444
0.010646 0.872676
0.010623 0.872909
0.010599 0.873141
0.010575 0.873372
0.010552 0.873603
0.010528 0.873834
0.010504 0.874064
0.010481 0.874294
0.010457 0.874524
0.010434 0.874753
0.010411 0.874981
0.010388 0.875210
0.010364 0.875438
0.010341 0.875666
0.010318 0.875893
0.010295 0.876120
0.010272 0.876346
0.010249 0.876572
0.010226 0.876798
0.010203 0.877024
0.010180 0.877249
0.010157 0.877473
0.010135 0.877698
0.010112 0.877921
0.010089 0.878145
0.010067 0.878368
0.010044 0.878591
0.010022 0.878813
0.009999 0.879035
0.009977 0.879257
0.009955 0.879478
0.009932 0.879699
0.009910 0.879920
0.009888 0.880140
0.009866 0.880360
0.009844 0.880579
0.009822 0.880799
0.009800 0.881017
0.009778 0.881236
0.009756 0.881454
0.009734 0.881671
0.009712 0.881889
0.009690 0.882106
0.009669 0.882322
0.009647 0.882538
0.009625 0.882754
0.009604 0.882970
0.009582 0.883185
0.009561 0.883399
0.009539 0.883614
0.009518 0.883828
0.009497 0.884041
0.009475 0.884255
0.009454 0.884468
0.009433 0.884680
0.009412 0.884893
0.009391 0.885104
0.009370 0.885316
0.009349 0.885527
0.009328 0.885738
0.009307 0.885948
0.009286 0.886159
0.009265 0.886368
0.009244 0.886578
0.009223 0.886787
0.009203 0.886995
0.009182 0.887204
0.009161 0.887412
0.009141 0.887619
0.009120 0.887827
0.009100 0.888034
0.009079 0.888240
0.009059 0.888446
0.009039 0.888652
0.009018 0.888858
0.008998 0.889063
0.008978 0.889268
0.008958 0.889472
0.008938 0.889677
0.008918 0.889880
0.008898 0.890084
0.008878 0.890287
0.008858 0.890490
0.008838 0.890692
0.008818 0.890894
0.008798 0.891096
0.008778 0.891297
0.008759 0.891498
0.008739 0.891699
0.008719 0.891900
0.008700 0.892100
0.008680 0.892299
0.008661 0.892499
0.008641 0.892698
0.008622 0.892896
0.008602 0.893095
0.008583 0.893293
0.008564 0.893490
0.008544 0.893688
0.008525 0.893885
0.008506 0.894081
0.008487 0.894278
0.008468 0.894474
0.008449 0.894669
0.008430 0.894865
0.008411 0.895060
0.008392 0.895254
0.008373 0.895449
0.008354 0.895643
0.008335 0.895836
0.008317 0.896030
0.008298 0.896223
0.008279 0.896415
0.008261 0.896608
0.008242 0.896800
0.008223 0.896991
0.008205 0.897183
0.008186 0.897374
0.008168 0.897564
0.008150 0.897755
0.008131 0.897945
0.008113 0.898135
0.008095 0.898324
0.008077 0.898513
0.008058 0.898702
0.008040 0.898890
0.008022 0.899078
0.008004 0.899266
0.007986 0.899454
0.007968 0.899641
0.007950 0.899828
0.007932 0.900014
0.007914 0.900200
0.007896 0.900386
0.007879 0.900572
0.007861 0.900757
0.007843 0.900942
0.007825 0.901126
0.007808 0.901311
0.007790 0.901495
0.007773 0.901678
0.007755 0.901861
0.007738 0.902044
0.007720 0.902227
0.007703 0.902410
0.007685 0.902592
0.007668 0.902773
0.007651 0.902955
0.007634 0.903136
0.007616 0.903317
0.007599 0.903497
0.007582 0.903677
0.007565 0.903857
0.007548 0.904037
0.007531 0.904216
0.007514 0.904395
0.007497 0.904573
0.007480 0.904752
0.007463 0.904930
0.007446 0.905107
0.007429 0.905285
0.007413 0.905462
0.007396 0.905639
0.007379 0.905815
0.007363 0.905991
0.007346 0.906167
0.007329 0.906343
0.007313 0.906518
0.007296 0.906693
0.007280 0.906868
0.007264 0.907042
0.007247 0.907216
0.007231 0.907390
0.007214 0.907563
0.007198 0.907736
0.007182 0.907909
0.007166 0.908082
0.007149 0.908254
0.007133 0.908426
0.007117 0.908597
0.007101 0.908769
0.007085 0.908940
0.007069 0.909110
0.007053 0.909281
0.007037 0.909451
0.007021 0.909621
0.007005 0.909790
0.006990 0.909960
0.006974 0.910128
0.006958 0.910297
0.006942 0.910465
0.006927 0.910634
0.006911 0.910801
0.006895 0.910969
0.006880 0.911136
0.006864 0.911303
0.006849 0.911469
0.006833 0.911636
0.006818 0.911802
0.006802 0.911968
0.006787 0.912133
0.006772 0.912298
0.006756 0.912463
0.006741 0.912628
0.006726 0.912792
0.006711 0.912956
0.006695 0.913120
0.006680 0.913283
0.006665 0.913446
0.006650 0.913609
0.006635 0.913772
0.006620 0.913934
0.006605 0.914096
0.006590 0.914258
0.006575 0.914419
0.006560 0.914580
0.006546 0.914741
0.006531 0.914902
0.006516 0.915062
0.006501 0.915222
0.006486 0.915382
0.006472 0.915541
0.006457 0.915700
0.006443 0.915859
0.006428 0.916018
0.006413 0.916176
0.006399 0.916334
0.006384 0.916492
0.006370 0.916649
0.006356 0.916807
0.006341 0.916964
0.006327 0.917120
0.006312 0.917277
0.006298 0.917433
0.006284 0.917589
0.006270 0.917744
0.006255 0.917899
0.006241 0.918054
0.006227 0.918209
0.006213 0.918364
0.006199 0.918518
0.006185 0.918672
0.006171 0.918825
0.006157 0.918979
0.006143 0.919132
0.006129 0.919285
0.006115 0.919437
0.006101 0.919590
0.006088 0.919742
0.006074 0.919893
0.006060 0.920045
0.006046 0.920196
0.006033 0.920347
0.006019 0.920498
0.006005 0.920648
0.005992 0.920798
0.005978 0.920948
0.005965 0.921098
0.005951 0.921247
0.005937 0.921396
0.005924 0.921545
0.005911 0.921694
0.005897 0.921842
0.005884 0.921990
0.005870 0.922138
0.005857 0.922285
0.005844 0.922432
0.005831 0.922579
0.005817 0.922726
0.005804 0.922873
0.005791 0.923019
0.005778 0.923165
0.005765 0.923310
0.005752 0.923456
0.005739 0.923601
0.005726 0.923746
0.005713 0.923891
0.005700 0.924035
0.005687 0.924179
0.005674 0.924323
0.005661 0.924467
0.005648 0.924610
0.005635 0.924753
0.005623 0.924896
0.005610 0.925038
0.005597 0.925181
0.005584 0.925323
0.005572 0.925465
0.005559 0.925606
0.005546 0.925748
0.005534 0.925889
0.005521 0.926030
0.005509 0.926170
0.005496 0.926310
0.005484 0.926451
0.005471 0.926590
0.005459 0.926730
0.005447 0.926869
0.005434 0.927008
0.005422 0.927147
0.005410 0.927286
0.005397 0.927424
0.005385 0.927562
0.005373 0.927700
0.005361 0.927838
0.005348 0.927975
0.005336 0.928112
0.005324 0.928249
0.005312 0.928385
0.005300 0.928522
0.005288 0.928658
0.005276 0.928794
0.005264 0.928929
0.005252 0.929065
0.005240 0.929200
0.005228 0.929335
0.005216 0.929469
0.005204 0.929604
0.005193 0.929738
0.005181 0.929872
0.005169 0.930006
0.005157 0.930139
0.005146 0.930272
0.005134 0.930405
0.005122 0.930538
0.005111 0.930671
0.005099 0.930803
0.005087 0.930935
0.005076 0.931067
0.005064 0.931198
0.005053 0.931329
0.005041 0.931461
0.005030 0.931591
0.005018 0.931722
0.005007 0.931852
0.004996 0.931982
0.004984 0.932112
0.004973 0.932242
0.004962 0.932371
0.004950 0.932501
0.004939 0.932630
0.004928 0.932758
0.004917 0.932887
0.004905 0.933015
0.004894 0.933143
0.004883 0.933271
0.004872 0.933398
0.004861 0.933526
0.004850 0.933653
0.004839 0.933780
0.004828 0.933906
0.004817 0.934033
0.004806 0.934159
0.004795 0.934285
0.004784 0.934411
0.004773 0.934536
0.004762 0.934661
0.004752 0.934787
0.004741 0.934911
0.004730 0.935036
0.004719 0.935160
0.004708 0.935284
0.004698 0.935408
0.004687 0.935532
0.004676 0.935656
0.004666 0.935779
0.004655 0.935902
0.004645 0.936025
0.004634 0.936147
0.004623 0.936270
0.004613 0.936392
0.004602 0.936514
0.004592 0.936635
0.004581 0.936757
0.004571 0.936878
0.004561 0.936999
0.004550 0.937120
0.004540 0.937241
0.004530 0.937361
0.004519 0.937481
0.004509 0.937601
0.004499 0.937721
0.004488 0.937840
0.004478 0.937960
0.004468 0.938079
0.004458 0.938197
0.004448 0.938316
0.004438 0.938435
0.004428 0.938553
0.004417 0.938671
0.004407 0.938788
0.004397 0.938906
0.004387 0.939023
0.004377 0.939141
0.004367 0.939257
0.004357 0.939374
0.004347 0.939491
0.004338 0.939607
0.004328 0.939723
0.004318 0.939839
0.004308 0.939954
0.004298 0.940070
0.004288 0.940185
0.004279 0.940300
0.004269 0.940415
0.004259 0.940530
0.004249 0.940644
0.004240 0.940758
0.004230 0.940872
0.004220 0.940986
0.004211 0.941099
0.004201 0.941213
0.004192 0.941326
0.004182 0.941439
0.004173 0.941552
0.004163 0.941664
0.004154 0.941776
0.004144 0.941889
0.004135 0.942000
0.004125 0.942112
0.004116 0.942224
0.004106 0.942335
0.004097 0.942446
0.004088 0.942557
0.004078 0.942668
0.004069 0.942778
0.004060 0.942888
0.004051 0.942998
0.004041 0.943108
0.004032 0.943218
0.004023 0.943327
0.004014 0.943437
0.004005 0.943546
0.003996 0.943655
0.003986 0.943763
0.003977 0.943872
0.003968 0.943980
0.003959 0.944088
0.003950 0.944196
0.003941 0.944304
0.003932 0.944411
0.003923 0.944518
0.003914 0.944625
0.003905 0.944732
0.003896 0.944839
0.003888 0.944946
0.003879 0.945052
0.003870 0.945158
0.003861 0.945264
0.003852 0.945370
0.003843 0.945475
0.003835 0.945580
0.003826 0.945685
0.003817 0.945790
0.003808 0.945895
0.003800 0.946000
0.003791 0.946104
0.003782 0.946208
0.003774 0.946312
0.003765 0.946416
0.003757 0.946520
0.003748 0.946623
0.003739 0.946726
0.003731 0.946829
0.003722 0.946932
0.003714 0.947035
0.003705 0.947137
0.003697 0.947239
0.003689 0.947341
0.003680 0.947443
0.003672 0.947545
0.003663 0.947647
0.003655 0.947748
0.003647 0.947849
0.003638 0.947950
0.003630 0.948051
0.003622 0.948151
0.003613 0.948252
0.003605 0.948352
0.003597 0.948452
0.003589 0.948552
0.003581 0.948651
0.003572 0.948751
0.003564 0.948850
0.003556 0.948949
0.003548 0.949048
0.003540 0.949147
0.003532 0.949245
0.003524 0.949344
0.003516 0.949442
0.003508 0.949540
0.003500 0.949638
0.003492 0.949736
0.003484 0.949833
0.003476 0.949930
0.003468 0.950027
0.003460 0.950124
0.003452 0.950221
0.003444 0.950318
0.003436 0.950414
0.003428 0.950510
0.003421 0.950606
0.003413 0.950702
0.003405 0.950798
0.003397 0.950893
0.003389 0.950989
0.003382 0.951084
0.003374 0.951179
0.003366 0.951273
0.003359 0.951368
0.003351 0.951462
0.003343 0.951557
0.003336 0.951651
0.003328 0.951745
0.003320 0.951838
0.003313 0.951932
0.003305 0.952025
0.003298 0.952119
0.003290 0.952212
0.003283 0.952305
0.003275 0.952397
0.003268 0.952490
0.003260 0.952582
0.003253 0.952674
0.003245 0.952766
0.003238 0.952858
0.003230 0.952950
0.003223 0.953041
0.003216 0.953133
0.003208 0.953224
0.003201 0.953315
0.003194 0.953406
0.003186 0.953496
0.003179 0.953587
0.003172 0.953677
0.003165 0.953767
0.003157 0.953857
0.003150 0.953947
0.003143 0.954037
0.003136 0.954126
0.003129 0.954215
0.003121 0.954305
0.003114 0.954393
0.003107 0.954482
0.003100 0.954571
0.003093 0.954659
0.003086 0.954748
0.003079 0.954836
0.003072 0.954924
0.003065 0.955012
0.003058 0.955099
0.003051 0.955187
0.003044 0.955274
0.003037 0.955361
0.003030 0.955448
0.003023 0.955535
0.003016 0.955622
0.003009 0.955708
0.003002 0.955795
0.002995 0.955881
0.002989 0.955967
0.002982 0.956053
0.002975 0.956139
0.002968 0.956224
0.002961 0.956309
0.002955 0.956395
0.002948 0.956480
0.002941 0.956565
0.002934 0.956649
0.002928 0.956734
0.002921 0.956818
0.002914 0.956903
0.002908 0.956987
0.002901 0.957071
0.002894 0.957155
0.002888 0.957238
0.002881 0.957322
0.002874 0.957405
0.002868 0.957488
0.002861 0.957571
0.002855 0.957654
0.002848 0.957737
0.002842 0.957819
0.002835 0.957902
0.002829 0.957984
0.002822 0.958066
0.002816 0.958148
0.002809 0.958230
0.002803 0.958312
0.002797 0.958393
0.002790 0.958474
0.002784 0.958555
0.002777 0.958637
0.002771 0.958717
0.002765 0.958798
0.002758 0.958879
0.002752 0.958959
0.002746 0.959039
0.002739 0.959119
0.002733 0.959199
0.002727 0.959279
0.002721 0.959359
0.002714 0.959438
0.002708 0.959518
0.002702 0.959597
0.002696 0.959676
0.002690 0.959755
0.002684 0.959834
0.002677 0.959912
0.002671 0.959991
0.002665 0.960069
0.002659 0.960147
0.002653 0.960225
0.002647 0.960303
0.002641 0.960381
0.002635 0.960459
0.002629 0.960536
0.002623 0.960613
0.002617 0.960690
0.002611 0.960767
0.002605 0.960844
0.002599 0.960921
0.002593 0.960998
0.002587 0.961074
0.002581 0.961150
0.002575 0.961226
0.002569 0.961302
0.002563 0.961378
0.002557 0.961454
0.002552 0.961530
0.002546 0.961605
0.002540 0.961680
0.002534 0.961755
0.002528 0.961830
0.002522 0.961905
0.002517 0.961980
0.002511 0.962055
0.002505 0.962129
0.002499 0.962203
0.002494 0.962277
0.002488 0.962351
0.002482 0.962425
0.002477 0.962499
0.002471 0.962573
0.002465 0.962646
0.002460 0.962719
0.002454 0.962793
0.002448 0.962866
0.002443 0.962939
0.002437 0.963011
0.002432 0.963084
0.002426 0.963156
0.002420 0.963229
0.002415 0.963301
0.002409 0.963373
0.002404 0.963445
0.002398 0.963517
0.002393 0.963589
0.002387 0.963660
0.002382 0.963731
0.002376 0.963803
0.002371 0.963874
0.002366 0.963945
0.002360 0.964016
0.002355 0.964086
0.002349 0.964157
0.002344 0.964227
0.002339 0.964298
0.002333 0.964368
0.002328 0.964438
0.002323 0.964508
0.002317 0.964578
0.002312 0.964647
0.002307 0.964717
0.002301 0.964786
0.002296 0.964856
0.002291 0.964925
0.002286 0.964994
0.002280 0.965063
0.002275 0.965131
0.002270 0.965200
0.002265 0.965268
0.002259 0.965337
0.002254 0.965405
0.002249 0.965473
0.002244 0.965541
0.002239 0.965609
0.002234 0.965677
0.002229 0.965744
0.002223 0.965812
0.002218 0.965879
0.002213 0.965946
0.002208 0.966013
0.002203 0.966080
0.002198 0.966147
0.002193 0.966214
0.002188 0.966280
0.002183 0.966347
0.002178 0.966413
0.002173 0.966479
0.002168 0.966545
0.002163 0.966611
0.002158 0.966677
0.002153 0.966743
0.002148 0.966808
0.002143 0.966874
0.002138 0.966939
0.002133 0.967004
0.002129 0.967069
0.002124 0.967134
0.002119 0.967199
0.002114 0.967264
0.002109 0.967328
0.002104 0.967393
0.002099 0.967457
0.002095 0.967521
0.002090 0.967585
0.002085 0.967649
0.002080 0.967713
0.002075 0.967777
0.002071 0.967840
0.002066 0.967904
0.002061 0.967967
0.002056 0.968030
0.002052 0.968093
0.002047 0.968156
0.002042 0.968219
0.002038 0.968282
0.002033 0.968345
0.002028 0.968407
0.002024 0.968469
0.002019 0.968532
0.002014 0.968594
0.002010 0.968656
0.002005 0.968718
0.002001 0.968780
0.001996 0.968841
0.001991 0.968903
0.001987 0.968964
0.001982 0.969025
0.001978 0.969087
0.001973 0.969148
0.001969 0.969209
0.001964 0.969270
0.001960 0.969330
0.001955 0.969391
0.001951 0.969451
0.001946 0.969512
0.001942 0.969572
0.001937 0.969632
0.001933 0.969692
0.001928 0.969752
0.001924 0.969812
0.001920 0.969872
0.001915 0.969931
0.001911 0.969991
0.001906 0.970050
0.001902 0.970109
0.001898 0.970169
0.001893 0.970228
0.001889 0.970286
0.001885 0.970345
0.001880 0.970404
0.001876 0.970462
0.001872 0.970521
0.001867 0.970579
0.001863 0.970637
0.001859 0.970696
0.001855 0.970754
0.001850 0.970811
0.001846 0.970869
0.001842 0.970927
0.001838 0.970985
0.001833 0.971042
0.001829 0.971099
0.001825 0.971157
0.001821 0.971214
0.001817 0.971271
0.001812 0.971328
0.001808 0.971384
0.001804 0.971441
0.001800 0.971498
0.001796 0.971554
0.001792 0.971610
0.001788 0.971667
0.001783 0.971723
0.001779 0.971779
0.001775 0.971835
0.001771 0.971891
0.001767 0.971946
0.001763 0.972002
0.001759 0.972057
0.001755 0.972113
0.001751 0.972168
0.001747 0.972223
0.001743 0.972278
0.001739 0.972333
0.001735 0.972388
0.001731 0.972443
0.001727 0.972498
0.001723 0.972552
0.001719 0.972607
0.001715 0.972661
0.001711 0.972715
0.001707 0.972769
0.001703 0.972823
0.001699 0.972877
0.001696 0.972931
0.001692 0.972985
0.001688 0.973038
0.001684 0.973092
0.001680 0.973145
0.001676 0.973199
0.001672 0.973252
0.001668 0.973305
0.001665 0.973358
0.001661 0.973411
0.001657 0.973464
0.001653 0.973516
0.001649 0.973569
0.001646 0.973621
0.001642 0.973674
0.001638 0.973726
0.001634 0.973778
0.001631 0.973830
0.001627 0.973882
0.001623 0.973934
0.001619 0.973986
0.001616 0.974038
0.001612 0.974089
0.001608 0.974141
0.001605 0.974192
0.001601 0.974243
0.001597 0.974295
0.001594 0.974346
0.001590 0.974397
0.001586 0.974448
0.001583 0.974498
0.001579 0.974549
0.001575 0.974600
0.001572 0.974650
0.001568 0.974701
0.001564 0.974751
0.001561 0.974801
0.001557 0.974851
0.001554 0.974901
0.001550 0.974951
0.001547 0.975001
0.001543 0.975051
0.001539 0.975100
0.001536 0.975150
0.001532 0.975199
0.001529 0.975249
0.001525 0.975298
0.001522 0.975347
0.001518 0.975396
0.001515 0.975445
0.001511 0.975494
0.001508 0.975543
0.001504 0.975592
0.001501 0.975640
0.001498 0.975689
0.001494 0.975737
0.001491 0.975785
0.001487 0.975834
0.001484 0.975882
0.001480 0.975930
0.001477 0.975978
0.001474 0.976025
0.001470 0.976073
0.001467 0.976121
0.001464 0.976168
0.001460 0.976216
0.001457 0.976263
0.001453 0.976311
0.001450 0.976358
0.001447 0.976405
0.001443 0.976452
0.001440 0.976499
0.001437 0.976546
0.001434 0.976592
0.001430 0.976639
0.001427 0.976686
0.001424 0.976732
0.001420 0.976778
0.001417 0.976825
0.001414 0.976871
0.001411 0.976917
0.001407 0.976963
0.001404 0.977009
0.001401 0.977055
0.001398 0.977101
0.001394 0.977146
0.001391 0.977192
0.001388 0.977237
0.001385 0.977283
0.001382 0.977328
0.001379 0.977373
0.001375 0.977418
0.001372 0.977464
0.001369 0.977508
0.001366 0.977553
0.001363 0.977598
0.001360 0.977643
0.001357 0.977687
0.001353 0.977732
0.001350 0.977776
0.001347 0.977821
0.001344 0.977865
0.001341 0.977909
0.001338 0.977953
0.001335 0.977997
0.001332 0.978041
0.001329 0.978085
0.001326 0.978129
0.001323 0.978173
0.001320 0.978216
0.001317 0.978260
0.001314 0.978303
0.001310 0.978346
0.001307 0.978390
0.001304 0.978433
0.001301 0.978476
0.001298 0.978519
0.001295 0.978562
0.001293 0.978605
0.001290 0.978647
0.001287 0.978690
0.001284 0.978733
0.001281 0.978775
0.001278 0.978818
0.001275 0.978860
0.001272 0.978902
0.001269 0.978944
0.001266 0.978986
0.001263 0.979028
0.001260 0.979070
0.001257 0.979112
0.001254 0.979154
0.001252 0.979196
0.001249 0.979237
0.001246 0.979279
0.001243 0.979320
0.001240 0.979362
0.001237 0.979403
0.001234 0.979444
0.001232 0.979485
0.001229 0.979526
0.001226 0.979567
0.001223 0.979608
0.001220 0.979649
0.001217 0.979690
0.001215 0.979730
0.001212 0.979771
0.001209 0.979811
0.001206 0.979852
0.001203 0.979892
0.001201 0.979932
0.001198 0.979972
0.001195 0.980013
0.001192 0.980053
0.001190 0.980092
0.001187 0.980132
0.001184 0.980172
0.001182 0.980212
0.001179 0.980251
0.001176 0.980291
0.001173 0.980330
0.001171 0.980370
0.001168 0.980409
0.001165 0.980448
0.001163 0.980488
0.001160 0.980527
0.001157 0.980566
0.001155 0.980605
0.001152 0.980643
0.001149 0.980682
0.001147 0.980721
0.001144 0.980760
0.001141 0.980798
0.001139 0.980837
0.001136 0.980875
0.001134 0.980913
0.001131 0.980952
0.001128 0.980990
0.001126 0.981028
0.001123 0.981066
0.001121 0.981104
0.001118 0.981142
0.001115 0.981180
0.001113 0.981217
0.001110 0.981255
0.001108 0.981293
0.001105 0.981330
0.001103 0.981367
0.001100 0.981405
0.001098 0.981442
0.001095 0.981479
0.001093 0.981516
0.001090 0.981554
0.001088 0.981591
0.001085 0.981627
0.001083 0.981664
0.001080 0.981701
0.001078 0.981738
0.001075 0.981774
0.001073 0.981811
0.001070 0.981848
0.001068 0.981884
0.001065 0.981920
0.001063 0.981957
0.001060 0.981993
0.001058 0.982029
0.001055 0.982065
0.001053 0.982101
0.001051 0.982137
0.001048 0.982173
0.001046 0.982209
0.001043 0.982244
0.001041 0.982280
0.001039 0.982316
0.001036 0.982351
0.001034 0.982387
0.001031 0.982422
0.001029 0.982457
0.001027 0.982492
0.001024 0.982528
0.001022 0.982563
0.001020 0.982598
0.001017 0.982633
0.001015 0.982668
0.001013 0.982702
0.001010 0.982737
0.001008 0.982772
0.001006 0.982807
0.001003 0.982841
0.001001 0.982876
0.000999 0.982910
0.000996 0.982944
0.000994 0.982979
0.000992 0.983013
0.000990 0.983047
0.000987 0.983081
0.000985 0.983115
0.000983 0.983149
0.000980 0.983183
0.000978 0.983217
0.000976 0.983250
0.000974 0.983284
0.000971 0.983318
0.000969 0.983351
0.000967 0.983385
0.000965 0.983418
0.000963 0.983452
0.000960 0.983485
0.000958 0.983518
0.000956 0.983551
0.000954 0.983584
0.000952 0.983617
0.000949 0.983650
0.000947 0.983683
0.000945 0.983716
0.000943 0.983749
0.000941 0.983781
0.000938 0.983814
0.000936 0.983847
0.000934 0.983879
0.000932 0.983912
0.000930 0.983944
0.000928 0.983976
0.000926 0.984009
0.000923 0.984041
0.000921 0.984073
0.000919 0.984105
0.000917 0.984137
0.000915 0.984169
0.000913 0.984201
0.000911 0.984233
0.000909 0.984264
0.000907 0.984296
0.000905 0.984328
0.000902 0.984359
0.000900 0.984391
0.000898 0.984422
0.000896 0.984454
0.000894 0.984485
0.000892 0.984516
0.000890 0.984547
0.000888 0.984578
0.000886 0.984610
0.000884 0.984641
0.000882 0.984672
0.000880 0.984702
0.000878 0.984733
0.000876 0.984764
0.000874 0.984795
0.000872 0.984825
0.000870 0.984856
0.000868 0.984886
0.000866 0.984917
0.000864 0.984947
0.000862 0.984978
0.000860 0.985008
0.000858 0.985038
0.000856 0.985068
0.000854 0.985098
0.000852 0.985129
0.000850 0.985158
0.000848 0.985188
0.000846 0.985218
0.000844 0.985248
0.000842 0.985278
0.000840 0.985308
0.000838 0.985337
0.000836 0.985367
0.000834 0.985396
0.000832 0.985426
0.000831 0.985455
0.000829 0.985485
0.000827 0.985514
0.000825 0.985543
0.000823 0.985572
0.000821 0.985601
0.000819 0.985630
0.000817 0.985659
0.000815 0.985688
0.000814 0.985717
0.000812 0.985746
0.000810 0.985775
0.000808 0.985804
0.000806 0.985832
0.000804 0.985861
0.000802 0.985889
0.000801 0.985918
0.000799 0.985946
0.000797 0.985975
0.000795 0.986003
0.000793 0.986031
0.000791 0.986059
0.000790 0.986088
0.000788 0.986116
0.000786 0.986144
0.000784 0.986172
0.000782 0.986200
0.000780 0.986227
0.000779 0.986255
0.000777 0.986283
0.000775 0.986311
0.000773 0.986338
0.000772 0.986366
0.000770 0.986394
0.000768 0.986421
0.000766 0.986449
0.000764 0.986476
0.000763 0.986503
0.000761 0.986531
0.000759 0.986558
0.000757 0.986585
0.000756 0.986612
0.000754 0.986639
0.000752 0.986666
0.000750 0.986693
0.000749 0.986720
0.000747 0.986747
0.000745 0.986774
0.000744 0.986800
0.000742 0.986827
0.000740 0.986854
0.000738 0.986880
0.000737 0.986907
0.000735 0.986933
0.000733 0.986960
0.000732 0.986986
0.000730 0.987012
0.000728 0.987039
0.000727 0.987065
0.000725 0.987091
0.000723 0.987117
0.000722 0.987143
0.000720 0.987169
0.000718 0.987195
0.000717 0.987221
0.000715 0.987247
0.000713 0.987273
0.000712 0.987299
0.000710 0.987324
0.000708 0.987350
0.000707 0.987375
0.000705 0.987401
0.000704 0.987427
0.000702 0.987452
0.000700 0.987477
0.000699 0.987503
0.000697 0.987528
0.000695 0.987553
0.000694 0.987578
0.000692 0.987604
0.000691 0.987629
0.000689 0.987654
0.000688 0.987679
0.000686 0.987704
0.000684 0.987729
0.000683 0.987753
0.000681 0.987778
0.000680 0.987803
0.000678 0.987828
0.000677 0.987852
0.000675 0.987877
0.000673 0.987902
0.000672 0.987926
0.000670 0.987951
0.000669 0.987975
0.000667 0.987999
0.000666 0.988024
0.000664 0.988048
0.000663 0.988072
0.000661 0.988096
0.000660 0.988120
0.000658 0.988144
0.000657 0.988168
0.000655 0.988192
0.000654 0.988216
0.000652 0.988240
0.000651 0.988264
0.000649 0.988288
0.000648 0.988312
0.000646 0.988335
0.000645 0.988359
0.000643 0.988383
0.000642 0.988406
0.000640 0.988430
0.000639 0.988453
0.000637 0.988477
0.000636 0.988500
0.000634 0.988523
0.000633 0.988547
0.000631 0.988570
0.000630 0.988593
0.000628 0.988616
0.000627 0.988639
0.000625 0.988662
0.000624 0.988685
0.000623 0.988708
0.000621 0.988731
0.000620 0.988754
0.000618 0.988777
0.000617 0.988800
0.000615 0.988822
0.000614 0.988845
0.000613 0.988868
0.000611 0.988890
0.000610 0.988913
0.000608 0.988935
0.000607 0.988958
0.000606 0.988980
0.000604 0.989002
0.000603 0.989025
0.000601 0.989047
0.000600 0.989069
0.000599 0.989091
0.000597 0.989114
0.000596 0.989136
0.000595 0.989158
0.000593 0.989180
0.000592 0.989202
0.000590 0.989224
0.000589 0.989246
0.000588 0.989267
0.000586 0.989289
0.000585 0.989311
0.000584 0.989333
0.000582 0.989354
0.000581 0.989376
0.000580 0.989398
0.000578 0.989419
0.000577 0.989441
0.000576 0.989462
0.000574 0.989483
0.000573 0.989505
0.000572 0.989526
0.000570 0.989547
0.000569 0.989569
0.000568 0.989590
0.000566 0.989611
0.000565 0.989632
0.000564 0.989653
0.000563 0.989674
0.000561 0.989695
0.000560 0.989716
0.000559 0.989737
0.000557 0.989758
0.000556 0.989779
0.000555 0.989799
0.000554 0.989820
0.000552 0.989841
0.000551 0.989862
0.000550 0.989882
0.000548 0.989903
0.000547 0.989923
0.000546 0.989944
0.000545 0.989964
0.000543 0.989985
0.000542 0.990005
0.000541 0.990025
0.000540 0.990046
0.000538 0.990066
0.000537 0.990086
0.000536 0.990106
0.000535 0.990126
0.000533 0.990146
0.000532 0.990166
0.000531 0.990186
0.000530 0.990206
0.000529 0.990226
0.000527 0.990246
0.000526 0.990266
0.000525 0.990286
0.000524 0.990306
0.000523 0.990325
0.000521 0.990345
0.000520 0.990365
0.000519 0.990384
0.000518 0.990404
0.000517 0.990423
0.000515 0.990443
0.000514 0.990462
0.000513 0.990482
0.000512 0.990501
0.000511 0.990521
0.000509 0.990540
0.000508 0.990559
0.000507 0.990578
0.000506 0.990597
0.000505 0.990617
0.000504 0.990636
0.000502 0.990655
0.000501 0.990674
0.000500 0.990693
0.000499 0.990712
0.000498 0.990731
0.000497 0.990750
0.000496 0.990768
0.000494 0.990787
0.000493 0.990806
0.000492 0.990825
0.000491 0.990843
0.000490 0.990862
0.000489 0.990881
0.000488 0.990899
0.000486 0.990918
0.000485 0.990936
0.000484 0.990955
0.000483 0.990973
0.000482 0.990992
0.000481 0.991010
0.000480 0.991028
0.000479 0.991047
0.000478 0.991065
0.000476 0.991083
0.000475 0.991101
0.000474 0.991119
0.000473 0.991137
0.000472 0.991155
0.000471 0.991174
0.000470 0.991192
0.000469 0.991209
0.000468 0.991227
0.000467 0.991245
0.000466 0.991263
0.000465 0.991281
0.000463 0.991299
0.000462 0.991316
0.000461 0.991334
0.000460 0.991352
0.000459 0.991369
0.000458 0.991387
0.000457 0.991405
0.000456 0.991422
0.000455 0.991440
0.000454 0.991457
0.000453 0.991475
0.000452 0.991492
0.000451 0.991509
0.000450 0.991527
0.000449 0.991544
0.000448 0.991561
0.000447 0.991578
0.000446 0.991596
0.000445 0.991613
0.000444 0.991630
0.000443 0.991647
0.000442 0.991664
0.000440 0.991681
0.000439 0.991698
0.000438 0.991715
0.000437 0.991732
0.000436 0.991749
0.000435 0.991766
0.000434 0.991782
0.000433 0.991799
0.000432 0.991816
0.000431 0.991833
0.000430 0.991849
0.000429 0.991866
0.000428 0.991882
0.000427 0.991899
0.000426 0.991916
0.000426 0.991932
0.000425 0.991949
0.000424 0.991965
0.000423 0.991981
0.000422 0.991998
0.000421 0.992014
0.000420 0.992030
0.000419 0.992047
0.000418 0.992063
0.000417 0.992079
0.000416 0.992095
0.000415 0.992112
0.000414 0.992128
0.000413 0.992144
0.000412 0.992160
0.000411 0.992176
0.000410 0.992192
0.000409 0.992208
0.000408 0.992224
0.000407 0.992240
0.000406 0.992255
0.000405 0.992271
0.000404 0.992287
0.000404 0.992303
0.000403 0.992318
0.000402 0.992334
0.000401 0.992350
0.000400 0.992365
0.000399 0.992381
0.000398 0.992397
0.000397 0.992412
0.000396 0.992428
0.000395 0.992443
0.000394 0.992459
0.000393 0.992474
0.000392 0.992489
0.000392 0.992505
0.000391 0.992520
0.000390 0.992535
0.000389 0.992551
0.000388 0.992566
0.000387 0.992581
0.000386 0.992596
0.000385 0.992611
0.000384 0.992627
0.000384 0.992642
0.000383 0.992657
0.000382 0.992672
0.000381 0.992687
0.000380 0.992702
0.000379 0.992717
0.000378 0.992731
0.000377 0.992746
0.000377 0.992761
0.000376 0.992776
0.000375 0.992791
0.000374 0.992806
0.000373 0.992820
0.000372 0.992835
0.000371 0.992850
0.000370 0.992864
0.000370 0.992879
0.000369 0.992893
0.000368 0.992908
0.000367 0.992922
0.000366 0.992937
0.000365 0.992951
0.000365 0.992966
0.000364 0.992980
0.000363 0.992995
0.000362 0.993009
0.000361 0.993023
0.000360 0.993038
0.000360 0.993052
0.000359 0.993066
0.000358 0.993080
0.000357 0.993094
0.000356 0.993109
0.000355 0.993123
0.000355 0.993137
0.000354 0.993151
0.000353 0.993165
0.000352 0.993179
0.000351 0.993193
0.000351 0.993207
0.000350 0.993221
0.000349 0.993235
0.000348 0.993248
0.000347 0.993262
0.000347 0.993276
0.000346 0.993290
0.000345 0.993304
0.000344 0.993317
0.000343 0.993331
0.000343 0.993345
0.000342 0.993358
0.000341 0.993372
0.000340 0.993385
0.000339 0.993399
0.000339 0.993413
0.000338 0.993426
0.000337 0.993439
0.000336 0.993453
0.000335 0.993466
0.000335 0.993480
0.000334 0.993493
0.000333 0.993506
0.000332 0.993520
0.000332 0.993533
0.000331 0.993546
0.000330 0.993560
0.000329 0.993573
0.000329 0.993586
0.000328 0.993599
0.000327 0.993612
0.000326 0.993625
0.000326 0.993638
0.000325 0.993651
0.000324 0.993664
0.000323 0.993677
0.000323 0.993690
0.000322 0.993703
0.000321 0.993716
0.000320 0.993729
0.000320 0.993742
0.000319 0.993755
0.000318 0.993768
0.000317 0.993780
0.000317 0.993793
0.000316 0.993806
0.000315 0.993819
0.000314 0.993831
0.000314 0.993844
0.000313 0.993857
0.000312 0.993869
0.000312 0.993882
0.000311 0.993894
0.000310 0.993907
0.000309 0.993919
0.000309 0.993932
0.000308 0.993944
0.000307 0.993957
0.000307 0.993969
0.000306 0.993981
0.000305 0.993994
0.000304 0.994006
0.000304 0.994018
0.000303 0.994031
0.000302 0.994043
0.000302 0.994055
0.000301 0.994067
0.000300 0.994080
0.000300 0.994092
0.000299 0.994104
0.000298 0.994116
0.000298 0.994128
0.000297 0.994140
0.000296 0.994152
0.000295 0.994164
0.000295 0.994176
0.000294 0.994188
0.000293 0.994200
0.000293 0.994212
0.000292 0.994224
0.000291 0.994236
0.000291 0.994247
0.000290 0.994259
0.000289 0.994271
0.000289 0.994283
0.000288 0.994295
0.000287 0.994306
0.000287 0.994318
0.000286 0.994330
0.000285 0.994341
0.000285 0.994353
0.000284 0.994365
0.000283 0.994376
0.000283 0.994388
0.000282 0.994399
0.000282 0.994411
0.000281 0.994422
0.000280 0.994434
0.000280 0.994445
0.000279 0.994457
0.000278 0.994468
0.000278 0.994479
0.000277 0.994491
0.000276 0.994502
0.000276 0.994513
0.000275 0.994525
0.000274 0.994536
0.000274 0.994547
0.000273 0.994558
0.000273 0.994569
0.000272 0.994581
0.000271 0.994592
0.000271 0.994603
0.000270 0.994614
0.000269 0.994625
0.000269 0.994636
0.000268 0.994647
0.000268 0.994658
0.000267 0.994669
0.000266 0.994680
0.000266 0.994691
0.000265 0.994702
0.000264 0.994713
0.000264 0.994724
0.000263 0.994735
0.000263 0.994745
0.000262 0.994756
0.000261 0.994767
0.000261 0.994778
0.000260 0.994788
0.000260 0.994799
0.000259 0.994810
0.000258 0.994821
0.000258 0.994831
0.000257 0.994842
0.000257 0.994852
0.000256 0.994863
0.000255 0.994874
0.000255 0.994884
0.000254 0.994895
0.000254 0.994905
0.000253 0.994916
0.000253 0.994926
0.000252 0.994937
0.000251 0.994947
0.000251 0.994957
0.000250 0.994968
0.000250 0.994978
0.000249 0.994988
0.000249 0.994999
0.000248 0.995009
0.000247 0.995019
0.000247 0.995030
0.000246 0.995040
0.000246 0.995050
0.000245 0.995060
0.000245 0.995070
0.000244 0.995081
0.000243 0.995091
0.000243 0.995101
0.000242 0.995111
0.000242 0.995121
0.000241 0.995131
0.000241 0.995141
0.000240 0.995151
0.000239 0.995161
0.000239 0.995171
0.000238 0.995181
0.000238 0.995191
0.000237 0.995201
0.000237 0.995211
0.000236 0.995220
0.000236 0.995230
0.000235 0.995240
0.000235 0.995250
0.000234 0.995260
0.000233 0.995270
0.000233 0.995279
0.000232 0.995289
0.000232 0.995299
0.000231 0.995308
0.000231 0.995318
0.000230 0.995328
0.000230 0.995337
0.000229 0.995347
0.000229 0.995357
0.000228 0.995366
0.000228 0.995376
0.000227 0.995385
0.000227 0.995395
0.000226 0.995404
0.000226 0.995414
0.000225 0.995423
0.000225 0.995433
0.000224 0.995442
0.000223 0.995451
0.000223 0.995461
0.000222 0.995470
0.000222 0.995479
0.000221 0.995489
0.000221 0.995498
0.000220 0.995507
0.000220 0.995517
0.000219 0.995526
0.000219 0.995535
0.000218 0.995544
0.000218 0.995553
0.000217 0.995563
0.000217 0.995572
0.000216 0.995581
0.000216 0.995590
0.000215 0.995599
0.000215 0.995608
0.000214 0.995617
0.000214 0.995626
0.000213 0.995635
0.000213 0.995644
0.000212 0.995653
0.000212 0.995662
0.000211 0.995671
0.000211 0.995680
0.000210 0.995689
0.000210 0.995698
0.000209 0.995707
0.000209 0.995716
0.000209 0.995724
0.000208 0.995733
0.000208 0.995742
0.000207 0.995751
0.000207 0.995760
0.000206 0.995768
0.000206 0.995777
0.000205 0.995786
0.000205 0.995795
0.000204 0.995803
0.000204 0.995812
0.000203 0.995821
0.000203 0.995829
0.000202 0.995838
0.000202 0.995846
0.000201 0.995855
0.000201 0.995863
0.000200 0.995872
0.000200 0.995881
0.000200 0.995889
0.000199 0.995898
0.000199 0.995906
0.000198 0.995914
0.000198 0.995923
0.000197 0.995931
0.000197 0.995940
0.000196 0.995948
0.000196 0.995956
0.000195 0.995965
0.000195 0.995973
0.000195 0.995981
0.000194 0.995990
0.000194 0.995998
0.000193 0.996006
0.000193 0.996015
0.000192 0.996023
0.000192 0.996031
0.000191 0.996039
0.000191 0.996047
0.000191 0.996056
0.000190 0.996064
0.000190 0.996072
0.000189 0.996080
0.000189 0.996088
0.000188 0.996096
0.000188 0.996104
0.000188 0.996112
0.000187 0.996120
0.000187 0.996128
0.000186 0.996136
0.000186 0.996144
0.000185 0.996152
0.000185 0.996160
0.000184 0.996168
0.000184 0.996176
0.000184 0.996184
0.000183 0.996192
0.000183 0.996200
0.000182 0.996208
0.000182 0.996215
0.000182 0.996223
0.000181 0.996231
0.000181 0.996239
0.000180 0.996247
0.000180 0.996254
0.000179 0.996262
0.000179 0.996270
0.000179 0.996278
0.000178 0.996285
0.000178 0.996293
0.000177 0.996301
0.000177 0.996308
0.000177 0.996316
0.000176 0.996323
0.000176 0.996331
0.000175 0.996339
0.000175 0.996346
0.000175 0.996354
0.000174 0.996361
0.000174 0.996369
0.000173 0.996376
0.000173 0.996384
0.000173 0.996391
0.000172 0.996399
0.000172 0.996406
0.000171 0.996414
0.000171 0.996421
0.000171 0.996428
0.000170 0.996436
0.000170 0.996443
0.000169 0.996451
0.000169 0.996458
0.000169 0.996465
0.000168 0.996473
0.000168 0.996480
0.000167 0.996487
0.000167 0.996494
0.000167 0.996502
0.000166 0.996509
0.000166 0.996516
0.000166 0.996523
0.000165 0.996531
0.000165 0.996538
0.000164 0.996545
0.000164 0.996552
0.000164 0.996559
0.000163 0.996566
0.000163 0.996573
0.000162 0.996580
0.000162 0.996588
0.000162 0.996595
0.000161 0.996602
0.000161 0.996609
0.000161 0.996616
0.000160 0.996623
0.000160 0.996630
0.000160 0.996637
0.000159 0.996644
0.000159 0.996651
0.000158 0.996658
0.000158 0.996664
0.000158 0.996671
0.000157 0.996678
0.000157 0.996685
0.000157 0.996692
0.000156 0.996699
0.000156 0.996706
0.000156 0.996713
0.000155 0.996719
0.000155 0.996726
0.000154 0.996733
0.000154 0.996740
0.000154 0.996746
0.000153 0.996753
0.000153 0.996760
0.000153 0.996767
0.000152 0.996773
0.000152 0.996780
0.000152 0.996787
0.000151 0.996793
0.000151 0.996800
0.000151 0.996807
0.000150 0.996813
0.000150 0.996820
0.000150 0.996826
0.000149 0.996833
0.000149 0.996840
0.000148 0.996846
0.000148 0.996853
0.000148 0.996859
0.000147 0.996866
0.000147 0.996872
0.000147 0.996879
0.000146 0.996885
0.000146 0.996892
0.000146 0.996898
0.000145 0.996904
0.000145 0.996911
0.000145 0.996917
0.000144 0.996924
0.000144 0.996930
0.000144 0.996936
0.000143 0.996943
0.000143 0.996949
0.000143 0.996955
0.000142 0.996962
0.000142 0.996968
0.000142 0.996974
0.000141 0.996981
0.000141 0.996987
0.000141 0.996993
0.000140 0.996999
0.000140 0.997005
0.000140 0.997012
0.000140 0.997018
0.000139 0.997024
0.000139 0.997030
0.000139 0.997036
0.000138 0.997043
0.000138 0.997049
0.000138 0.997055
0.000137 0.997061
0.000137 0.997067
0.000137 0.997073
0.000136 0.997079
0.000136 0.997085
0.000136 0.997091
0.000135 0.997097
0.000135 0.997103
0.000135 0.997109
0.000134 0.997115
0.000134 0.997121
0.000134 0.997127
0.000134 0.997133
0.000133 0.997139
0.000133 0.997145
0.000133 0.997151
0.000132 0.997157
0.000132 0.997163
0.000132 0.997169
0.000131 0.997175
0.000131 0.997180
0.000131 0.997186
0.000130 0.997192
0.000130 0.997198
0.000130 0.997204
0.000130 0.997210
0.000129 0.997215
0.000129 0.997221
0.000129 0.997227
0.000128 0.997233
0.000128 0.997238
0.000128 0.997244
0.000127 0.997250
0.000127 0.997256
0.000127 0.997261
0.000127 0.997267
0.000126 0.997273
0.000126 0.997278
0.000126 0.997284
0.000125 0.997290
0.000125 0.997295
0.000125 0.997301
0.000125 0.997306
0.000124 0.997312
0.000124 0.997318
0.000124 0.997323
0.000123 0.997329
0.000123 0.997334
0.000123 0.997340
0.000123 0.997345
0.000122 0.997351
0.000122 0.997356
0.000122 0.997362
0.000121 0.997367
0.000121 0.997373
0.000121 0.997378
0.000121 0.997384
0.000120 0.997389
0.000120 0.997395
0.000120 0.997400
0.000120 0.997405
0.000119 0.997411
0.000119 0.997416
0.000119 0.997422
0.000118 0.997427
0.000118 0.997432
0.000118 0.997438
0.000118 0.997443
0.000117 0.997448
0.000117 0.997454
0.000117 0.997459
0.000117 0.997464
0.000116 0.997469
0.000116 0.997475
0.000116 0.997480
0.000115 0.997485
0.000115 0.997490
0.000115 0.997496
0.000115 0.997501
0.000114 0.997506
0.000114 0.997511
0.000114 0.997516
0.000114 0.997521
0.000113 0.997527
0.000113 0.997532
0.000113 0.997537
0.000113 0.997542
0.000112 0.997547
0.000112 0.997552
0.000112 0.997557
0.000112 0.997562
0.000111 0.997567
0.000111 0.997572
0.000111 0.997578
0.000110 0.997583
0.000110 0.997588
0.000110 0.997593
0.000110 0.997598
0.000109 0.997603
0.000109 0.997608
0.000109 0.997613
0.000109 0.997618
0.000108 0.997622
0.000108 0.997627
0.000108 0.997632
0.000108 0.997637
0.000107 0.997642
0.000107 0.997647
0.000107 0.997652
0.000107 0.997657
0.000106 0.997662
0.000106 0.997667
0.000106 0.997671
0.000106 0.997676
0.000106 0.997681
0.000105 0.997686
0.000105 0.997691
0.000105 0.997696
0.000105 0.997700
0.000104 0.997705
0.000104 0.997710
0.000104 0.997715
0.000104 0.997719
0.000103 0.997724
0.000103 0.997729
0.000103 0.997734
0.000103 0.997738
0.000102 0.997743
0.000102 0.997748
0.000102 0.997752
0.000102 0.997757
0.000101 0.997762
0.000101 0.997766
0.000101 0.997771
0.000101 0.997776
0.000101 0.997780
0.000100 0.997785
0.000100 0.997790
0.000100 0.997794
0.000100 0.997799
0.000099 0.997803
0.000099 0.997808
0.000099 0.997813
0.000099 0.997817
0.000098 0.997822
0.000098 0.997826
0.000098 0.997831
0.000098 0.997835
0.000098 0.997840
0.000097 0.997844
0.000097 0.997849
0.000097 0.997853
0.000097 0.997858
0.000096 0.997862
0.000096 0.997867
0.000096 0.997871
0.000096 0.997875
0.000096 0.997880
0.000095 0.997884
0.000095 0.997889
0.000095 0.997893
0.000095 0.997897
0.000094 0.997902
0.000094 0.997906
0.000094 0.997911
0.000094 0.997915
0.000094 0.997919
0.000093 0.997924
0.000093 0.997928
0.000093 0.997932
0.000093 0.997937
0.000092 0.997941
0.000092 0.997945
0.000092 0.997949
0.000092 0.997954
0.000092 0.997958
0.000091 0.997962
0.000091 0.997966
0.000091 0.997971
0.000091 0.997975
0.000091 0.997979
0.000090 0.997983
0.000090 0.997988
0.000090 0.997992
0.000090 0.997996
0.000090 0.998000
0.000089 0.998004
0.000089 0.998008
0.000089 0.998013
0.000089 0.998017
0.000089 0.998021
0.000088 0.998025
0.000088 0.998029
0.000088 0.998033
0.000088 0.998037
0.000087 0.998041
0.000087 0.998045
0.000087 0.998050
0.000087 0.998054
0.000087 0.998058
0.000086 0.998062
0.000086 0.998066
0.000086 0.998070
0.000086 0.998074
0.000086 0.998078
0.000086 0.998082
0.000085 0.998086
0.000085 0.998090
0.000085 0.998094
0.000085 0.998098
0.000085 0.998102
0.000084 0.998106
0.000084 0.998110
0.000084 0.998114
0.000084 0.998118
0.000084 0.998121
0.000083 0.998125
0.000083 0.998129
0.000083 0.998133
0.000083 0.998137
0.000083 0.998141
0.000082 0.998145
0.000082 0.998149
0.000082 0.998153
0.000082 0.998156
0.000082 0.998160
0.000081 0.998164
0.000081 0.998168
0.000081 0.998172
0.000081 0.998176
0.000081 0.998179
0.000081 0.998183
0.000080 0.998187
0.000080 0.998191
0.000080 0.998195
0.000080 0.998198
0.000080 0.998202
0.000079 0.998206
0.000079 0.998210
0.000079 0.998213
0.000079 0.998217
0.000079 0.998221
0.000078 0.998224
0.000078 0.998228
0.000078 0.998232
0.000078 0.998236
0.000078 0.998239
0.000078 0.998243
0.000077 0.998247
0.000077 0.998250
0.000077 0.998254
0.000077 0.998258
0.000077 0.998261
0.000077 0.998265
0.000076 0.998268
0.000076 0.998272
0.000076 0.998276
0.000076 0.998279
0.000076 0.998283
0.000075 0.998286
0.000075 0.998290
0.000075 0.998294
0.000075 0.998297
0.000075 0.998301
0.000075 0.998304
0.000074 0.998308
0.000074 0.998311
0.000074 0.998315
0.000074 0.998318
0.000074 0.998322
0.000074 0.998325
0.000073 0.998329
0.000073 0.998332
0.000073 0.998336
0.000073 0.998339
0.000073 0.998343
0.000073 0.998346
0.000072 0.998350
0.000072 0.998353
0.000072 0.998357
0.000072 0.998360
0.000072 0.998363
0.000072 0.998367
0.000071 0.998370
0.000071 0.998374
0.000071 0.998377
0.000071 0.998380
0.000071 0.998384
0.000071 0.998387
0.000070 0.998391
0.000070 0.998394
0.000070 0.998397
0.000070 0.998401
0.000070 0.998404
0.000070 0.998407
0.000069 0.998411
0.000069 0.998414
0.000069 0.998417
0.000069 0.998421
0.000069 0.998424
0.000069 0.998427
0.000068 0.998430
0.000068 0.998434
0.000068 0.998437
0.000068 0.998440
0.000068 0.998444
0.000068 0.998447
0.000068 0.998450
0.000067 0.998453
0.000067 0.998457
0.000067 0.998460
0.000067 0.998463
0.000067 0.998466
0.000067 0.998469
0.000066 0.998473
0.000066 0.998476
0.000066 0.998479
0.000066 0.998482
0.000066 0.998485
0.000066 0.998488
0.000066 0.998492
0.000065 0.998495
0.000065 0.998498
0.000065 0.998501
0.000065 0.998504
0.000065 0.998507
0.000065 0.998510
0.000065 0.998514
0.000064 0.998517
0.000064 0.998520
0.000064 0.998523
0.000064 0.998526
0.000064 0.998529
0.000064 0.998532
0.000063 0.998535
0.000063 0.998538
0.000063 0.998541
0.000063 0.998544
0.000063 0.998547
0.000063 0.998550
0.000063 0.998553
0.000062 0.998557
0.000062 0.998560
0.000062 0.998563
0.000062 0.998566
0.000062 0.998569
0.000062 0.998572
0.000062 0.998575
0.000061 0.998578
0.000061 0.998580
0.000061 0.998583
0.000061 0.998586
0.000061 0.998589
0.000061 0.998592
0.000061 0.998595
0.000060 0.998598
0.000060 0.998601
0.000060 0.998604
0.000060 0.998607
0.000060 0.998610
0.000060 0.998613
0.000060 0.998616
0.000059 0.998619
0.000059 0.998622
0.000059 0.998624
0.000059 0.998627
0.000059 0.998630
0.000059 0.998633
0.000059 0.998636
0.000059 0.998639
0.000058 0.998642
0.000058 0.998644
0.000058 0.998647
0.000058 0.998650
0.000058 0.998653
0.000058 0.998656
0.000058 0.998659
0.000057 0.998661
0.000057 0.998664
0.000057 0.998667
0.000057 0.998670
0.000057 0.998673
0.000057 0.998675
0.000057 0.998678
0.000057 0.998681
0.000056 0.998684
0.000056 0.998686
0.000056 0.998689
0.000056 0.998692
0.000056 0.998695
0.000056 0.998697
0.000056 0.998700
0.000056 0.998703
0.000055 0.998706
0.000055 0.998708
0.000055 0.998711
0.000055 0.998714
0.000055 0.998716
0.000055 0.998719
0.000055 0.998722
0.000054 0.998724
0.000054 0.998727
0.000054 0.998730
0.000054 0.998732
0.000054 0.998735
0.000054 0.998738
0.000054 0.998740
0.000054 0.998743
0.000053 0.998746
0.000053 0.998748
0.000053 0.998751
0.000053 0.998753
0.000053 0.998756
0.000053 0.998759
0.000053 0.998761
0.000053 0.998764
0.000053 0.998766
0.000052 0.998769
0.000052 0.998772
0.000052 0.998774
0.000052 0.998777
0.000052 0.998779
0.000052 0.998782
0.000052 0.998784
0.000052 0.998787
0.000051 0.998790
0.000051 0.998792
0.000051 0.998795
0.000051 0.998797
0.000051 0.998800
0.000051 0.998802
0.000051 0.998805
0.000051 0.998807
0.000050 0.998810
0.000050 0.998812
0.000050 0.998815
0.000050 0.998817
0.000050 0.998820
0.000050 0.998822
0.000050 0.998825
0.000050 0.998827
0.000050 0.998829
0.000049 0.998832
0.000049 0.998834
0.000049 0.998837
0.000049 0.998839
0.000049 0.998842
0.000049 0.998844
0.000049 0.998847
0.000049 0.998849
0.000049 0.998851
0.000048 0.998854
0.000048 0.998856
0.000048 0.998859
0.000048 0.998861
0.000048 0.998863
0.000048 0.998866
0.000048 0.998868
0.000048 0.998871
0.000048 0.998873
0.000047 0.998875
0.000047 0.998878
0.000047 0.998880
0.000047 0.998882
0.000047 0.998885
0.000047 0.998887
0.000047 0.998889
0.000047 0.998892
0.000047 0.998894
0.000046 0.998896
0.000046 0.998899
0.000046 0.998901
0.000046 0.998903
0.000046 0.998906
0.000046 0.998908
0.000046 0.998910
0.000046 0.998912
0.000046 0.998915
0.000046 0.998917
0.000045 0.998919
0.000045 0.998921
0.000045 0.998924
0.000045 0.998926
0.000045 0.998928
0.000045 0.998931
0.000045 0.998933
0.000045 0.998935
0.000045 0.998937
0.000044 0.998939
0.000044 0.998942
0.000044 0.998944
0.000044 0.998946
0.000044 0.998948
0.000044 0.998951
0.000044 0.998953
0.000044 0.998955
0.000044 0.998957
0.000044 0.998959
0.000043 0.998962
0.000043 0.998964
0.000043 0.998966
0.000043 0.998968
0.000043 0.998970
0.000043 0.998972
0.000043 0.998975
0.000043 0.998977
0.000043 0.998979
0.000043 0.998981
0.000042 0.998983
0.000042 0.998985
0.000042 0.998987
0.000042 0.998989
0.000042 0.998992
0.000042 0.998994
0.000042 0.998996
0.000042 0.998998
0.000042 0.999000
0.000042 0.999002
0.000041 0.999004
0.000041 0.999006
0.000041 0.999008
0.000041 0.999011
0.000041 0.999013
0.000041 0.999015
0.000041 0.999017
0.000041 0.999019
0.000041 0.999021
0.000041 0.999023
0.000041 0.999025
0.000040 0.999027
0.000040 0.999029
0.000040 0.999031
0.000040 0.999033
0.000040 0.999035
0.000040 0.999037
0.000040 0.999039
0.000040 0.999041
0.000040 0.999043
0.000040 0.999045
0.000040 0.999047
0.000039 0.999049
0.000039 0.999051
0.000039 0.999053
0.000039 0.999055
0.000039 0.999057
0.000039 0.999059
0.000039 0.999061
0.000039 0.999063
0.000039 0.999065
0.000039 0.999067
0.000039 0.999069
0.000038 0.999071
0.000038 0.999073
0.000038 0.999075
0.000038 0.999077
0.000038 0.999079
0.000038 0.999081
0.000038 0.999083
0.000038 0.999085
0.000038 0.999087
0.000038 0.999088
0.000038 0.999090
0.000037 0.999092
0.000037 0.999094
0.000037 0.999096
0.000037 0.999098
0.000037 0.999100
0.000037 0.999102
0.000037 0.999104
0.000037 0.999106
0.000037 0.999107
0.000037 0.999109
0.000037 0.999111
0.000037 0.999113
0.000036 0.999115
0.000036 0.999117
0.000036 0.999119
0.000036 0.999120
0.000036 0.999122
0.000036 0.999124
0.000036 0.999126
0.000036 0.999128
0.000036 0.999130
0.000036 0.999131
0.000036 0.999133
0.000036 0.999135
0.000035 0.999137
0.000035 0.999139
0.000035 0.999141
0.000035 0.999142
0.000035 0.999144
0.000035 0.999146
0.000035 0.999148
0.000035 0.999150
0.000035 0.999151
0.000035 0.999153
0.000035 0.999155
0.000035 0.999157
0.000034 0.999158
0.000034 0.999160
0.000034 0.999162
0.000034 0.999164
0.000034 0.999166
0.000034 0.999167
0.000034 0.999169
0.000034 0.999171
0.000034 0.999173
0.000034 0.999174
0.000034 0.999176
0.000034 0.999178
0.000034 0.999179
0.000033 0.999181
0.000033 0.999183
0.000033 0.999185
0.000033 0.999186
0.000033 0.999188
0.000033 0.999190
0.000033 0.999191
0.000033 0.999193
0.000033 0.999195
0.000033 0.999197
0.000033 0.999198
0.000033 0.999200
0.000033 0.999202
0.000032 0.999203
0.000032 0.999205
0.000032 0.999207
0.000032 0.999208
0.000032 0.999210
0.000032 0.999212
0.000032 0.999213
0.000032 0.999215
0.000032 0.999217
0.000032 0.999218
0.000032 0.999220
0.000032 0.999222
0.000032 0.999223
0.000032 0.999225
0.000031 0.999226
0.000031 0.999228
0.000031 0.999230
0.000031 0.999231
0.000031 0.999233
0.000031 0.999235
0.000031 0.999236
0.000031 0.999238
0.000031 0.999239
0.000031 0.999241
0.000031 0.999243
0.000031 0.999244
0.000031 0.999246
0.000031 0.999247
0.000030 0.999249
0.000030 0.999251
0.000030 0.999252
0.000030 0.999254
0.000030 0.999255
0.000030 0.999257
0.000030 0.999258
0.000030 0.999260
0.000030 0.999262
0.000030 0.999263
0.000030 0.999265
0.000030 0.999266
0.000030 0.999268
0.000030 0.999269
0.000029 0.999271
0.000029 0.999272
0.000029 0.999274
0.000029 0.999275
0.000029 0.999277
0.000029 0.999278
0.000029 0.999280
0.000029 0.999281
0.000029 0.999283
0.000029 0.999285
0.000029 0.999286
0.000029 0.999288
0.000029 0.999289
0.000029 0.999291
0.000029 0.999292
0.000028 0.999294
0.000028 0.999295
0.000028 0.999296
0.000028 0.999298
0.000028 0.999299
0.000028 0.999301
0.000028 0.999302
0.000028 0.999304
0.000028 0.999305
0.000028 0.999307
0.000028 0.999308
0.000028 0.999310
0.000028 0.999311
0.000028 0.999313
0.000028 0.999314
0.000028 0.999316
0.000027 0.999317
0.000027 0.999318
0.000027 0.999320
0.000027 0.999321
0.000027 0.999323
0.000027 0.999324
0.000027 0.999326
0.000027 0.999327
0.000027 0.999328
0.000027 0.999330
0.000027 0.999331
0.000027 0.999333
0.000027 0.999334
0.000027 0.999335
0.000027 0.999337
0.000027 0.999338
0.000026 0.999340
0.000026 0.999341
0.000026 0.999342
0.000026 0.999344
0.000026 0.999345
0.000026 0.999347
0.000026 0.999348
0.000026 0.999349
0.000026 0.999351
0.000026 0.999352
0.000026 0.999353
0.000026 0.999355
0.000026 0.999356
0.000026 0.999357
0.000026 0.999359
0.000026 0.999360
0.000025 0.999362
0.000025 0.999363
0.000025 0.999364
0.000025 0.999366
0.000025 0.999367
0.000025 0.999368
0.000025 0.999370
0.000025 0.999371
0.000025 0.999372
0.000025 0.999374
0.000025 0.999375
0.000025 0.999376
0.000025 0.999378
0.000025 0.999379
0.000025 0.999380
0.000025 0.999381
0.000025 0.999383
0.000025 0.999384
0.000024 0.999385
0.000024 0.999387
0.000024 0.999388
0.000024 0.999389
0.000024 0.999391
0.000024 0.999392
0.000024 0.999393
0.000024 0.999394
0.000024 0.999396
0.000024 0.999397
0.000024 0.999398
0.000024 0.999399
0.000024 0.999401
0.000024 0.999402
0.000024 0.999403
0.000024 0.999405
0.000024 0.999406
0.000024 0.999407
0.000023 0.999408
0.000023 0.999410
0.000023 0.999411
0.000023 0.999412
0.000023 0.999413
0.000023 0.999414
0.000023 0.999416
0.000023 0.999417
0.000023 0.999418
0.000023 0.999419
0.000023 0.999421
0.000023 0.999422
0.000023 0.999423
0.000023 0.999424
0.000023 0.999426
0.000023 0.999427
0.000023 0.999428
0.000023 0.999429
0.000022 0.999430
0.000022 0.999432
0.000022 0.999433
0.000022 0.999434
0.000022 0.999435
0.000022 0.999436
0.000022 0.999438
0.000022 0.999439
0.000022 0.999440
0.000022 0.999441
0.000022 0.999442
0.000022 0.999443
0.000022 0.999445
0.000022 0.999446
0.000022 0.999447
0.000022 0.999448
0.000022 0.999449
0.000022 0.999450
0.000022 0.999452
0.000022 0.999453
0.000021 0.999454
0.000021 0.999455
0.000021 0.999456
0.000021 0.999457
0.000021 0.999459
0.000021 0.999460
0.000021 0.999461
0.000021 0.999462
0.000021 0.999463
0.000021 0.999464
0.000021 0.999465
0.000021 0.999466
0.000021 0.999468
0.000021 0.999469
0.000021 0.999470
0.000021 0.999471
0.000021 0.999472
0.000021 0.999473
0.000021 0.999474
0.000021 0.999475
0.000021 0.999477
0.000020 0.999478
0.000020 0.999479
0.000020 0.999480
0.000020 0.999481
0.000020 0.999482
0.000020 0.999483
0.000020 0.999484
0.000020 0.999485
0.000020 0.999486
0.000020 0.999487
0.000020 0.999489
0.000020 0.999490
0.000020 0.999491
0.000020 0.999492
0.000020 0.999493
0.000020 0.999494
0.000020 0.999495
0.000020 0.999496
0.000020 0.999497
0.000020 0.999498
0.000020 0.999499
0.000019 0.999500
0.000019 0.999501
0.000019 0.999502
0.000019 0.999503
0.000019 0.999505
0.000019 0.999506
0.000019 0.999507
0.000019 0.999508
0.000019 0.999509
0.000019 0.999510
0.000019 0.999511
0.000019 0.999512
0.000019 0.999513
0.000019 0.999514
0.000019 0.999515
0.000019 0.999516
0.000019 0.999517
0.000019 0.999518
0.000019 0.999519
0.000019 0.999520
0.000019 0.999521
0.000019 0.999522
0.000019 0.999523
0.000018 0.999524
0.000018 0.999525
0.000018 0.999526
0.000018 0.999527
0.000018 0.999528
0.000018 0.999529
0.000018 0.999530
0.000018 0.999531
0.000018 0.999532
0.000018 0.999533
0.000018 0.999534
0.000018 0.999535
0.000018 0.999536
0.000018 0.999537
0.000018 0.999538
0.000018 0.999539
0.000018 0.999540
0.000018 0.999541
0.000018 0.999542
0.000018 0.999543
0.000018 0.999544
0.000018 0.999545
0.000018 0.999546
0.000018 0.999547
0.000017 0.999548
0.000017 0.999549
0.000017 0.999550
0.000017 0.999551
0.000017 0.999551
0.000017 0.999552
0.000017 0.999553
0.000017 0.999554
0.000017 0.999555
0.000017 0.999556
0.000017 0.999557
0.000017 0.999558
0.000017 0.999559
0.000017 0.999560
0.000017 0.999561
0.000017 0.999562
0.000017 0.999563
0.000017 0.999564
0.000017 0.999565
0.000017 0.999565
0.000017 0.999566
0.000017 0.999567
0.000017 0.999568
0.000017 0.999569
0.000017 0.999570
0.000017 0.999571
0.000016 0.999572
0.000016 0.999573
0.000016 0.999574
0.000016 0.999575
0.000016 0.999575
0.000016 0.999576
0.000016 0.999577
0.000016 0.999578
0.000016 0.999579
0.000016 0.999580
0.000016 0.999581
0.000016 0.999582
0.000016 0.999583
0.000016 0.999584
0.000016 0.999584
0.000016 0.999585
0.000016 0.999586
0.000016 0.999587
0.000016 0.999588
0.000016 0.999589
0.000016 0.999590
0.000016 0.999591
0.000016 0.999591
0.000016 0.999592
0.000016 0.999593
0.000016 0.999594
0.000016 0.999595
0.000015 0.999596
0.000015 0.999597
0.000015 0.999597
0.000015 0.999598
0.000015 0.999599
0.000015 0.999600
0.000015 0.999601
0.000015 0.999602
0.000015 0.999602
0.000015 0.999603
0.000015 0.999604
0.000015 0.999605
0.000015 0.999606
0.000015 0.999607
0.000015 0.999607
0.000015 0.999608
0.000015 0.999609
0.000015 0.999610
0.000015 0.999611
0.000015 0.999612
0.000015 0.999612
0.000015 0.999613
0.000015 0.999614
0.000015 0.999615
0.000015 0.999616
0.000015 0.999617
0.000015 0.999617
0.000015 0.999618
0.000015 0.999619
0.000014 0.999620
0.000014 0.999621
0.000014 0.999621
0.000014 0.999622
0.000014 0.999623
0.000014 0.999624
0.000014 0.999625
0.000014 0.999625
0.000014 0.999626
0.000014 0.999627
0.000014 0.999628
0.000014 0.999629
0.000014 0.999629
0.000014 0.999630
0.000014 0.999631
0.000014 0.999632
0.000014 0.999632
0.000014 0.999633
0.000014 0.999634
0.000014 0.999635
0.000014 0.999636
0.000014 0.999636
0.000014 0.999637
0.000014 0.999638
0.000014 0.999639
0.000014 0.999639
0.000014 0.999640
0.000014 0.999641
0.000014 0.999642
0.000014 0.999642
0.000013 0.999643
0.000013 0.999644
0.000013 0.999645
0.000013 0.999645
0.000013 0.999646
0.000013 0.999647
0.000013 0.999648
0.000013 0.999648
0.000013 0.999649
0.000013 0.999650
0.000013 0.999651
0.000013 0.999651
0.000013 0.999652
0.000013 0.999653
0.000013 0.999654
0.000013 0.999654
0.000013 0.999655
0.000013 0.999656
0.000013 0.999657
0.000013 0.999657
0.000013 0.999658
0.000013 0.999659
0.000013 0.999659
0.000013 0.999660
0.000013 0.999661
0.000013 0.999662
0.000013 0.999662
0.000013 0.999663
0.000013 0.999664
0.000013 0.999665
0.000013 0.999665
0.000013 0.999666
0.000013 0.999667
0.000013 0.999667
0.000012 0.999668
0.000012 0.999669
0.000012 0.999669
0.000012 0.999670
0.000012 0.999671
0.000012 0.999672
0.000012 0.999672
0.000012 0.999673
0.000012 0.999674
0.000012 0.999674
0.000012 0.999675
0.000012 0.999676
0.000012 0.999676
0.000012 0.999677
0.000012 0.999678
0.000012 0.999678
0.000012 0.999679
0.000012 0.999680
0.000012 0.999680
0.000012 0.999681
0.000012 0.999682
0.000012 0.999683
0.000012 0.999683
0.000012 0.999684
0.000012 0.999685
0.000012 0.999685
0.000012 0.999686
0.000012 0.999687
0.000012 0.999687
0.000012 0.999688
0.000012 0.999689
0.000012 0.999689
0.000012 0.999690
0.000012 0.999691
0.000012 0.999691
0.000012 0.999692
0.000011 0.999692
0.000011 0.999693
0.000011 0.999694
0.000011 0.999694
0.000011 0.999695
0.000011 0.999696
0.000011 0.999696
0.000011 0.999697
0.000011 0.999698
0.000011 0.999698
0.000011 0.999699
0.000011 0.999700
0.000011 0.999700
0.000011 0.999701
0.000011 0.999701
0.000011 0.999702
0.000011 0.999703
0.000011 0.999703
0.000011 0.999704
0.000011 0.999705
0.000011 0.999705
0.000011 0.999706
0.000011 0.999707
0.000011 0.999707
0.000011 0.999708
0.000011 0.999708
0.000011 0.999709
0.000011 0.999710
0.000011 0.999710
0.000011 0.999711
0.000011 0.999711
0.000011 0.999712
0.000011 0.999713
0.000011 0.999713
0.000011 0.999714
0.000011 0.999715
0.000011 0.999715
0.000011 0.999716
0.000011 0.999716
0.000010 0.999717
0.000010 0.999718
0.000010 0.999718
0.000010 0.999719
0.000010 0.999719
0.000010 0.999720
0.000010 0.999721
0.000010 0.999721
0.000010 0.999722
0.000010 0.999722
0.000010 0.999723
0.000010 0.999723
0.000010 0.999724
0.000010 0.999725
0.000010 0.999725
0.000010 0.999726
0.000010 0.999726
0.000010 0.999727
0.000010 0.999728
0.000010 0.999728
0.000010 0.999729
0.000010 0.999729
0.000010 0.999730
0.000010 0.999730
0.000010 0.999731
0.000010 0.999732
0.000010 0.999732
0.000010 0.999733
0.000010 0.999733
0.000010 0.999734
0.000010 0.999734
0.000010 0.999735
0.000010 0.999736
0.000010 0.999736
0.000010 0.999737
0.000010 0.999737
0.000010 0.999738
0.000010 0.999738
0.000010 0.999739


==> code-and-data/lb_rate_bli_bin_odd_3.txt <==
0.312310 0.000000
0.312121 0.000001
0.311931 0.000003
0.311741 0.000005
0.311551 0.000008
0.311362 0.000011
0.311172 0.000016
0.310982 0.000020
0.310791 0.000026
0.310601 0.000032
0.310411 0.000038
0.310221 0.000046
0.310030 0.000054
0.309840 0.000062
0.309649 0.000071
0.309459 0.000081
0.309268 0.000092
0.309077 0.000103
0.308886 0.000115
0.308696 0.000127
0.308505 0.000140
0.308314 0.000154
0.308123 0.000168
0.307931 0.000183
0.307740 0.000199
0.307549 0.000215
0.307358 0.000232
0.307166 0.000249
0.306975 0.000268
0.306783 0.000286
0.306592 0.000306
0.306400 0.000326
0.306208 0.000347
0.306016 0.000368
0.305825 0.000390
0.305633 0.000413
0.305441 0.000436
0.305249 0.000460
0.305057 0.000485
0.304864 0.000510
0.304672 0.000536
0.304480 0.000563
0.304288 0.000590
0.304095 0.000618
0.303903 0.000646
0.303710 0.000676
0.303518 0.000706
0.303325 0.000736
0.303132 0.000767
0.302939 0.000799
0.302747 0.000831
0.302554 0.000865
0.302361 0.000898
0.302168 0.000933
0.301975 0.000968
0.301782 0.001004
0.301588 0.001040
0.301395 0.001077
0.301202 0.001115
0.301008 0.001153
0.300815 0.001192
0.300622 0.001232
0.300428 0.001272
0.300234 0.001313
0.300041 0.001355
0.299847 0.001397
0.299653 0.001440
0.299459 0.001483
0.299266 0.001528
0.299072 0.001573
0.298878 0.001618
0.298684 0.001665
0.298489 0.001711
0.298295 0.001759
0.298101 0.001807
0.297907 0.001856
0.297712 0.001906
0.297518 0.001956
0.297324 0.002007
0.297129 0.002058
0.296935 0.002111
0.296740 0.002163
0.296545 0.002217
0.296351 0.002271
0.296156 0.002326
0.295961 0.002382
0.295766 0.002438
0.295571 0.002495
0.295376 0.002552
0.295181 0.002610
0.294986 0.002669
0.294791 0.002729
0.294596 0.002789
0.294401 0.002850
0.294205 0.002911
0.294010 0.002973
0.293815 0.003036
0.293619 0.003100
0.293424 0.003164
0.293228 0.003229
0.293032 0.003294
0.292837 0.003360
0.292641 0.003427
0.292445 0.003495
0.292250 0.003563
0.292054 0.003632
0.291858 0.003701
0.291662 0.003772
0.291466 0.003843
0.291270 0.003914
0.291074 0.003986
0.290878 0.004059
0.290682 0.004133
0.290485 0.004207
0.290289 0.004282
0.290093 0.004357
0.289896 0.004434
0.289700 0.004511
0.289504 0.004588
0.289307 0.004667
0.289111 0.004745
0.288914 0.004825
0.288717 0.004905
0.288521 0.004986
0.288324 0.005068
0.288127 0.005150
0.287930 0.005233
0.287734 0.005317
0.287537 0.005401
0.287340 0.005486
0.287143 0.005572
0.286946 0.005658
0.286749 0.005745
0.286552 0.005833
0.286354 0.005922
0.286157 0.006011
0.285960 0.006100
0.285763 0.006191
0.285565 0.006282
0.285368 0.006374
0.285171 0.006466
0.284973 0.006559
0.284776 0.006653
0.284578 0.006747
0.284381 0.006843
0.284183 0.006938
0.283985 0.007035
0.283788 0.007132
0.283590 0.007230
0.283392 0.007329
0.283194 0.007428
0.282996 0.007528
0.282799 0.007628
0.282601 0.007730
0.282403 0.007832
0.282205 0.007934
0.282007 0.008037
0.281809 0.008141
0.281611 0.008246
0.281412 0.008351
0.281214 0.008458
0.281016 0.008564
0.280818 0.008672
0.280619 0.008780
0.280421 0.008888
0.280223 0.008998
0.280024 0.009108
0.279826 0.009219
0.279627 0.009330
0.279429 0.009442
0.279230 0.009555
0.279032 0.009669
0.278833 0.009783
0.278635 0.009898
0.278436 0.010013
0.278237 0.010130
0.278039 0.010247
0.277840 0.010364
0.277641 0.010482
0.277442 0.010601
0.277243 0.010721
0.277044 0.010841
0.276845 0.010962
0.276646 0.011084
0.276448 0.011206
0.276248 0.011329
0.276049 0.011453
0.275850 0.011578
0.275651 0.011703
0.275452 0.011829
0.275253 0.011955
0.275054 0.012082
0.274854 0.012210
0.274655 0.012339
0.274456 0.012468
0.274257 0.012598
0.274057 0.012728
0.273858 0.012859
0.273659 0.012991
0.273459 0.013124
0.273260 0.013257
0.273060 0.013391
0.272861 0.013526
0.272661 0.013661
0.272462 0.013797
0.272262 0.013934
0.272062 0.014072
0.271863 0.014210
0.271663 0.014348
0.271463 0.014488
0.271264 0.014628
0.271064 0.014769
0.270864 0.014910
0.270664 0.015052
0.270464 0.015195
0.270265 0.015339
0.270065 0.015483
0.269865 0.015628
0.269665 0.015774
0.269465 0.015920
0.269265 0.016067
0.269065 0.016215
0.268865 0.016363
0.268665 0.016512
0.268465 0.016662
0.268265 0.016812
0.268065 0.016963
0.267865 0.017115
0.267665 0.017267
0.267464 0.017420
0.267264 0.017574
0.267064 0.017729
0.266864 0.017884
0.266664 0.018040
0.266463 0.018196
0.266263 0.018353
0.266063 0.018511
0.265863 0.018670
0.265662 0.018829
0.265462 0.018989
0.265261 0.019150
0.265061 0.019311
0.264861 0.019473
0.264660 0.019636
0.264460 0.019799
0.264259 0.019963
0.264059 0.020128
0.263858 0.020293
0.263658 0.020459
0.263457 0.020626
0.263257 0.020793
0.263056 0.020962
0.262856 0.021130
0.262655 0.021300
0.262455 0.021470
0.262254 0.021641
0.262053 0.021812
0.261853 0.021985
0.261652 0.022158
0.261451 0.022331
0.261251 0.022505
0.261050 0.022680
0.260849 0.022856
0.260649 0.023032
0.260448 0.023209
0.260247 0.023387
0.260046 0.023565
0.259846 0.023744
0.259645 0.023924
0.259444 0.024104
0.259243 0.024285
0.259042 0.024467
0.258842 0.024650
0.258641 0.024833
0.258440 0.025016
0.258239 0.025201
0.258038 0.025386
0.257837 0.025572
0.257636 0.025758
0.257436 0.025945
0.257235 0.026133
0.257034 0.026322
0.256833 0.026511
0.256632 0.026701
0.256431 0.026891
0.256230 0.027083
0.256029 0.027275
0.255828 0.027467
0.255627 0.027660
0.255426 0.027854
0.255225 0.028049
0.255024 0.028244
0.254823 0.028440
0.254622 0.028637
0.254421 0.028834
0.254220 0.029032
0.254019 0.029231
0.253818 0.029430
0.253617 0.029630
0.253416 0.029831
0.253215 0.030032
0.253014 0.030234
0.252813 0.030437
0.252612 0.030640
0.252411 0.030844
0.252210 0.031049
0.252009 0.031254
0.251808 0.031461
0.251607 0.031667
0.251406 0.031875
0.251205 0.032083
0.251004 0.032292
0.250803 0.032501
0.250602 0.032711
0.250401 0.032922
0.250200 0.033133
0.249998 0.033345
0.249797 0.033558
0.249596 0.033772
0.249395 0.033986
0.249194 0.034201
0.248993 0.034416
0.248792 0.034632
0.248591 0.034849
0.248390 0.035066
0.248189 0.035285
0.247988 0.035503
0.247787 0.035723
0.247586 0.035943
0.247385 0.036164
0.247184 0.036385
0.246983 0.036607
0.246782 0.036830
0.246581 0.037054
0.246380 0.037278
0.246179 0.037503
0.245978 0.037728
0.245777 0.037954
0.245576 0.038181
0.245375 0.038408
0.245174 0.038637
0.244973 0.038865
0.244772 0.039095
0.244571 0.039325
0.244370 0.039556
0.244169 0.039787
0.243968 0.040019
0.243767 0.040252
0.243566 0.040485
0.243365 0.040720
0.243164 0.040954
0.242963 0.041190
0.242762 0.041426
0.242561 0.041662
0.242361 0.041900
0.242160 0.042138
0.241959 0.042377
0.241758 0.042616
0.241557 0.042856
0.241356 0.043097
0.241155 0.043338
0.240955 0.043580
0.240754 0.043823
0.240553 0.044066
0.240352 0.044310
0.240151 0.044555
0.239951 0.044800
0.239750 0.045046
0.239549 0.045292
0.239348 0.045540
0.239148 0.045787
0.238947 0.046036
0.238746 0.046285
0.238546 0.046535
0.238345 0.046785
0.238144 0.047037
0.237944 0.047288
0.237743 0.047541
0.237542 0.047794
0.237342 0.048048
0.237141 0.048302
0.236941 0.048557
0.236740 0.048813
0.236540 0.049069
0.236339 0.049326
0.236139 0.049584
0.235938 0.049842
0.235738 0.050101
0.235537 0.050361
0.235337 0.050621
0.235136 0.050882
0.234936 0.051143
0.234735 0.051405
0.234535 0.051668
0.234335 0.051932
0.234134 0.052196
0.233934 0.052461
0.233734 0.052726
0.233534 0.052992
0.233333 0.053259
0.233133 0.053526
0.232933 0.053794
0.232733 0.054063
0.232533 0.054332
0.232332 0.054602
0.232132 0.054872
0.231932 0.055143
0.231732 0.055415
0.231532 0.055688
0.231332 0.055961
0.231132 0.056234
0.230932 0.056509
0.230732 0.056784
0.230532 0.057059
0.230332 0.057335
0.230132 0.057612
0.229932 0.057890
0.229732 0.058168
0.229533 0.058447
0.229333 0.058726
0.229133 0.059006
0.228933 0.059287
0.228733 0.059568
0.228534 0.059850
0.228334 0.060133
0.228134 0.060416
0.227935 0.060700
0.227735 0.060984
0.227535 0.061269
0.227336 0.061555
0.227136 0.061841
0.226937 0.062128
0.226737 0.062416
0.226538 0.062704
0.226338 0.062993
0.226139 0.063282
0.225940 0.063572
0.225740 0.063863
0.225541 0.064154
0.225342 0.064446
0.225143 0.064739
0.224943 0.065032
0.224744 0.065326
0.224545 0.065620
0.224346 0.065916
0.224147 0.066211
0.223948 0.066508
0.223749 0.066804
0.223550 0.067102
0.223351 0.067400
0.223152 0.067699
0.222953 0.067998
0.222754 0.068298
0.222555 0.068599
0.222356 0.068900
0.222157 0.069202
0.221958 0.069504
0.221760 0.069807
0.221561 0.070111
0.221362 0.070415
0.221164 0.070720
0.220965 0.071026
0.220767 0.071332
0.220568 0.071639
0.220370 0.071946
0.220171 0.072254
0.219973 0.072563
0.219774 0.072872
0.219576 0.073182
0.219378 0.073492
0.219179 0.073803
0.218981 0.074114
0.218783 0.074427
0.218585 0.074739
0.218387 0.075053
0.218188 0.075367
0.217990 0.075681
0.217792 0.075997
0.217594 0.076312
0.217396 0.076629
0.217198 0.076946
0.217001 0.077263
0.216803 0.077582
0.216605 0.077900
0.216407 0.078220
0.216209 0.078540
0.216012 0.078860
0.215814 0.079182
0.215616 0.079503
0.215419 0.079826
0.215221 0.080149
0.215024 0.080472
0.214826 0.080796
0.214629 0.081121
0.214432 0.081446
0.214234 0.081772
0.214037 0.082099
0.213840 0.082426
0.213643 0.082754
0.213446 0.083082
0.213248 0.083411
0.213051 0.083740
0.212854 0.084070
0.212657 0.084401
0.212460 0.084732
0.212263 0.085064
0.212067 0.085396
0.211870 0.085729
0.211673 0.086062
0.211476 0.086397
0.211280 0.086731
0.211083 0.087066
0.210886 0.087402
0.210690 0.087739
0.210493 0.088076
0.210297 0.088413
0.210101 0.088751
0.209904 0.089090
0.209708 0.089429
0.209512 0.089769
0.209315 0.090110
0.209119 0.090451
0.208923 0.090792
0.208727 0.091134
0.208531 0.091477
0.208335 0.091820
0.208139 0.092164
0.207943 0.092509
0.207747 0.092854
0.207552 0.093199
0.207356 0.093545
0.207160 0.093892
0.206965 0.094239
0.206769 0.094587
0.206573 0.094936
0.206378 0.095284
0.206183 0.095634
0.205987 0.095984
0.205792 0.096335
0.205597 0.096686
0.205401 0.097038
0.205206 0.097390
0.205011 0.097743
0.204816 0.098096
0.204621 0.098450
0.204426 0.098805
0.204231 0.099160
0.204036 0.099515
0.203841 0.099872
0.203647 0.100228
0.203452 0.100586
0.203257 0.100944
0.203063 0.101302
0.202868 0.101661
0.202673 0.102020
0.202479 0.102380
0.202285 0.102741
0.202090 0.103102
0.201896 0.103464
0.201702 0.103826
0.201508 0.104189
0.201314 0.104552
0.201119 0.104916
0.200925 0.105280
0.200732 0.105645
0.200538 0.106011
0.200344 0.106377
0.200150 0.106743
0.199956 0.107110
0.199763 0.107478
0.199569 0.107846
0.199376 0.108215
0.199182 0.108584
0.198989 0.108954
0.198795 0.109324
0.198602 0.109695
0.198409 0.110066
0.198216 0.110438
0.198022 0.110811
0.197829 0.111184
0.197636 0.111557
0.197443 0.111931
0.197250 0.112306
0.197058 0.112681
0.196865 0.113056
0.196672 0.113432
0.196479 0.113809
0.196287 0.114186
0.196094 0.114564
0.195902 0.114942
0.195709 0.115321
0.195517 0.115700
0.195325 0.116080
0.195133 0.116460
0.194940 0.116841
0.194748 0.117222
0.194556 0.117604
0.194364 0.117986
0.194172 0.118369
0.193981 0.118753
0.193789 0.119136
0.193597 0.119521
0.193405 0.119906
0.193214 0.120291
0.193022 0.120677
0.192831 0.121064
0.192640 0.121450
0.192448 0.121838
0.192257 0.122226
0.192066 0.122614
0.191875 0.123003
0.191684 0.123393
0.191493 0.123783
0.191302 0.124173
0.191111 0.124564
0.190920 0.124956
0.190729 0.125347
0.190539 0.125740
0.190348 0.126133
0.190157 0.126526
0.189967 0.126920
0.189777 0.127315
0.189586 0.127710
0.189396 0.128105
0.189206 0.128501
0.189016 0.128897
0.188826 0.129294
0.188636 0.129692
0.188446 0.130090
0.188256 0.130488
0.188066 0.130887
0.187876 0.131286
0.187687 0.131686
0.187497 0.132086
0.187308 0.132487
0.187118 0.132888
0.186929 0.133290
0.186740 0.133692
0.186550 0.134095
0.186361 0.134498
0.186172 0.134902
0.185983 0.135306
0.185794 0.135711
0.185605 0.136116
0.185417 0.136521
0.185228 0.136927
0.185039 0.137334
0.184851 0.137741
0.184662 0.138148
0.184474 0.138556
0.184285 0.138965
0.184097 0.139373
0.183909 0.139783
0.183721 0.140193
0.183533 0.140603
0.183345 0.141013
0.183157 0.141425
0.182969 0.141836
0.182781 0.142248
0.182594 0.142661
0.182406 0.143074
0.182219 0.143488
0.182031 0.143901
0.181844 0.144316
0.181656 0.144731
0.181469 0.145146
0.181282 0.145562
0.181095 0.145978
0.180908 0.146395
0.180721 0.146812
0.180534 0.147229
0.180348 0.147647
0.180161 0.148066
0.179974 0.148485
0.179788 0.148904
0.179601 0.149324
0.179415 0.149744
0.179229 0.150165
0.179042 0.150586
0.178856 0.151008
0.178670 0.151430
0.178484 0.151852
0.178298 0.152275
0.178113 0.152699
0.177927 0.153122
0.177741 0.153547
0.177556 0.153971
0.177370 0.154396
0.177185 0.154822
0.176999 0.155248
0.176814 0.155674
0.176629 0.156101
0.176444 0.156528
0.176259 0.156956
0.176074 0.157384
0.175889 0.157813
0.175704 0.158242
0.175520 0.158671
0.175335 0.159101
0.175150 0.159531
0.174966 0.159962
0.174782 0.160393
0.174597 0.160824
0.174413 0.161256
0.174229 0.161689
0.174045 0.162121
0.173861 0.162554
0.173677 0.162988
0.173493 0.163422
0.173310 0.163856
0.173126 0.164291
0.172943 0.164727
0.172759 0.165162
0.172576 0.165598
0.172393 0.166035
0.172209 0.166472
0.172026 0.166909
0.171843 0.167347
0.171660 0.167785
0.171478 0.168223
0.171295 0.168662
0.171112 0.169101
0.170930 0.169541
0.170747 0.169981
0.170565 0.170422
0.170382 0.170863
0.170200 0.171304
0.170018 0.171746
0.169836 0.172188
0.169654 0.172630
0.169472 0.173073
0.169290 0.173516
0.169109 0.173960
0.168927 0.174404
0.168745 0.174849
0.168564 0.175293
0.168383 0.175739
0.168201 0.176184
0.168020 0.176630
0.167839 0.177077
0.167658 0.177523
0.167477 0.177971
0.167296 0.178418
0.167116 0.178866
0.166935 0.179314
0.166754 0.179763
0.166574 0.180212
0.166394 0.180661
0.166213 0.181111
0.166033 0.181561
0.165853 0.182012
0.165673 0.182463
0.165493 0.182914
0.165313 0.183366
0.165134 0.183818
0.164954 0.184270
0.164774 0.184723
0.164595 0.185176
0.164416 0.185630
0.164236 0.186083
0.164057 0.186538
0.163878 0.186992
0.163699 0.187447
0.163520 0.187902
0.163341 0.188358
0.163163 0.188814
0.162984 0.189270
0.162805 0.189727
0.162627 0.190184
0.162449 0.190642
0.162270 0.191100
0.162092 0.191558
0.161914 0.192016
0.161736 0.192475
0.161558 0.192934
0.161381 0.193394
0.161203 0.193854
0.161025 0.194314
0.160848 0.194775
0.160671 0.195235
0.160493 0.195697
0.160316 0.196158
0.160139 0.196620
0.159962 0.197083
0.159785 0.197545
0.159608 0.198008
0.159431 0.198472
0.159255 0.198935
0.159078 0.199399
0.158902 0.199863
0.158726 0.200328
0.158549 0.200793
0.158373 0.201258
0.158197 0.201724
0.158021 0.202190
0.157845 0.202656
0.157670 0.203123
0.157494 0.203590
0.157318 0.204057
0.157143 0.204525
0.156967 0.204993
0.156792 0.205461
0.156617 0.205929
0.156442 0.206398
0.156267 0.206868
0.156092 0.207337
0.155917 0.207807
0.155743 0.208277
0.155568 0.208747
0.155394 0.209218
0.155219 0.209689
0.155045 0.210161
0.154871 0.210632
0.154697 0.211104
0.154523 0.211577
0.154349 0.212049
0.154175 0.212522
0.154002 0.212996
0.153828 0.213469
0.153655 0.213943
0.153481 0.214417
0.153308 0.214892
0.153135 0.215366
0.152962 0.215841
0.152789 0.216317
0.152616 0.216792
0.152443 0.217268
0.152270 0.217745
0.152098 0.218221
0.151925 0.218698
0.151753 0.219175
0.151581 0.219652
0.151409 0.220130
0.151237 0.220608
0.151065 0.221086
0.150893 0.221565
0.150721 0.222044
0.150550 0.222523
0.150378 0.223002
0.150207 0.223482
0.150035 0.223962
0.149864 0.224442
0.149693 0.224923
0.149522 0.225403
0.149351 0.225885
0.149180 0.226366
0.149010 0.226847
0.148839 0.227329
0.148669 0.227812
0.148498 0.228294
0.148328 0.228777
0.148158 0.229260
0.147988 0.229743
0.147818 0.230226
0.147648 0.230710
0.147478 0.231194
0.147309 0.231679
0.147139 0.232163
0.146970 0.232648
0.146800 0.233133
0.146631 0.233619
0.146462 0.234104
0.146293 0.234590
0.146124 0.235076
0.145955 0.235563
0.145787 0.236049
0.145618 0.236536
0.145449 0.237023
0.145281 0.237511
0.145113 0.237998
0.144945 0.238486
0.144777 0.238974
0.144609 0.239463
0.144441 0.239951
0.144273 0.240440
0.144106 0.240929
0.143938 0.241419
0.143771 0.241908
0.143603 0.242398
0.143436 0.242888
0.143269 0.243379
0.143102 0.243869
0.142935 0.244360
0.142769 0.244851
0.142602 0.245342
0.142435 0.245834
0.142269 0.246326
0.142103 0.246818
0.141937 0.247310
0.141770 0.247802
0.141605 0.248295
0.141439 0.248788
0.141273 0.249281
0.141107 0.249774
0.140942 0.250268
0.140776 0.250762
0.140611 0.251256
0.140446 0.251750
0.140281 0.252245
0.140116 0.252739
0.139951 0.253234
0.139786 0.253729
0.139621 0.254225
0.139457 0.254720
0.139292 0.255216
0.139128 0.255712
0.138964 0.256208
0.138800 0.256704
0.138636 0.257201
0.138472 0.257698
0.138308 0.258195
0.138145 0.258692
0.137981 0.259189
0.137818 0.259687
0.137654 0.260185
0.137491 0.260683
0.137328 0.261181
0.137165 0.261680
0.137002 0.262178
0.136839 0.262677
0.136677 0.263176
0.136514 0.263675
0.136352 0.264175
0.136189 0.264674
0.136027 0.265174
0.135865 0.265674
0.135703 0.266174
0.135541 0.266675
0.135380 0.267175
0.135218 0.267676
0.135057 0.268177
0.134895 0.268678
0.134734 0.269180
0.134573 0.269681
0.134412 0.270183
0.134251 0.270685
0.134090 0.271187
0.133929 0.271689
0.133769 0.272191
0.133608 0.272694
0.133448 0.273197
0.133287 0.273699
0.133127 0.274203
0.132967 0.274706
0.132807 0.275209
0.132648 0.275713
0.132488 0.276217
0.132328 0.276721
0.132169 0.277225
0.132010 0.277729
0.131850 0.278234
0.131691 0.278738
0.131532 0.279243
0.131373 0.279748
0.131215 0.280253
0.131056 0.280758
0.130898 0.281264
0.130739 0.281769
0.130581 0.282275
0.130423 0.282781
0.130265 0.283287
0.130107 0.283793
0.129949 0.284299
0.129791 0.284806
0.129634 0.285313
0.129476 0.285819
0.129319 0.286326
0.129161 0.286833
0.129004 0.287341
0.128847 0.287848
0.128690 0.288356
0.128534 0.288863
0.128377 0.289371
0.128220 0.289879
0.128064 0.290387
0.127908 0.290896
0.127752 0.291404
0.127595 0.291912
0.127440 0.292421
0.127284 0.292930
0.127128 0.293439
0.126972 0.293948
0.126817 0.294457
0.126662 0.294966
0.126506 0.295476
0.126351 0.295985
0.126196 0.296495
0.126041 0.297005
0.125886 0.297515
0.125732 0.298025
0.125577 0.298535
0.125423 0.299046
0.125269 0.299556
0.125114 0.300067
0.124960 0.300577
0.124806 0.301088
0.124653 0.301599
0.124499 0.302110
0.124345 0.302621
0.124192 0.303133
0.124038 0.303644
0.123885 0.304156
0.123732 0.304667
0.123579 0.305179
0.123426 0.305691
0.123274 0.306203
0.123121 0.306715
0.122968 0.307227
0.122816 0.307739
0.122664 0.308252
0.122512 0.308764
0.122360 0.309277
0.122208 0.309790
0.122056 0.310302
0.121904 0.310815
0.121753 0.311328
0.121601 0.311841
0.121450 0.312355
0.121299 0.312868
0.121148 0.313381
0.120997 0.313895
0.120846 0.314408
0.120695 0.314922
0.120545 0.315436
0.120394 0.315949
0.120244 0.316463
0.120094 0.316977
0.119943 0.317492
0.119793 0.318006
0.119644 0.318520
0.119494 0.319034
0.119344 0.319549
0.119195 0.320063
0.119045 0.320578
0.118896 0.321093
0.118747 0.321607
0.118598 0.322122
0.118449 0.322637
0.118300 0.323152
0.118152 0.323667
0.118003 0.324182
0.117855 0.324698
0.117706 0.325213
0.117558 0.325728
0.117410 0.326244
0.117262 0.326759
0.117115 0.327275
0.116967 0.327790
0.116819 0.328306
0.116672 0.328822
0.116525 0.329338
0.116377 0.329853
0.116230 0.330369
0.116083 0.330885
0.115937 0.331401
0.115790 0.331918
0.115643 0.332434
0.115497 0.332950
0.115351 0.333466
0.115204 0.333983
0.115058 0.334499
0.114912 0.335015
0.114766 0.335532
0.114621 0.336049
0.114475 0.336565
0.114330 0.337082
0.114184 0.337599
0.114039 0.338115
0.113894 0.338632
0.113749 0.339149
0.113604 0.339666
0.113459 0.340183
0.113315 0.340700
0.113170 0.341217
0.113026 0.341734
0.112882 0.342251
0.112738 0.342768
0.112594 0.343285
0.112450 0.343803
0.112306 0.344320
0.112162 0.344837
0.112019 0.345354
0.111875 0.345872
0.111732 0.346389
0.111589 0.346907
0.111446 0.347424
0.111303 0.347941
0.111160 0.348459
0.111018 0.348976
0.110875 0.349494
0.110733 0.350012
0.110591 0.350529
0.110448 0.351047
0.110306 0.351565
0.110165 0.352082
0.110023 0.352600
0.109881 0.353118
0.109740 0.353635
0.109598 0.354153
0.109457 0.354671
0.109316 0.355189
0.109175 0.355706
0.109034 0.356224
0.108893 0.356742
0.108752 0.357260
0.108612 0.357778
0.108472 0.358296
0.108331 0.358813
0.108191 0.359331
0.108051 0.359849
0.107911 0.360367
0.107771 0.360885
0.107632 0.361403
0.107492 0.361921
0.107353 0.362439
0.107213 0.362957
0.107074 0.363475
0.106935 0.363992
0.106796 0.364510
0.106658 0.365028
0.106519 0.365546
0.106380 0.366064
0.106242 0.366582
0.106104 0.367100
0.105966 0.367618
0.105827 0.368136
0.105690 0.368654
0.105552 0.369171
0.105414 0.369689
0.105277 0.370207
0.105139 0.370725
0.105002 0.371243
0.104865 0.371761
0.104728 0.372278
0.104591 0.372796
0.104454 0.373314
0.104317 0.373832
0.104181 0.374349
0.104044 0.374867
0.103908 0.375385
0.103772 0.375902
0.103636 0.376420
0.103500 0.376938
0.103364 0.377455
0.103228 0.377973
0.103093 0.378490
0.102957 0.379008
0.102822 0.379525
0.102687 0.380043
0.102552 0.380560
0.102417 0.381078
0.102282 0.381595
0.102148 0.382112
0.102013 0.382630
0.101879 0.383147
0.101744 0.383664
0.101610 0.384181
0.101476 0.384699
0.101342 0.385216
0.101208 0.385733
0.101075 0.386250
0.100941 0.386767
0.100808 0.387284
0.100675 0.387801
0.100541 0.388318
0.100408 0.388835
0.100275 0.389351
0.100143 0.389868
0.100010 0.390385
0.099877 0.390902
0.099745 0.391418
0.099613 0.391935
0.099481 0.392451
0.099349 0.392968
0.099217 0.393484
0.099085 0.394001
0.098953 0.394517
0.098822 0.395033
0.098690 0.395549
0.098559 0.396066
0.098428 0.396582
0.098297 0.397098
0.098166 0.397614
0.098035 0.398130
0.097904 0.398646
0.097774 0.399161
0.097643 0.399677
0.097513 0.400193
0.097383 0.400708
0.097253 0.401224
0.097123 0.401740
0.096993 0.402255
0.096864 0.402770
0.096734 0.403286
0.096605 0.403801
0.096475 0.404316
0.096346 0.404831
0.096217 0.405346
0.096088 0.405861
0.095960 0.406376
0.095831 0.406891
0.095702 0.407406
0.095574 0.407920
0.095446 0.408435
0.095318 0.408949
0.095190 0.409464
0.095062 0.409978
0.094934 0.410493
0.094806 0.411007
0.094679 0.411521
0.094551 0.412035
0.094424 0.412549
0.094297 0.413063
0.094170 0.413577
0.094043 0.414090
0.093916 0.414604
0.093790 0.415118
0.093663 0.415631
0.093537 0.416144
0.093410 0.416658
0.093284 0.417171
0.093158 0.417684
0.093032 0.418197
0.092907 0.418710
0.092781 0.419223
0.092655 0.419736
0.092530 0.420248
0.092405 0.420761
0.092280 0.421273
0.092155 0.421786
0.092030 0.422298
0.091905 0.422810
0.091780 0.423322
0.091656 0.423834
0.091531 0.424346
0.091407 0.424858
0.091283 0.425369
0.091159 0.425881
0.091035 0.426392
0.090911 0.426904
0.090788 0.427415
0.090664 0.427926
0.090541 0.428437
0.090417 0.428948
0.090294 0.429459
0.090171 0.429970
0.090048 0.430480
0.089926 0.430991
0.089803 0.431501
0.089680 0.432012
0.089558 0.432522
0.089436 0.433032
0.089314 0.433542
0.089192 0.434052
0.089070 0.434561
0.088948 0.435071
0.088826 0.435581
0.088705 0.436090
0.088583 0.436599
0.088462 0.437108
0.088341 0.437617
0.088220 0.438126
0.088099 0.438635
0.087978 0.439144
0.087858 0.439652
0.087737 0.440161
0.087617 0.440669
0.087496 0.441177
0.087376 0.441685
0.087256 0.442193
0.087136 0.442701
0.087017 0.443209
0.086897 0.443716
0.086777 0.444223
0.086658 0.444731
0.086539 0.445238
0.086420 0.445745
0.086300 0.446252
0.086182 0.446759
0.086063 0.447265
0.085944 0.447772
0.085826 0.448278
0.085707 0.448784
0.085589 0.449290
0.085471 0.449796
0.085353 0.450302
0.085235 0.450808
0.085117 0.451313
0.084999 0.451819
0.084882 0.452324
0.084764 0.452829
0.084647 0.453334
0.084530 0.453839
0.084413 0.454343
0.084296 0.454848
0.084179 0.455352
0.084062 0.455857
0.083946 0.456361
0.083829 0.456865
0.083713 0.457368
0.083597 0.457872
0.083481 0.458376
0.083365 0.458879
0.083249 0.459382
0.083133 0.459885
0.083018 0.460388
0.082902 0.460891
0.082787 0.461393
0.082672 0.461896
0.082557 0.462398
0.082442 0.462900
0.082327 0.463402
0.082212 0.463904
0.082098 0.464406
0.081983 0.464907
0.081869 0.465409
0.081755 0.465910
0.081641 0.466411
0.081527 0.466912
0.081413 0.467413
0.081299 0.467913
0.081186 0.468414
0.081072 0.468914
0.080959 0.469414
0.080845 0.469914
0.080732 0.470413
0.080619 0.470913
0.080507 0.471412
0.080394 0.471912
0.080281 0.472411
0.080169 0.472910
0.080056 0.473408
0.079944 0.473907
0.079832 0.474405
0.079720 0.474904
0.079608 0.475402
0.079496 0.475900
0.079385 0.476397
0.079273 0.476895
0.079162 0.477392
0.079050 0.477889
0.078939 0.478386
0.078828 0.478883
0.078717 0.479380
0.078607 0.479876
0.078496 0.480373
0.078385 0.480869
0.078275 0.481365
0.078165 0.481861
0.078055 0.482356
0.077944 0.482852
0.077835 0.483347
0.077725 0.483842
0.077615 0.484337
0.077505 0.484832
0.077396 0.485326
0.077287 0.485820
0.077178 0.486315
0.077068 0.486809
0.076959 0.487302
0.076851 0.487796
0.076742 0.488289
0.076633 0.488782
0.076525 0.489276
0.076416 0.489768
0.076308 0.490261
0.076200 0.490753
0.076092 0.491246
0.075984 0.491738
0.075877 0.492230
0.075769 0.492721
0.075661 0.493213
0.075554 0.493704
0.075447 0.494195
0.075340 0.494686
0.075233 0.495177
0.075126 0.495667
0.075019 0.496158
0.074912 0.496648
0.074806 0.497138
0.074699 0.497628
0.074593 0.498117
0.074487 0.498606
0.074381 0.499096
0.074275 0.499584
0.074169 0.500073
0.074063 0.500562
0.073958 0.501050
0.073852 0.501538
0.073747 0.502026
0.073642 0.502514
0.073536 0.503001
0.073431 0.503489
0.073327 0.503976
0.073222 0.504463
0.073117 0.504949
0.073013 0.505436
0.072908 0.505922
0.072804 0.506408
0.072700 0.506894
0.072596 0.507380
0.072492 0.507865
0.072388 0.508350
0.072284 0.508836
0.072181 0.509320
0.072077 0.509805
0.071974 0.510289
0.071871 0.510774
0.071768 0.511257
0.071665 0.511741
0.071562 0.512225
0.071459 0.512708
0.071357 0.513191
0.071254 0.513674
0.071152 0.514157
0.071050 0.514639
0.070948 0.515121
0.070845 0.515603
0.070744 0.516085
0.070642 0.516567
0.070540 0.517048
0.070439 0.517529
0.070337 0.518010
0.070236 0.518491
0.070135 0.518971
0.070034 0.519452
0.069933 0.519932
0.069832 0.520412
0.069731 0.520891
0.069631 0.521371
0.069530 0.521850
0.069430 0.522329
0.069329 0.522807
0.069229 0.523286
0.069129 0.523764
0.069029 0.524242
0.068930 0.524720
0.068830 0.525197
0.068730 0.525675
0.068631 0.526152
0.068532 0.526629
0.068432 0.527105
0.068333 0.527582
0.068234 0.528058
0.068136 0.528534
0.068037 0.529010
0.067938 0.529485
0.067840 0.529960
0.067741 0.530435
0.067643 0.530910
0.067545 0.531385
0.067447 0.531859
0.067349 0.532333
0.067251 0.532807
0.067153 0.533281
0.067056 0.533754
0.066958 0.534227
0.066861 0.534700
0.066764 0.535173
0.066667 0.535645
0.066570 0.536117
0.066473 0.536589
0.066376 0.537061
0.066279 0.537532
0.066183 0.538004
0.066087 0.538475
0.065990 0.538945
0.065894 0.539416
0.065798 0.539886
0.065702 0.540356
0.065606 0.540826
0.065510 0.541295
0.065415 0.541765
0.065319 0.542234
0.065224 0.542702
0.065129 0.543171
0.065034 0.543639
0.064939 0.544107
0.064844 0.544575
0.064749 0.545043
0.064654 0.545510
0.064560 0.545977
0.064465 0.546444
0.064371 0.546911
0.064276 0.547377
0.064182 0.547843
0.064088 0.548309
0.063994 0.548774
0.063901 0.549240
0.063807 0.549705
0.063713 0.550170
0.063620 0.550634
0.063527 0.551098
0.063433 0.551563
0.063340 0.552026
0.063247 0.552490
0.063154 0.552953
0.063062 0.553416
0.062969 0.553879
0.062877 0.554342
0.062784 0.554804
0.062692 0.555266
0.062600 0.555728
0.062507 0.556189
0.062416 0.556650
0.062324 0.557111
0.062232 0.557572
0.062140 0.558033
0.062049 0.558493
0.061957 0.558953
0.061866 0.559413
0.061775 0.559872
0.061684 0.560331
0.061593 0.560790
0.061502 0.561249
0.061411 0.561707
0.061321 0.562165
0.061230 0.562623
0.061140 0.563081
0.061049 0.563538
0.060959 0.563995
0.060869 0.564452
0.060779 0.564909
0.060689 0.565365
0.060600 0.565821
0.060510 0.566277
0.060420 0.566732
0.060331 0.567188
0.060242 0.567643
0.060152 0.568097
0.060063 0.568552
0.059974 0.569006
0.059886 0.569460
0.059797 0.569913
0.059708 0.570367
0.059620 0.570820
0.059531 0.571273
0.059443 0.571725
0.059355 0.572178
0.059267 0.572630
0.059179 0.573081
0.059091 0.573533
0.059003 0.573984
0.058915 0.574435
0.058828 0.574886
0.058740 0.575336
0.058653 0.575786
0.058566 0.576236
0.058479 0.576686
0.058392 0.577135
0.058305 0.577584
0.058218 0.578033
0.058131 0.578481
0.058045 0.578929
0.057958 0.579377
0.057872 0.579825
0.057786 0.580272
0.057700 0.580720
0.057614 0.581166
0.057528 0.581613
0.057442 0.582059
0.057356 0.582505
0.057271 0.582951
0.057185 0.583396
0.057100 0.583842
0.057015 0.584287
0.056930 0.584731
0.056845 0.585175
0.056760 0.585620
0.056675 0.586063
0.056590 0.586507
0.056505 0.586950
0.056421 0.587393
0.056337 0.587836
0.056252 0.588278
0.056168 0.588720
0.056084 0.589162
0.056000 0.589604
0.055916 0.590045
0.055832 0.590486
0.055749 0.590926
0.055665 0.591367
0.055582 0.591807
0.055498 0.592247
0.055415 0.592686
0.055332 0.593126
0.055249 0.593565
0.055166 0.594003
0.055083 0.594442
0.055001 0.594880
0.054918 0.595318
0.054836 0.595755
0.054753 0.596193
0.054671 0.596630
0.054589 0.597066
0.054507 0.597503
0.054425 0.597939
0.054343 0.598375
0.054261 0.598810
0.054180 0.599246
0.054098 0.599681
0.054017 0.600115
0.053935 0.600550
0.053854 0.600984
0.053773 0.601418
0.053692 0.601851
0.053611 0.602284
0.053530 0.602717
0.053450 0.603150
0.053369 0.603582
0.053288 0.604014
0.053208 0.604446
0.053128 0.604878
0.053048 0.605309
0.052968 0.605740
0.052888 0.606171
0.052808 0.606601
0.052728 0.607031
0.052648 0.607461
0.052569 0.607890
0.052489 0.608319
0.052410 0.608748
0.052331 0.609177
0.052252 0.609605
0.052172 0.610033
0.052094 0.610461
0.052015 0.610888
0.051936 0.611315
0.051857 0.611742
0.051779 0.612169
0.051700 0.612595
0.051622 0.613021
0.051544 0.613447
0.051466 0.613872
0.051388 0.614297
0.051310 0.614722
0.051232 0.615146
0.051154 0.615570
0.051077 0.615994
0.050999 0.616418
0.050922 0.616841
0.050844 0.617264
0.050767 0.617687
0.050690 0.618109
0.050613 0.618531
0.050536 0.618953
0.050459 0.619374
0.050383 0.619796
0.050306 0.620217
0.050230 0.620637
0.050153 0.621057
0.050077 0.621477
0.050001 0.621897
0.049925 0.622316
0.049849 0.622736
0.049773 0.623154
0.049697 0.623573
0.049621 0.623991
0.049546 0.624409
0.049470 0.624827
0.049395 0.625244
0.049320 0.625661
0.049244 0.626077
0.049169 0.626494
0.049094 0.626910
0.049019 0.627326
0.048945 0.627741
0.048870 0.628156
0.048795 0.628571
0.048721 0.628986
0.048646 0.629400
0.048572 0.629814
0.048498 0.630228
0.048424 0.630641
0.048350 0.631054
0.048276 0.631467
0.048202 0.631879
0.048128 0.632291
0.048055 0.632703
0.047981 0.633115
0.047908 0.633526
0.047835 0.633937
0.047761 0.634348
0.047688 0.634758
0.047615 0.635168
0.047542 0.635578
0.047469 0.635987
0.047397 0.636396
0.047324 0.636805
0.047252 0.637213
0.047179 0.637622
0.047107 0.638029
0.047035 0.638437
0.046962 0.638844
0.046890 0.639251
0.046818 0.639658
0.046747 0.640064
0.046675 0.640470
0.046603 0.640876
0.046532 0.641281
0.046460 0.641687
0.046389 0.642091
0.046317 0.642496
0.046246 0.642900
0.046175 0.643304
0.046104 0.643707
0.046033 0.644111
0.045963 0.644514
0.045892 0.644916
0.045821 0.645319
0.045751 0.645721
0.045680 0.646122
0.045610 0.646524
0.045540 0.646925
0.045470 0.647326
0.045400 0.647726
0.045330 0.648126
0.045260 0.648526
0.045190 0.648926
0.045120 0.649325
0.045051 0.649724
0.044981 0.650123
0.044912 0.650521
0.044843 0.650919
0.044774 0.651317
0.044704 0.651714
0.044635 0.652111
0.044567 0.652508
0.044498 0.652904
0.044429 0.653300
0.044360 0.653696
0.044292 0.654092
0.044223 0.654487
0.044155 0.654882
0.044087 0.655276
0.044019 0.655671
0.043951 0.656065
0.043883 0.656458
0.043815 0.656852
0.043747 0.657245
0.043679 0.657637
0.043612 0.658030
0.043544 0.658422
0.043477 0.658814
0.043409 0.659205
0.043342 0.659596
0.043275 0.659987
0.043208 0.660378
0.043141 0.660768
0.043074 0.661158
0.043007 0.661547
0.042941 0.661937
0.042874 0.662326
0.042808 0.662714
0.042741 0.663103
0.042675 0.663491
0.042609 0.663878
0.042543 0.664266
0.042477 0.664653
0.042411 0.665040
0.042345 0.665426
0.042279 0.665812
0.042213 0.666198
0.042148 0.666584
0.042082 0.666969
0.042017 0.667354
0.041952 0.667738
0.041886 0.668122
0.041821 0.668506
0.041756 0.668890
0.041691 0.669273
0.041626 0.669656
0.041562 0.670039
0.041497 0.670421
0.041432 0.670804
0.041368 0.671185
0.041303 0.671567
0.041239 0.671948
0.041175 0.672329
0.041111 0.672709
0.041047 0.673089
0.040983 0.673469
0.040919 0.673849
0.040855 0.674228
0.040791 0.674607
0.040728 0.674985
0.040664 0.675364
0.040601 0.675742
0.040537 0.676119
0.040474 0.676497
0.040411 0.676874
0.040348 0.677250
0.040285 0.677627
0.040222 0.678003
0.040159 0.678378
0.040097 0.678754
0.040034 0.679129
0.039971 0.679504
0.039909 0.679878
0.039846 0.680253
0.039784 0.680626
0.039722 0.681000
0.039660 0.681373
0.039598 0.681746
0.039536 0.682119
0.039474 0.682491
0.039412 0.682863
0.039351 0.683235
0.039289 0.683606
0.039227 0.683977
0.039166 0.684348
0.039105 0.684718
0.039043 0.685088
0.038982 0.685458
0.038921 0.685827
0.038860 0.686196
0.038799 0.686565
0.038738 0.686934
0.038678 0.687302
0.038617 0.687670
0.038557 0.688037
0.038496 0.688404
0.038436 0.688771
0.038375 0.689138
0.038315 0.689504
0.038255 0.689870
0.038195 0.690236
0.038135 0.690601
0.038075 0.690966
0.038015 0.691331
0.037956 0.691695
0.037896 0.692059
0.037836 0.692423
0.037777 0.692786
0.037718 0.693149
0.037658 0.693512
0.037599 0.693875
0.037540 0.694237
0.037481 0.694599
0.037422 0.694960
0.037363 0.695321
0.037304 0.695682
0.037245 0.696043
0.037187 0.696403
0.037128 0.696763
0.037070 0.697123
0.037011 0.697482
0.036953 0.697841
0.036895 0.698200
0.036837 0.698558
0.036779 0.698916
0.036721 0.699274
0.036663 0.699631
0.036605 0.699988
0.036547 0.700345
0.036490 0.700701
0.036432 0.701058
0.036375 0.701413
0.036317 0.701769
0.036260 0.702124
0.036203 0.702479
0.036146 0.702833
0.036089 0.703188
0.036032 0.703542
0.035975 0.703895
0.035918 0.704249
0.035861 0.704602
0.035805 0.704954
0.035748 0.705307
0.035692 0.705659
0.035635 0.706010
0.035579 0.706362
0.035523 0.706713
0.035466 0.707063
0.035410 0.707414
0.035354 0.707764
0.035298 0.708114
0.035243 0.708463
0.035187 0.708813
0.035131 0.709161
0.035076 0.709510
0.035020 0.709858
0.034965 0.710206
0.034909 0.710554
0.034854 0.710901
0.034799 0.711248
0.034744 0.711595
0.034689 0.711941
0.034634 0.712287
0.034579 0.712633
0.034524 0.712978
0.034469 0.713323
0.034414 0.713668
0.034360 0.714012
0.034305 0.714356
0.034251 0.714700
0.034197 0.715044
0.034142 0.715387
0.034088 0.715730
0.034034 0.716072
0.033980 0.716415
0.033926 0.716756
0.033872 0.717098
0.033818 0.717439
0.033765 0.717780
0.033711 0.718121
0.033658 0.718461
0.033604 0.718801
0.033551 0.719141
0.033497 0.719480
0.033444 0.719820
0.033391 0.720158
0.033338 0.720497
0.033285 0.720835
0.033232 0.721173
0.033179 0.721510
0.033126 0.721847
0.033074 0.722184
0.033021 0.722521
0.032968 0.722857
0.032916 0.723193
0.032864 0.723529
0.032811 0.723864
0.032759 0.724199
0.032707 0.724534
0.032655 0.724868
0.032603 0.725202
0.032551 0.725536
0.032499 0.725869
0.032447 0.726202
0.032395 0.726535
0.032344 0.726868
0.032292 0.727200
0.032241 0.727532
0.032189 0.727863
0.032138 0.728195
0.032087 0.728525
0.032035 0.728856
0.031984 0.729186
0.031933 0.729516
0.031882 0.729846
0.031831 0.730175
0.031781 0.730504
0.031730 0.730833
0.031679 0.731162
0.031629 0.731490
0.031578 0.731817
0.031528 0.732145
0.031477 0.732472
0.031427 0.732799
0.031377 0.733125
0.031327 0.733452
0.031277 0.733778
0.031227 0.734103
0.031177 0.734429
0.031127 0.734754
0.031077 0.735078
0.031027 0.735403
0.030978 0.735727
0.030928 0.736050
0.030879 0.736374
0.030829 0.736697
0.030780 0.737020
0.030730 0.737342
0.030681 0.737664
0.030632 0.737986
0.030583 0.738308
0.030534 0.738629
0.030485 0.738950
0.030436 0.739271
0.030388 0.739591
0.030339 0.739911
0.030290 0.740231
0.030242 0.740550
0.030193 0.740869
0.030145 0.741188
0.030097 0.741506
0.030048 0.741824
0.030000 0.742142
0.029952 0.742460
0.029904 0.742777
0.029856 0.743094
0.029808 0.743411
0.029760 0.743727
0.029712 0.744043
0.029665 0.744358
0.029617 0.744674
0.029570 0.744989
0.029522 0.745304
0.029475 0.745618
0.029427 0.745932
0.029380 0.746246
0.029333 0.746559
0.029286 0.746873
0.029239 0.747186
0.029192 0.747498
0.029145 0.747810
0.029098 0.748122
0.029051 0.748434
0.029004 0.748745
0.028958 0.749056
0.028911 0.749367
0.028865 0.749678
0.028818 0.749988
0.028772 0.750298
0.028725 0.750607
0.028679 0.750916
0.028633 0.751225
0.028587 0.751534
0.028541 0.751842
0.028495 0.752150
0.028449 0.752458
0.028403 0.752765
0.028358 0.753072
0.028312 0.753379
0.028266 0.753685
0.028221 0.753991
0.028175 0.754297
0.028130 0.754603
0.028085 0.754908
0.028039 0.755213
0.027994 0.755518
0.027949 0.755822
0.027904 0.756126
0.027859 0.756430
0.027814 0.756733
0.027769 0.757036
0.027724 0.757339
0.027679 0.757641
0.027635 0.757944
0.027590 0.758245
0.027546 0.758547
0.027501 0.758848
0.027457 0.759149
0.027412 0.759450
0.027368 0.759750
0.027324 0.760050
0.027280 0.760350
0.027236 0.760649
0.027192 0.760949
0.027148 0.761247
0.027104 0.761546
0.027060 0.761844
0.027016 0.762142
0.026973 0.762440
0.026929 0.762737
0.026886 0.763034
0.026842 0.763331
0.026799 0.763627
0.026755 0.763923
0.026712 0.764219
0.026669 0.764515
0.026626 0.764810
0.026583 0.765105
0.026540 0.765399
0.026497 0.765694
0.026454 0.765988
0.026411 0.766282
0.026368 0.766575
0.026326 0.766868
0.026283 0.767161
0.026240 0.767453
0.026198 0.767746
0.026155 0.768037
0.026113 0.768329
0.026071 0.768620
0.026028 0.768911
0.025986 0.769202
0.025944 0.769493
0.025902 0.769783
0.025860 0.770072
0.025818 0.770362
0.025776 0.770651
0.025734 0.770940
0.025693 0.771229
0.025651 0.771517
0.025609 0.771805
0.025568 0.772093
0.025526 0.772380
0.025485 0.772667
0.025444 0.772954
0.025402 0.773241
0.025361 0.773527
0.025320 0.773813
0.025279 0.774099
0.025238 0.774384
0.025197 0.774669
0.025156 0.774954
0.025115 0.775238
0.025074 0.775522
0.025033 0.775806
0.024993 0.776090
0.024952 0.776373
0.024912 0.776656
0.024871 0.776939
0.024831 0.777221
0.024790 0.777503
0.024750 0.777785
0.024710 0.778067
0.024670 0.778348
0.024630 0.778629
0.024589 0.778909
0.024549 0.779190
0.024510 0.779470
0.024470 0.779749
0.024430 0.780029
0.024390 0.780308
0.024350 0.780587
0.024311 0.780865
0.024271 0.781144
0.024232 0.781422
0.024192 0.781699
0.024153 0.781977
0.024113 0.782254
0.024074 0.782531
0.024035 0.782807
0.023996 0.783083
0.023957 0.783359
0.023918 0.783635
0.023879 0.783910
0.023840 0.784185
0.023801 0.784460
0.023762 0.784735
0.023723 0.785009
0.023685 0.785283
0.023646 0.785556
0.023608 0.785830
0.023569 0.786103
0.023531 0.786375
0.023492 0.786648
0.023454 0.786920
0.023416 0.787192
0.023377 0.787463
0.023339 0.787735
0.023301 0.788006
0.023263 0.788276
0.023225 0.788547
0.023187 0.788817
0.023149 0.789087
0.023112 0.789356
0.023074 0.789626
0.023036 0.789895
0.022999 0.790163
0.022961 0.790432
0.022924 0.790700
0.022886 0.790968
0.022849 0.791235
0.022811 0.791502
0.022774 0.791769
0.022737 0.792036
0.022700 0.792302
0.022663 0.792569
0.022626 0.792834
0.022589 0.793100
0.022552 0.793365
0.022515 0.793630
0.022478 0.793895
0.022441 0.794159
0.022404 0.794423
0.022368 0.794687
0.022331 0.794951
0.022295 0.795214
0.022258 0.795477
0.022222 0.795740
0.022185 0.796002
0.022149 0.796264
0.022113 0.796526
0.022077 0.796787
0.022040 0.797049
0.022004 0.797310
0.021968 0.797570
0.021932 0.797831
0.021896 0.798091
0.021861 0.798351
0.021825 0.798610
0.021789 0.798870
0.021753 0.799129
0.021718 0.799387
0.021682 0.799646
0.021647 0.799904
0.021611 0.800162
0.021576 0.800419
0.021540 0.800677
0.021505 0.800934
0.021470 0.801191
0.021435 0.801447
0.021399 0.801703
0.021364 0.801959
0.021329 0.802215
0.021294 0.802470
0.021259 0.802725
0.021224 0.802980
0.021190 0.803235
0.021155 0.803489
0.021120 0.803743
0.021085 0.803996
0.021051 0.804250
0.021016 0.804503
0.020982 0.804756
0.020947 0.805008
0.020913 0.805261
0.020879 0.805513
0.020844 0.805764
0.020810 0.806016
0.020776 0.806267
0.020742 0.806518
0.020708 0.806769
0.020674 0.807019
0.020640 0.807269
0.020606 0.807519
0.020572 0.807768
0.020538 0.808018
0.020504 0.808267
0.020471 0.808515
0.020437 0.808764
0.020403 0.809012
0.020370 0.809260
0.020336 0.809507
0.020303 0.809755
0.020269 0.810002
0.020236 0.810248
0.020203 0.810495
0.020170 0.810741
0.020136 0.810987
0.020103 0.811233
0.020070 0.811478
0.020037 0.811723
0.020004 0.811968
0.019971 0.812213
0.019938 0.812457
0.019906 0.812701
0.019873 0.812945
0.019840 0.813188
0.019807 0.813432
0.019775 0.813675
0.019742 0.813917
0.019710 0.814160
0.019677 0.814402
0.019645 0.814644
0.019612 0.814885
0.019580 0.815127
0.019548 0.815368
0.019516 0.815608
0.019484 0.815849
0.019451 0.816089
0.019419 0.816329
0.019387 0.816569
0.019355 0.816808
0.019323 0.817048
0.019292 0.817286
0.019260 0.817525
0.019228 0.817763
0.019196 0.818002
0.019165 0.818239
0.019133 0.818477
0.019101 0.818714
0.019070 0.818951
0.019039 0.819188
0.019007 0.819425
0.018976 0.819661
0.018944 0.819897
0.018913 0.820132
0.018882 0.820368
0.018851 0.820603
0.018820 0.820838
0.018789 0.821073
0.018758 0.821307
0.018727 0.821541
0.018696 0.821775
0.018665 0.822008
0.018634 0.822242
0.018603 0.822475
0.018572 0.822708
0.018542 0.822940
0.018511 0.823172
0.018481 0.823404
0.018450 0.823636
0.018420 0.823868
0.018389 0.824099
0.018359 0.824330
0.018328 0.824560
0.018298 0.824791
0.018268 0.825021
0.018238 0.825251
0.018207 0.825480
0.018177 0.825710
0.018147 0.825939
0.018117 0.826168
0.018087 0.826396
0.018057 0.826625
0.018028 0.826853
0.017998 0.827080
0.017968 0.827308
0.017938 0.827535
0.017908 0.827762
0.017879 0.827989
0.017849 0.828216
0.017820 0.828442
0.017790 0.828668
0.017761 0.828894
0.017731 0.829119
0.017702 0.829344
0.017673 0.829569
0.017643 0.829794
0.017614 0.830018
0.017585 0.830242
0.017556 0.830466
0.017527 0.830690
0.017498 0.830913
0.017469 0.831137
0.017440 0.831359
0.017411 0.831582
0.017382 0.831804
0.017353 0.832027
0.017325 0.832248
0.017296 0.832470
0.017267 0.832691
0.017239 0.832912
0.017210 0.833133
0.017182 0.833354
0.017153 0.833574
0.017125 0.833794
0.017096 0.834014
0.017068 0.834234
0.017040 0.834453
0.017011 0.834672
0.016983 0.834891
0.016955 0.835109
0.016927 0.835328
0.016899 0.835546
0.016871 0.835764
0.016843 0.835981
0.016815 0.836198
0.016787 0.836415
0.016759 0.836632
0.016731 0.836849
0.016703 0.837065
0.016676 0.837281
0.016648 0.837497
0.016620 0.837712
0.016593 0.837928
0.016565 0.838143
0.016538 0.838357
0.016510 0.838572
0.016483 0.838786
0.016455 0.839000
0.016428 0.839214
0.016401 0.839428
0.016374 0.839641
0.016346 0.839854
0.016319 0.840067
0.016292 0.840279
0.016265 0.840492
0.016238 0.840704
0.016211 0.840915
0.016184 0.841127
0.016157 0.841338
0.016130 0.841549
0.016103 0.841760
0.016077 0.841971
0.016050 0.842181
0.016023 0.842391
0.015997 0.842601
0.015970 0.842810
0.015943 0.843020
0.015917 0.843229
0.015890 0.843438
0.015864 0.843646
0.015838 0.843855
0.015811 0.844063
0.015785 0.844271
0.015759 0.844478
0.015733 0.844686
0.015706 0.844893
0.015680 0.845100
0.015654 0.845306
0.015628 0.845513
0.015602 0.845719
0.015576 0.845925
0.015550 0.846130
0.015524 0.846336
0.015498 0.846541
0.015473 0.846746
0.015447 0.846950
0.015421 0.847155
0.015395 0.847359
0.015370 0.847563
0.015344 0.847767
0.015319 0.847970
0.015293 0.848174
0.015268 0.848377
0.015242 0.848579
0.015217 0.848782
0.015191 0.848984
0.015166 0.849186
0.015141 0.849388
0.015116 0.849590
0.015090 0.849791
0.015065 0.849992
0.015040 0.850193
0.015015 0.850393
0.014990 0.850594
0.014965 0.850794
0.014940 0.850994
0.014915 0.851194
0.014890 0.851393
0.014866 0.851592
0.014841 0.851791
0.014816 0.851990
0.014791 0.852188
0.014767 0.852387
0.014742 0.852585
0.014717 0.852782
0.014693 0.852980
0.014668 0.853177
0.014644 0.853374
0.014619 0.853571
0.014595 0.853768
0.014571 0.853964
0.014546 0.854160
0.014522 0.854356
0.014498 0.854552
0.014474 0.854747
0.014449 0.854942
0.014425 0.855137
0.014401 0.855332
0.014377 0.855526
0.014353 0.855721
0.014329 0.855915
0.014305 0.856108
0.014281 0.856302
0.014258 0.856495
0.014234 0.856688
0.014210 0.856881
0.014186 0.857074
0.014163 0.857266
0.014139 0.857459
0.014115 0.857650
0.014092 0.857842
0.014068 0.858034
0.014045 0.858225
0.014021 0.858416
0.013998 0.858607
0.013974 0.858797
0.013951 0.858988
0.013928 0.859178
0.013904 0.859368
0.013881 0.859557
0.013858 0.859747
0.013835 0.859936
0.013812 0.860125
0.013788 0.860313
0.013765 0.860502
0.013742 0.860690
0.013719 0.860878
0.013696 0.861066
0.013674 0.861254
0.013651 0.861441
0.013628 0.861628
0.013605 0.861815
0.013582 0.862002
0.013560 0.862188
0.013537 0.862374
0.013514 0.862561
0.013492 0.862746
0.013469 0.862932
0.013446 0.863117
0.013424 0.863302
0.013402 0.863487
0.013379 0.863672
0.013357 0.863856
0.013334 0.864040
0.013312 0.864224
0.013290 0.864408
0.013267 0.864592
0.013245 0.864775
0.013223 0.864958
0.013201 0.865141
0.013179 0.865324
0.013157 0.865506
0.013135 0.865688
0.013113 0.865870
0.013091 0.866052
0.013069 0.866234
0.013047 0.866415
0.013025 0.866596
0.013003 0.866777
0.012981 0.866958
0.012960 0.867138
0.012938 0.867318
0.012916 0.867498
0.012895 0.867678
0.012873 0.867858
0.012851 0.868037
0.012830 0.868216
0.012808 0.868395
0.012787 0.868574
0.012765 0.868752
0.012744 0.868930
0.012723 0.869108
0.012701 0.869286
0.012680 0.869464
0.012659 0.869641
0.012638 0.869818
0.012616 0.869995
0.012595 0.870172
0.012574 0.870349
0.012553 0.870525
0.012532 0.870701
0.012511 0.870877
0.012490 0.871053
0.012469 0.871228
0.012448 0.871403
0.012427 0.871578
0.012406 0.871753
0.012386 0.871928
0.012365 0.872102
0.012344 0.872276
0.012323 0.872450
0.012303 0.872624
0.012282 0.872797
0.012261 0.872970
0.012241 0.873144
0.012220 0.873316
0.012200 0.873489
0.012179 0.873662
0.012159 0.873834
0.012138 0.874006
0.012118 0.874178
0.012098 0.874349
0.012077 0.874521
0.012057 0.874692
0.012037 0.874863
0.012016 0.875033
0.011996 0.875204
0.011976 0.875374
0.011956 0.875544
0.011936 0.875714
0.011916 0.875884
0.011896 0.876053
0.011876 0.876223
0.011856 0.876392
0.011836 0.876561
0.011816 0.876729
0.011796 0.876898
0.011776 0.877066
0.011757 0.877234
0.011737 0.877402
0.011717 0.877569
0.011697 0.877737
0.011678 0.877904
0.011658 0.878071
0.011639 0.878238
0.011619 0.878404
0.011599 0.878571
0.011580 0.878737
0.011560 0.878903
0.011541 0.879069
0.011522 0.879234
0.011502 0.879399
0.011483 0.879564
0.011464 0.879729
0.011444 0.879894
0.011425 0.880059
0.011406 0.880223
0.011387 0.880387
0.011367 0.880551
0.011348 0.880715
0.011329 0.880878
0.011310 0.881041
0.011291 0.881204
0.011272 0.881367
0.011253 0.881530
0.011234 0.881693
0.011215 0.881855
0.011196 0.882017
0.011178 0.882179
0.011159 0.882340
0.011140 0.882502
0.011121 0.882663
0.011103 0.882824
0.011084 0.882985
0.011065 0.883146
0.011047 0.883306
0.011028 0.883466
0.011009 0.883626
0.010991 0.883786
0.010972 0.883946
0.010954 0.884105
0.010935 0.884265
0.010917 0.884424
0.010899 0.884583
0.010880 0.884741
0.010862 0.884900
0.010844 0.885058
0.010825 0.885216
0.010807 0.885374
0.010789 0.885532
0.010771 0.885689
0.010753 0.885846
0.010734 0.886003
0.010716 0.886160
0.010698 0.886317
0.010680 0.886473
0.010662 0.886630
0.010644 0.886786
0.010626 0.886942
0.010608 0.887097
0.010590 0.887253
0.010573 0.887408
0.010555 0.887563
0.010537 0.887718
0.010519 0.887873
0.010502 0.888027
0.010484 0.888182
0.010466 0.888336
0.010448 0.888490
0.010431 0.888644
0.010413 0.888797
0.010396 0.888950
0.010378 0.889104
0.010361 0.889257
0.010343 0.889409
0.010326 0.889562
0.010308 0.889714
0.010291 0.889867
0.010274 0.890019
0.010256 0.890170
0.010239 0.890322
0.010222 0.890473
0.010204 0.890625
0.010187 0.890776
0.010170 0.890927
0.010153 0.891077
0.010136 0.891228
0.010119 0.891378
0.010101 0.891528
0.010084 0.891678
0.010067 0.891828
0.010050 0.891977
0.010033 0.892127
0.010017 0.892276
0.010000 0.892425
0.009983 0.892574
0.009966 0.892722
0.009949 0.892870
0.009932 0.893019
0.009915 0.893167
0.009899 0.893315
0.009882 0.893462
0.009865 0.893610
0.009849 0.893757
0.009832 0.893904
0.009815 0.894051
0.009799 0.894198
0.009782 0.894344
0.009766 0.894490
0.009749 0.894637
0.009733 0.894783
0.009716 0.894928
0.009700 0.895074
0.009684 0.895219
0.009667 0.895365
0.009651 0.895510
0.009635 0.895654
0.009618 0.895799
0.009602 0.895944
0.009586 0.896088
0.009570 0.896232
0.009553 0.896376
0.009537 0.896520
0.009521 0.896663
0.009505 0.896807
0.009489 0.896950
0.009473 0.897093
0.009457 0.897236
0.009441 0.897378
0.009425 0.897521
0.009409 0.897663
0.009393 0.897805
0.009377 0.897947
0.009361 0.898089
0.009346 0.898230
0.009330 0.898372
0.009314 0.898513
0.009298 0.898654
0.009282 0.898795
0.009267 0.898935
0.009251 0.899076
0.009235 0.899216
0.009220 0.899356
0.009204 0.899496
0.009189 0.899636
0.009173 0.899776
0.009158 0.899915
0.009142 0.900054
0.009127 0.900193
0.009111 0.900332
0.009096 0.900471
0.009080 0.900609
0.009065 0.900748
0.009050 0.900886
0.009034 0.901024
0.009019 0.901162
0.009004 0.901299
0.008989 0.901437
0.008973 0.901574
0.008958 0.901711
0.008943 0.901848
0.008928 0.901985
0.008913 0.902121
0.008898 0.902258
0.008883 0.902394
0.008868 0.902530
0.008852 0.902666
0.008838 0.902801
0.008823 0.902937
0.008808 0.903072
0.008793 0.903207
0.008778 0.903342
0.008763 0.903477
0.008748 0.903612
0.008733 0.903746
0.008718 0.903881
0.008704 0.904015
0.008689 0.904149
0.008674 0.904282
0.008660 0.904416
0.008645 0.904549
0.008630 0.904683
0.008616 0.904816
0.008601 0.904949
0.008586 0.905081
0.008572 0.905214
0.008557 0.905346
0.008543 0.905479
0.008528 0.905611
0.008514 0.905743
0.008500 0.905874
0.008485 0.906006
0.008471 0.906137
0.008456 0.906268
0.008442 0.906399
0.008428 0.906530
0.008413 0.906661
0.008399 0.906792
0.008385 0.906922
0.008371 0.907052
0.008357 0.907182
0.008342 0.907312
0.008328 0.907442
0.008314 0.907571
0.008300 0.907701
0.008286 0.907830
0.008272 0.907959
0.008258 0.908088
0.008244 0.908216
0.008230 0.908345
0.008216 0.908473
0.008202 0.908601
0.008188 0.908729
0.008174 0.908857
0.008160 0.908985
0.008146 0.909112
0.008133 0.909240
0.008119 0.909367
0.008105 0.909494
0.008091 0.909621
0.008078 0.909747
0.008064 0.909874
0.008050 0.910000
0.008037 0.910126
0.008023 0.910252
0.008009 0.910378
0.007996 0.910504
0.007982 0.910630
0.007969 0.910755
0.007955 0.910880
0.007942 0.911005
0.007928 0.911130
0.007915 0.911255
0.007901 0.911379
0.007888 0.911504
0.007874 0.911628
0.007861 0.911752
0.007848 0.911876
0.007834 0.912000
0.007821 0.912123
0.007808 0.912247
0.007795 0.912370
0.007781 0.912493
0.007768 0.912616
0.007755 0.912739
0.007742 0.912861
0.007729 0.912984
0.007715 0.913106
0.007702 0.913228
0.007689 0.913350
0.007676 0.913472
0.007663 0.913594
0.007650 0.913715
0.007637 0.913836
0.007624 0.913958
0.007611 0.914079
0.007598 0.914200
0.007585 0.914320
0.007573 0.914441
0.007560 0.914561
0.007547 0.914681
0.007534 0.914801
0.007521 0.914921
0.007508 0.915041
0.007496 0.915161
0.007483 0.915280
0.007470 0.915399
0.007458 0.915519
0.007445 0.915638
0.007432 0.915756
0.007420 0.915875
0.007407 0.915994
0.007394 0.916112
0.007382 0.916230
0.007369 0.916348
0.007357 0.916466
0.007344 0.916584
0.007332 0.916701
0.007319 0.916819
0.007307 0.916936
0.007294 0.917053
0.007282 0.917170
0.007270 0.917287
0.007257 0.917403
0.007245 0.917520
0.007233 0.917636
0.007220 0.917753
0.007208 0.917869
0.007196 0.917984
0.007184 0.918100
0.007171 0.918216
0.007159 0.918331
0.007147 0.918446
0.007135 0.918562
0.007123 0.918677
0.007111 0.918791
0.007098 0.918906
0.007086 0.919021
0.007074 0.919135
0.007062 0.919249
0.007050 0.919363
0.007038 0.919477
0.007026 0.919591
0.007014 0.919704
0.007002 0.919818
0.006991 0.919931
0.006979 0.920044
0.006967 0.920157
0.006955 0.920270
0.006943 0.920383
0.006931 0.920496
0.006919 0.920608
0.006908 0.920720
0.006896 0.920832
0.006884 0.920944
0.006872 0.921056
0.006861 0.921168
0.006849 0.921279
0.006837 0.921391
0.006826 0.921502
0.006814 0.921613
0.006803 0.921724
0.006791 0.921835
0.006779 0.921945
0.006768 0.922056
0.006756 0.922166
0.006745 0.922276
0.006733 0.922386
0.006722 0.922496
0.006711 0.922606
0.006699 0.922716
0.006688 0.922825
0.006676 0.922935
0.006665 0.923044
0.006654 0.923153
0.006642 0.923262
0.006631 0.923370
0.006620 0.923479
0.006608 0.923588
0.006597 0.923696
0.006586 0.923804
0.006575 0.923912
0.006563 0.924020
0.006552 0.924128
0.006541 0.924235
0.006530 0.924343
0.006519 0.924450
0.006508 0.924557
0.006497 0.924664
0.006486 0.924771
0.006475 0.924878
0.006464 0.924984
0.006453 0.925091
0.006442 0.925197
0.006431 0.925303
0.006420 0.925409
0.006409 0.925515
0.006398 0.925621
0.006387 0.925727
0.006376 0.925832
0.006365 0.925937
0.006354 0.926043
0.006343 0.926148
0.006333 0.926253
0.006322 0.926357
0.006311 0.926462
0.006300 0.926566
0.006290 0.926671
0.006279 0.926775
0.006268 0.926879
0.006257 0.926983
0.006247 0.927087
0.006236 0.927190
0.006226 0.927294
0.006215 0.927397
0.006204 0.927501
0.006194 0.927604
0.006183 0.927707
0.006173 0.927810
0.006162 0.927912
0.006152 0.928015
0.006141 0.928117
0.006131 0.928219
0.006120 0.928322
0.006110 0.928424
0.006099 0.928525
0.006089 0.928627
0.006079 0.928729
0.006068 0.928830
0.006058 0.928932
0.006048 0.929033
0.006037 0.929134
0.006027 0.929235
0.006017 0.929335
0.006006 0.929436
0.005996 0.929537
0.005986 0.929637
0.005976 0.929737
0.005966 0.929837
0.005955 0.929937
0.005945 0.930037
0.005935 0.930137
0.005925 0.930236
0.005915 0.930336
0.005905 0.930435
0.005895 0.930534
0.005885 0.930633
0.005875 0.930732
0.005865 0.930831
0.005855 0.930930
0.005845 0.931028
0.005835 0.931127
0.005825 0.931225
0.005815 0.931323
0.005805 0.931421
0.005795 0.931519
0.005785 0.931616
0.005775 0.931714
0.005765 0.931812
0.005755 0.931909
0.005746 0.932006
0.005736 0.932103
0.005726 0.932200
0.005716 0.932297
0.005706 0.932393
0.005697 0.932490
0.005687 0.932586
0.005677 0.932683
0.005668 0.932779
0.005658 0.932875
0.005648 0.932971
0.005639 0.933067
0.005629 0.933162
0.005619 0.933258
0.005610 0.933353
0.005600 0.933448
0.005591 0.933543
0.005581 0.933638
0.005572 0.933733
0.005562 0.933828
0.005553 0.933923
0.005543 0.934017
0.005534 0.934111
0.005524 0.934206
0.005515 0.934300
0.005505 0.934394
0.005496 0.934487
0.005487 0.934581
0.005477 0.934675
0.005468 0.934768
0.005458 0.934862
0.005449 0.934955
0.005440 0.935048
0.005431 0.935141
0.005421 0.935234
0.005412 0.935326
0.005403 0.935419
0.005394 0.935511
0.005384 0.935604
0.005375 0.935696
0.005366 0.935788
0.005357 0.935880
0.005348 0.935972
0.005338 0.936063
0.005329 0.936155
0.005320 0.936247
0.005311 0.936338
0.005302 0.936429
0.005293 0.936520
0.005284 0.936611
0.005275 0.936702
0.005266 0.936793
0.005257 0.936883
0.005248 0.936974
0.005239 0.937064
0.005230 0.937154
0.005221 0.937244
0.005212 0.937334
0.005203 0.937424
0.005194 0.937514
0.005186 0.937604
0.005177 0.937693
0.005168 0.937782
0.005159 0.937872
0.005150 0.937961
0.005141 0.938050
0.005133 0.938139
0.005124 0.938228
0.005115 0.938316
0.005106 0.938405
0.005098 0.938493
0.005089 0.938581
0.005080 0.938670
0.005071 0.938758
0.005063 0.938846
0.005054 0.938933
0.005046 0.939021
0.005037 0.939109
0.005028 0.939196
0.005020 0.939283
0.005011 0.939371
0.005003 0.939458
0.004994 0.939545
0.004985 0.939631
0.004977 0.939718
0.004968 0.939805
0.004960 0.939891
0.004951 0.939978
0.004943 0.940064
0.004934 0.940150
0.004926 0.940236
0.004918 0.940322
0.004909 0.940408
0.004901 0.940494
0.004892 0.940579
0.004884 0.940665
0.004876 0.940750
0.004867 0.940835
0.004859 0.940920
0.004851 0.941005
0.004842 0.941090
0.004834 0.941175
0.004826 0.941259
0.004818 0.941344
0.004809 0.941428
0.004801 0.941513
0.004793 0.941597
0.004785 0.941681
0.004777 0.941765
0.004768 0.941849
0.004760 0.941932
0.004752 0.942016
0.004744 0.942099
0.004736 0.942183
0.004728 0.942266
0.004720 0.942349
0.004712 0.942432
0.004704 0.942515
0.004695 0.942598
0.004687 0.942681
0.004679 0.942763
0.004671 0.942846
0.004663 0.942928
0.004655 0.943010
0.004647 0.943092
0.004640 0.943174
0.004632 0.943256
0.004624 0.943338
0.004616 0.943420
0.004608 0.943501
0.004600 0.943583
0.004592 0.943664
0.004584 0.943745
0.004576 0.943827
0.004569 0.943908
0.004561 0.943988
0.004553 0.944069
0.004545 0.944150
0.004537 0.944230
0.004530 0.944311
0.004522 0.944391
0.004514 0.944471
0.004506 0.944552
0.004499 0.944632
0.004491 0.944712
0.004483 0.944791
0.004476 0.944871
0.004468 0.944951
0.004460 0.945030
0.004453 0.945109
0.004445 0.945189
0.004437 0.945268
0.004430 0.945347
0.004422 0.945426
0.004415 0.945505
0.004407 0.945583
0.004400 0.945662
0.004392 0.945740
0.004384 0.945819
0.004377 0.945897
0.004369 0.945975
0.004362 0.946053
0.004355 0.946131
0.004347 0.946209
0.004340 0.946287
0.004332 0.946364
0.004325 0.946442
0.004317 0.946519
0.004310 0.946597
0.004303 0.946674
0.004295 0.946751
0.004288 0.946828
0.004281 0.946905
0.004273 0.946982
0.004266 0.947058
0.004259 0.947135
0.004251 0.947211
0.004244 0.947288
0.004237 0.947364
0.004229 0.947440
0.004222 0.947516
0.004215 0.947592
0.004208 0.947668
0.004201 0.947744
0.004193 0.947819
0.004186 0.947895
0.004179 0.947970
0.004172 0.948045
0.004165 0.948121
0.004158 0.948196
0.004150 0.948271
0.004143 0.948346
0.004136 0.948420
0.004129 0.948495
0.004122 0.948570
0.004115 0.948644
0.004108 0.948719
0.004101 0.948793
0.004094 0.948867
0.004087 0.948941
0.004080 0.949015
0.004073 0.949089
0.004066 0.949163
0.004059 0.949236
0.004052 0.949310
0.004045 0.949383
0.004038 0.949457
0.004031 0.949530
0.004024 0.949603
0.004017 0.949676
0.004010 0.949749
0.004004 0.949822
0.003997 0.949895
0.003990 0.949968
0.003983 0.950040
0.003976 0.950113
0.003969 0.950185
0.003963 0.950257
0.003956 0.950329
0.003949 0.950401
0.003942 0.950473
0.003935 0.950545
0.003929 0.950617
0.003922 0.950689
0.003915 0.950760
0.003909 0.950832
0.003902 0.950903
0.003895 0.950974
0.003888 0.951045
0.003882 0.951116
0.003875 0.951187
0.003869 0.951258
0.003862 0.951329
0.003855 0.951400
0.003849 0.951470
0.003842 0.951541
0.003835 0.951611
0.003829 0.951681
0.003822 0.951752
0.003816 0.951822
0.003809 0.951892
0.003803 0.951961
0.003796 0.952031
0.003790 0.952101
0.003783 0.952171
0.003777 0.952240
0.003770 0.952309
0.003764 0.952379
0.003757 0.952448
0.003751 0.952517
0.003744 0.952586
0.003738 0.952655
0.003732 0.952724
0.003725 0.952793
0.003719 0.952861
0.003712 0.952930
0.003706 0.952998
0.003700 0.953067
0.003693 0.953135
0.003687 0.953203
0.003681 0.953271
0.003674 0.953339
0.003668 0.953407
0.003662 0.953475
0.003655 0.953542
0.003649 0.953610
0.003643 0.953677
0.003637 0.953745
0.003630 0.953812
0.003624 0.953879
0.003618 0.953947
0.003612 0.954014
0.003606 0.954081
0.003599 0.954147
0.003593 0.954214
0.003587 0.954281
0.003581 0.954347
0.003575 0.954414
0.003569 0.954480
0.003563 0.954546
0.003556 0.954613
0.003550 0.954679
0.003544 0.954745
0.003538 0.954811
0.003532 0.954877
0.003526 0.954942
0.003520 0.955008
0.003514 0.955073
0.003508 0.955139
0.003502 0.955204
0.003496 0.955270
0.003490 0.955335
0.003484 0.955400
0.003478 0.955465
0.003472 0.955530
0.003466 0.955595
0.003460 0.955659
0.003454 0.955724
0.003448 0.955789
0.003442 0.955853
0.003436 0.955917
0.003430 0.955982
0.003424 0.956046
0.003419 0.956110
0.003413 0.956174
0.003407 0.956238
0.003401 0.956302
0.003395 0.956366
0.003389 0.956429
0.003384 0.956493
0.003378 0.956556
0.003372 0.956620
0.003366 0.956683
0.003360 0.956746
0.003355 0.956809
0.003349 0.956872
0.003343 0.956935
0.003337 0.956998
0.003332 0.957061
0.003326 0.957124
0.003320 0.957186
0.003315 0.957249
0.003309 0.957311
0.003303 0.957373
0.003297 0.957436
0.003292 0.957498
0.003286 0.957560
0.003280 0.957622
0.003275 0.957684
0.003269 0.957746
0.003264 0.957807
0.003258 0.957869
0.003252 0.957931
0.003247 0.957992
0.003241 0.958053
0.003236 0.958115
0.003230 0.958176
0.003225 0.958237
0.003219 0.958298
0.003214 0.958359
0.003208 0.958420
0.003202 0.958481
0.003197 0.958541
0.003192 0.958602
0.003186 0.958663
0.003181 0.958723
0.003175 0.958783
0.003170 0.958844
0.003164 0.958904
0.003159 0.958964
0.003153 0.959024
0.003148 0.959084
0.003143 0.959144
0.003137 0.959203
0.003132 0.959263
0.003126 0.959323
0.003121 0.959382
0.003116 0.959442
0.003110 0.959501
0.003105 0.959560
0.003100 0.959619
0.003094 0.959679
0.003089 0.959738
0.003084 0.959797
0.003078 0.959855
0.003073 0.959914
0.003068 0.959973
0.003062 0.960031
0.003057 0.960090
0.003052 0.960148
0.003047 0.960207
0.003041 0.960265
0.003036 0.960323
0.003031 0.960381
0.003026 0.960439
0.003021 0.960497
0.003015 0.960555
0.003010 0.960613
0.003005 0.960671
0.003000 0.960728
0.002995 0.960786
0.002990 0.960843
0.002985 0.960901
0.002979 0.960958
0.002974 0.961015
0.002969 0.961072
0.002964 0.961129
0.002959 0.961186
0.002954 0.961243
0.002949 0.961300
0.002944 0.961357
0.002939 0.961413
0.002934 0.961470
0.002929 0.961527
0.002924 0.961583
0.002919 0.961639
0.002913 0.961696
0.002908 0.961752
0.002903 0.961808
0.002898 0.961864
0.002894 0.961920
0.002889 0.961976
0.002884 0.962031
0.002879 0.962087
0.002874 0.962143
0.002869 0.962198
0.002864 0.962254
0.002859 0.962309
0.002854 0.962364
0.002849 0.962420
0.002844 0.962475
0.002839 0.962530
0.002834 0.962585
0.002830 0.962640
0.002825 0.962695
0.002820 0.962749
0.002815 0.962804
0.002810 0.962859
0.002805 0.962913
0.002800 0.962968
0.002796 0.963022
0.002791 0.963076
0.002786 0.963131
0.002781 0.963185
0.002776 0.963239
0.002772 0.963293
0.002767 0.963347
0.002762 0.963401
0.002757 0.963454
0.002753 0.963508
0.002748 0.963562
0.002743 0.963615
0.002738 0.963669
0.002734 0.963722
0.002729 0.963776
0.002724 0.963829
0.002720 0.963882
0.002715 0.963935
0.002710 0.963988
0.002706 0.964041
0.002701 0.964094
0.002696 0.964147
0.002692 0.964199
0.002687 0.964252
0.002683 0.964305
0.002678 0.964357
0.002673 0.964409
0.002669 0.964462
0.002664 0.964514
0.002660 0.964566
0.002655 0.964618
0.002650 0.964670
0.002646 0.964722
0.002641 0.964774
0.002637 0.964826
0.002632 0.964878
0.002628 0.964930
0.002623 0.964981
0.002619 0.965033
0.002614 0.965084
0.002610 0.965136
0.002605 0.965187
0.002601 0.965238
0.002596 0.965289
0.002592 0.965340
0.002587 0.965391
0.002583 0.965442
0.002578 0.965493
0.002574 0.965544
0.002570 0.965595
0.002565 0.965645
0.002561 0.965696
0.002556 0.965747
0.002552 0.965797
0.002547 0.965847
0.002543 0.965898
0.002539 0.965948
0.002534 0.965998
0.002530 0.966048
0.002526 0.966098
0.002521 0.966148
0.002517 0.966198
0.002513 0.966248
0.002508 0.966298
0.002504 0.966347
0.002500 0.966397
0.002495 0.966446
0.002491 0.966496
0.002487 0.966545
0.002483 0.966595
0.002478 0.966644
0.002474 0.966693
0.002470 0.966742
0.002465 0.966791
0.002461 0.966840
0.002457 0.966889
0.002453 0.966938
0.002449 0.966987
0.002444 0.967035
0.002440 0.967084
0.002436 0.967132
0.002432 0.967181
0.002428 0.967229
0.002423 0.967278
0.002419 0.967326
0.002415 0.967374
0.002411 0.967422
0.002407 0.967470
0.002403 0.967518
0.002398 0.967566
0.002394 0.967614
0.002390 0.967662
0.002386 0.967710
0.002382 0.967757
0.002378 0.967805
0.002374 0.967852
0.002370 0.967900
0.002366 0.967947
0.002362 0.967995
0.002358 0.968042
0.002353 0.968089
0.002349 0.968136
0.002345 0.968183
0.002341 0.968230
0.002337 0.968277
0.002333 0.968324
0.002329 0.968371
0.002325 0.968417
0.002321 0.968464
0.002317 0.968511
0.002313 0.968557
0.002309 0.968604
0.002305 0.968650
0.002301 0.968696
0.002297 0.968743
0.002293 0.968789
0.002289 0.968835
0.002286 0.968881
0.002282 0.968927
0.002278 0.968973
0.002274 0.969019
0.002270 0.969064
0.002266 0.969110
0.002262 0.969156
0.002258 0.969201
0.002254 0.969247
0.002250 0.969292
0.002246 0.969338
0.002243 0.969383
0.002239 0.969428
0.002235 0.969474
0.002231 0.969519
0.002227 0.969564
0.002223 0.969609
0.002220 0.969654
0.002216 0.969699
0.002212 0.969744
0.002208 0.969788
0.002204 0.969833
0.002200 0.969878
0.002197 0.969922
0.002193 0.969967
0.002189 0.970011
0.002185 0.970055
0.002182 0.970100
0.002178 0.970144
0.002174 0.970188
0.002170 0.970232
0.002167 0.970276
0.002163 0.970320
0.002159 0.970364
0.002155 0.970408
0.002152 0.970452
0.002148 0.970496
0.002144 0.970539
0.002141 0.970583
0.002137 0.970627
0.002133 0.970670
0.002130 0.970714
0.002126 0.970757
0.002122 0.970800
0.002119 0.970843
0.002115 0.970887
0.002111 0.970930
0.002108 0.970973
0.002104 0.971016
0.002100 0.971059
0.002097 0.971102
0.002093 0.971144
0.002090 0.971187
0.002086 0.971230
0.002082 0.971272
0.002079 0.971315
0.002075 0.971358
0.002072 0.971400
0.002068 0.971442
0.002065 0.971485
0.002061 0.971527
0.002057 0.971569
0.002054 0.971611
0.002050 0.971653
0.002047 0.971695
0.002043 0.971737
0.002040 0.971779
0.002036 0.971821
0.002033 0.971863
0.002029 0.971905
0.002026 0.971946
0.002022 0.971988
0.002019 0.972029
0.002015 0.972071
0.002012 0.972112
0.002008 0.972154
0.002005 0.972195
0.002001 0.972236
0.001998 0.972277
0.001995 0.972319
0.001991 0.972360
0.001988 0.972401
0.001984 0.972442
0.001981 0.972482
0.001977 0.972523
0.001974 0.972564
0.001971 0.972605
0.001967 0.972645
0.001964 0.972686
0.001960 0.972727
0.001957 0.972767
0.001954 0.972808
0.001950 0.972848
0.001947 0.972888
0.001944 0.972928
0.001940 0.972969
0.001937 0.973009
0.001934 0.973049
0.001930 0.973089
0.001927 0.973129
0.001924 0.973169
0.001920 0.973209
0.001917 0.973248
0.001914 0.973288
0.001910 0.973328
0.001907 0.973367
0.001904 0.973407
0.001901 0.973446
0.001897 0.973486
0.001894 0.973525
0.001891 0.973565
0.001887 0.973604
0.001884 0.973643
0.001881 0.973682
0.001878 0.973721
0.001875 0.973760
0.001871 0.973799
0.001868 0.973838
0.001865 0.973877
0.001862 0.973916
0.001858 0.973955
0.001855 0.973994
0.001852 0.974032
0.001849 0.974071
0.001846 0.974109
0.001842 0.974148
0.001839 0.974186
0.001836 0.974225
0.001833 0.974263
0.001830 0.974301
0.001827 0.974340
0.001823 0.974378
0.001820 0.974416
0.001817 0.974454
0.001814 0.974492
0.001811 0.974530
0.001808 0.974568
0.001805 0.974605
0.001802 0.974643
0.001798 0.974681
0.001795 0.974719
0.001792 0.974756
0.001789 0.974794
0.001786 0.974831
0.001783 0.974869
0.001780 0.974906
0.001777 0.974944
0.001774 0.974981
0.001771 0.975018
0.001768 0.975055
0.001765 0.975092
0.001762 0.975129
0.001759 0.975166
0.001756 0.975203
0.001753 0.975240
0.001750 0.975277
0.001747 0.975314
0.001743 0.975351
0.001740 0.975387
0.001737 0.975424
0.001734 0.975461
0.001732 0.975497
0.001729 0.975534
0.001726 0.975570
0.001723 0.975607
0.001720 0.975643
0.001717 0.975679
0.001714 0.975715
0.001711 0.975752
0.001708 0.975788
0.001705 0.975824
0.001702 0.975860
0.001699 0.975896
0.001696 0.975932
0.001693 0.975968
0.001690 0.976003
0.001687 0.976039
0.001684 0.976075
0.001681 0.976110
0.001679 0.976146
0.001676 0.976182
0.001673 0.976217
0.001670 0.976253
0.001667 0.976288
0.001664 0.976323
0.001661 0.976359
0.001658 0.976394
0.001656 0.976429
0.001653 0.976464
0.001650 0.976499
0.001647 0.976534
0.001644 0.976569
0.001641 0.976604
0.001638 0.976639
0.001636 0.976674
0.001633 0.976709
0.001630 0.976744
0.001627 0.976778
0.001624 0.976813
0.001622 0.976847
0.001619 0.976882
0.001616 0.976916
0.001613 0.976951
0.001610 0.976985
0.001608 0.977020
0.001605 0.977054
0.001602 0.977088
0.001599 0.977122
0.001597 0.977157
0.001594 0.977191
0.001591 0.977225
0.001588 0.977259
0.001586 0.977293
0.001583 0.977326
0.001580 0.977360
0.001577 0.977394
0.001575 0.977428
0.001572 0.977462
0.001569 0.977495
0.001567 0.977529
0.001564 0.977562
0.001561 0.977596
0.001558 0.977629
0.001556 0.977663
0.001553 0.977696
0.001550 0.977729
0.001548 0.977763
0.001545 0.977796
0.001542 0.977829
0.001540 0.977862
0.001537 0.977895
0.001534 0.977928
0.001532 0.977961
0.001529 0.977994
0.001527 0.978027
0.001524 0.978060
0.001521 0.978093
0.001519 0.978125
0.001516 0.978158
0.001513 0.978191
0.001511 0.978223
0.001508 0.978256
0.001506 0.978288
0.001503 0.978321
0.001500 0.978353
0.001498 0.978386
0.001495 0.978418
0.001493 0.978450
0.001490 0.978482
0.001488 0.978514
0.001485 0.978547
0.001482 0.978579
0.001480 0.978611
0.001477 0.978643
0.001475 0.978675
0.001472 0.978706
0.001470 0.978738
0.001467 0.978770
0.001465 0.978802
0.001462 0.978834
0.001460 0.978865
0.001457 0.978897
0.001455 0.978928
0.001452 0.978960
0.001449 0.978991
0.001447 0.979023
0.001444 0.979054
0.001442 0.979086
0.001440 0.979117
0.001437 0.979148
0.001435 0.979179
0.001432 0.979210
0.001430 0.979242
0.001427 0.979273
0.001425 0.979304
0.001422 0.979335
0.001420 0.979366
0.001417 0.979396
0.001415 0.979427
0.001412 0.979458
0.001410 0.979489
0.001408 0.979519
0.001405 0.979550
0.001403 0.979581
0.001400 0.979611
0.001398 0.979642
0.001395 0.979672
0.001393 0.979703
0.001391 0.979733
0.001388 0.979764
0.001386 0.979794
0.001383 0.979824
0.001381 0.979854
0.001379 0.979884
0.001376 0.979915
0.001374 0.979945
0.001372 0.979975
0.001369 0.980005
0.001367 0.980035
0.001364 0.980065
0.001362 0.980094
0.001360 0.980124
0.001357 0.980154
0.001355 0.980184
0.001353 0.980213
0.001350 0.980243
0.001348 0.980273
0.001346 0.980302
0.001343 0.980332
0.001341 0.980361
0.001339 0.980391
0.001336 0.980420
0.001334 0.980449
0.001332 0.980479
0.001330 0.980508
0.001327 0.980537
0.001325 0.980566
0.001323 0.980596
0.001320 0.980625
0.001318 0.980654
0.001316 0.980683
0.001314 0.980712
0.001311 0.980741
0.001309 0.980769
0.001307 0.980798
0.001305 0.980827
0.001302 0.980856
0.001300 0.980885
0.001298 0.980913
0.001296 0.980942
0.001293 0.980970
0.001291 0.980999
0.001289 0.981027
0.001287 0.981056
0.001284 0.981084
0.001282 0.981113
0.001280 0.981141
0.001278 0.981169
0.001276 0.981198
0.001273 0.981226
0.001271 0.981254
0.001269 0.981282
0.001267 0.981310
0.001265 0.981338
0.001262 0.981366
0.001260 0.981394
0.001258 0.981422
0.001256 0.981450
0.001254 0.981478
0.001252 0.981506
0.001249 0.981533
0.001247 0.981561
0.001245 0.981589
0.001243 0.981617
0.001241 0.981644
0.001239 0.981672
0.001237 0.981699
0.001234 0.981727
0.001232 0.981754
0.001230 0.981782
0.001228 0.981809
0.001226 0.981836
0.001224 0.981863
0.001222 0.981891
0.001220 0.981918
0.001217 0.981945
0.001215 0.981972
0.001213 0.981999
0.001211 0.982026
0.001209 0.982053
0.001207 0.982080
0.001205 0.982107
0.001203 0.982134
0.001201 0.982161
0.001199 0.982188
0.001197 0.982214
0.001195 0.982241
0.001192 0.982268
0.001190 0.982295
0.001188 0.982321
0.001186 0.982348
0.001184 0.982374
0.001182 0.982401
0.001180 0.982427
0.001178 0.982454
0.001176 0.982480
0.001174 0.982506
0.001172 0.982533
0.001170 0.982559
0.001168 0.982585
0.001166 0.982611
0.001164 0.982637
0.001162 0.982664
0.001160 0.982690
0.001158 0.982716
0.001156 0.982742
0.001154 0.982768
0.001152 0.982793
0.001150 0.982819
0.001148 0.982845
0.001146 0.982871
0.001144 0.982897
0.001142 0.982923
0.001140 0.982948
0.001138 0.982974
0.001136 0.982999
0.001134 0.983025
0.001132 0.983051
0.001130 0.983076
0.001128 0.983102
0.001126 0.983127
0.001124 0.983152
0.001123 0.983178
0.001121 0.983203
0.001119 0.983228
0.001117 0.983254
0.001115 0.983279
0.001113 0.983304
0.001111 0.983329
0.001109 0.983354
0.001107 0.983379
0.001105 0.983404
0.001103 0.983429
0.001101 0.983454
0.001099 0.983479
0.001098 0.983504
0.001096 0.983529
0.001094 0.983554
0.001092 0.983578
0.001090 0.983603
0.001088 0.983628
0.001086 0.983652
0.001084 0.983677
0.001083 0.983702
0.001081 0.983726
0.001079 0.983751
0.001077 0.983775
0.001075 0.983800
0.001073 0.983824
0.001071 0.983848
0.001069 0.983873
0.001068 0.983897
0.001066 0.983921
0.001064 0.983945
0.001062 0.983970
0.001060 0.983994
0.001058 0.984018
0.001057 0.984042
0.001055 0.984066
0.001053 0.984090
0.001051 0.984114
0.001049 0.984138
0.001048 0.984162
0.001046 0.984186
0.001044 0.984210
0.001042 0.984233
0.001040 0.984257
0.001039 0.984281
0.001037 0.984304
0.001035 0.984328
0.001033 0.984352
0.001031 0.984375
0.001030 0.984399
0.001028 0.984422
0.001026 0.984446
0.001024 0.984469
0.001022 0.984493
0.001021 0.984516
0.001019 0.984540
0.001017 0.984563
0.001015 0.984586
0.001014 0.984609
0.001012 0.984633
0.001010 0.984656
0.001008 0.984679
0.001007 0.984702
0.001005 0.984725
0.001003 0.984748
0.001002 0.984771
0.001000 0.984794
0.000998 0.984817
0.000996 0.984840
0.000995 0.984863
0.000993 0.984886
0.000991 0.984908
0.000989 0.984931
0.000988 0.984954
0.000986 0.984977
0.000984 0.984999
0.000983 0.985022
0.000981 0.985045
0.000979 0.985067
0.000978 0.985090
0.000976 0.985112
0.000974 0.985135
0.000973 0.985157
0.000971 0.985179
0.000969 0.985202
0.000967 0.985224
0.000966 0.985247
0.000964 0.985269
0.000962 0.985291
0.000961 0.985313
0.000959 0.985335
0.000957 0.985358
0.000956 0.985380
0.000954 0.985402
0.000953 0.985424
0.000951 0.985446
0.000949 0.985468
0.000948 0.985490
0.000946 0.985512
0.000944 0.985533
0.000943 0.985555
0.000941 0.985577
0.000939 0.985599
0.000938 0.985621
0.000936 0.985642
0.000935 0.985664
0.000933 0.985686
0.000931 0.985707
0.000930 0.985729
0.000928 0.985751
0.000927 0.985772
0.000925 0.985794
0.000923 0.985815
0.000922 0.985836
0.000920 0.985858
0.000919 0.985879
0.000917 0.985901
0.000915 0.985922
0.000914 0.985943
0.000912 0.985964
0.000911 0.985986
0.000909 0.986007
0.000908 0.986028
0.000906 0.986049
0.000904 0.986070
0.000903 0.986091
0.000901 0.986112
0.000900 0.986133
0.000898 0.986154
0.000897 0.986175
0.000895 0.986196
0.000894 0.986217
0.000892 0.986238
0.000890 0.986259
0.000889 0.986279
0.000887 0.986300
0.000886 0.986321
0.000884 0.986341
0.000883 0.986362
0.000881 0.986383
0.000880 0.986403
0.000878 0.986424
0.000877 0.986444
0.000875 0.986465
0.000874 0.986485
0.000872 0.986506
0.000871 0.986526
0.000869 0.986547
0.000868 0.986567
0.000866 0.986587
0.000865 0.986608
0.000863 0.986628
0.000862 0.986648
0.000860 0.986668
0.000859 0.986689
0.000857 0.986709
0.000856 0.986729
0.000854 0.986749
0.000853 0.986769
0.000851 0.986789
0.000850 0.986809
0.000848 0.986829
0.000847 0.986849
0.000845 0.986869
0.000844 0.986889
0.000842 0.986908
0.000841 0.986928
0.000840 0.986948
0.000838 0.986968
0.000837 0.986988
0.000835 0.987007
0.000834 0.987027
0.000832 0.987047
0.000831 0.987066
0.000829 0.987086
0.000828 0.987105
0.000827 0.987125
0.000825 0.987144
0.000824 0.987164
0.000822 0.987183
0.000821 0.987203
0.000820 0.987222
0.000818 0.987241
0.000817 0.987261
0.000815 0.987280
0.000814 0.987299
0.000812 0.987319
0.000811 0.987338
0.000810 0.987357
0.000808 0.987376
0.000807 0.987395
0.000805 0.987414
0.000804 0.987433
0.000803 0.987452
0.000801 0.987471
0.000800 0.987490
0.000799 0.987509
0.000797 0.987528
0.000796 0.987547
0.000794 0.987566
0.000793 0.987585
0.000792 0.987604
0.000790 0.987623
0.000789 0.987641
0.000788 0.987660
0.000786 0.987679
0.000785 0.987697
0.000783 0.987716
0.000782 0.987735
0.000781 0.987753
0.000779 0.987772
0.000778 0.987790
0.000777 0.987809
0.000775 0.987827
0.000774 0.987846
0.000773 0.987864
0.000771 0.987883
0.000770 0.987901
0.000769 0.987919
0.000767 0.987938
0.000766 0.987956
0.000765 0.987974
0.000763 0.987993
0.000762 0.988011
0.000761 0.988029
0.000759 0.988047
0.000758 0.988065
0.000757 0.988083
0.000756 0.988101
0.000754 0.988119
0.000753 0.988137
0.000752 0.988155
0.000750 0.988173
0.000749 0.988191
0.000748 0.988209
0.000746 0.988227
0.000745 0.988245
0.000744 0.988263
0.000743 0.988281
0.000741 0.988298
0.000740 0.988316
0.000739 0.988334
0.000737 0.988352
0.000736 0.988369
0.000735 0.988387
0.000734 0.988405
0.000732 0.988422
0.000731 0.988440
0.000730 0.988457
0.000729 0.988475
0.000727 0.988492
0.000726 0.988510
0.000725 0.988527
0.000724 0.988545
0.000722 0.988562
0.000721 0.988579
0.000720 0.988597
0.000719 0.988614
0.000717 0.988631
0.000716 0.988649
0.000715 0.988666
0.000714 0.988683
0.000712 0.988700
0.000711 0.988717
0.000710 0.988735
0.000709 0.988752
0.000707 0.988769
0.000706 0.988786
0.000705 0.988803
0.000704 0.988820
0.000703 0.988837
0.000701 0.988854
0.000700 0.988871
0.000699 0.988888
0.000698 0.988905
0.000697 0.988921
0.000695 0.988938
0.000694 0.988955
0.000693 0.988972
0.000692 0.988989
0.000691 0.989005
0.000689 0.989022
0.000688 0.989039
0.000687 0.989055
0.000686 0.989072
0.000685 0.989089
0.000683 0.989105
0.000682 0.989122
0.000681 0.989138
0.000680 0.989155
0.000679 0.989171
0.000678 0.989188
0.000676 0.989204
0.000675 0.989221
0.000674 0.989237
0.000673 0.989253
0.000672 0.989270
0.000671 0.989286
0.000669 0.989302
0.000668 0.989319
0.000667 0.989335
0.000666 0.989351
0.000665 0.989367
0.000664 0.989383
0.000662 0.989399
0.000661 0.989416
0.000660 0.989432
0.000659 0.989448
0.000658 0.989464
0.000657 0.989480
0.000656 0.989496
0.000654 0.989512
0.000653 0.989528
0.000652 0.989544
0.000651 0.989560
0.000650 0.989576
0.000649 0.989591
0.000648 0.989607
0.000647 0.989623
0.000645 0.989639
0.000644 0.989655
0.000643 0.989670
0.000642 0.989686
0.000641 0.989702
0.000640 0.989717
0.000639 0.989733
0.000638 0.989749
0.000637 0.989764
0.000636 0.989780
0.000634 0.989795
0.000633 0.989811
0.000632 0.989826
0.000631 0.989842
0.000630 0.989857
0.000629 0.989873
0.000628 0.989888
0.000627 0.989904
0.000626 0.989919
0.000625 0.989934
0.000624 0.989950
0.000622 0.989965
0.000621 0.989980
0.000620 0.989995
0.000619 0.990011
0.000618 0.990026
0.000617 0.990041
0.000616 0.990056
0.000615 0.990071
0.000614 0.990087
0.000613 0.990102
0.000612 0.990117
0.000611 0.990132
0.000610 0.990147
0.000609 0.990162
0.000608 0.990177
0.000607 0.990192
0.000605 0.990207
0.000604 0.990222
0.000603 0.990236
0.000602 0.990251
0.000601 0.990266
0.000600 0.990281
0.000599 0.990296
0.000598 0.990311
0.000597 0.990325
0.000596 0.990340
0.000595 0.990355
0.000594 0.990370
0.000593 0.990384
0.000592 0.990399
0.000591 0.990414
0.000590 0.990428
0.000589 0.990443
0.000588 0.990457
0.000587 0.990472
0.000586 0.990486
0.000585 0.990501
0.000584 0.990515
0.000583 0.990530
0.000582 0.990544
0.000581 0.990559
0.000580 0.990573
0.000579 0.990587
0.000578 0.990602
0.000577 0.990616
0.000576 0.990630
0.000575 0.990645
0.000574 0.990659
0.000573 0.990673
0.000572 0.990687
0.000571 0.990702
0.000570 0.990716
0.000569 0.990730
0.000568 0.990744
0.000567 0.990758
0.000566 0.990772
0.000565 0.990786
0.000564 0.990800
0.000563 0.990814
0.000562 0.990828
0.000561 0.990842
0.000560 0.990856
0.000559 0.990870
0.000558 0.990884
0.000557 0.990898
0.000556 0.990912
0.000555 0.990926
0.000554 0.990940
0.000553 0.990954
0.000552 0.990967
0.000551 0.990981
0.000550 0.990995
0.000550 0.991009
0.000549 0.991022
0.000548 0.991036
0.000547 0.991050
0.000546 0.991063
0.000545 0.991077
0.000544 0.991091
0.000543 0.991104
0.000542 0.991118
0.000541 0.991131
0.000540 0.991145
0.000539 0.991158
0.000538 0.991172
0.000537 0.991185
0.000536 0.991199
0.000535 0.991212
0.000535 0.991226
0.000534 0.991239
0.000533 0.991252
0.000532 0.991266
0.000531 0.991279
0.000530 0.991292
0.000529 0.991306
0.000528 0.991319
0.000527 0.991332
0.000526 0.991346
0.000525 0.991359
0.000524 0.991372
0.000524 0.991385
0.000523 0.991398
0.000522 0.991411
0.000521 0.991424
0.000520 0.991438
0.000519 0.991451
0.000518 0.991464
0.000517 0.991477
0.000516 0.991490
0.000515 0.991503
0.000515 0.991516
0.000514 0.991529
0.000513 0.991542
0.000512 0.991555
0.000511 0.991567
0.000510 0.991580
0.000509 0.991593
0.000508 0.991606
0.000507 0.991619
0.000507 0.991632
0.000506 0.991644
0.000505 0.991657
0.000504 0.991670
0.000503 0.991683
0.000502 0.991695
0.000501 0.991708
0.000501 0.991721
0.000500 0.991733
0.000499 0.991746
0.000498 0.991759
0.000497 0.991771
0.000496 0.991784
0.000495 0.991796
0.000494 0.991809
0.000494 0.991821
0.000493 0.991834
0.000492 0.991846
0.000491 0.991859
0.000490 0.991871
0.000489 0.991884
0.000489 0.991896
0.000488 0.991909
0.000487 0.991921
0.000486 0.991933
0.000485 0.991946
0.000484 0.991958
0.000483 0.991970
0.000483 0.991983
0.000482 0.991995
0.000481 0.992007
0.000480 0.992019
0.000479 0.992031
0.000478 0.992044
0.000478 0.992056
0.000477 0.992068
0.000476 0.992080
0.000475 0.992092
0.000474 0.992104
0.000474 0.992116
0.000473 0.992128
0.000472 0.992140
0.000471 0.992153
0.000470 0.992165
0.000469 0.992176
0.000469 0.992188
0.000468 0.992200
0.000467 0.992212
0.000466 0.992224
0.000465 0.992236
0.000465 0.992248
0.000464 0.992260
0.000463 0.992272
0.000462 0.992284
0.000461 0.992295
0.000461 0.992307
0.000460 0.992319
0.000459 0.992331
0.000458 0.992342
0.000457 0.992354
0.000457 0.992366
0.000456 0.992378
0.000455 0.992389
0.000454 0.992401
0.000453 0.992412
0.000453 0.992424
0.000452 0.992436
0.000451 0.992447
0.000450 0.992459
0.000450 0.992470
0.000449 0.992482
0.000448 0.992493
0.000447 0.992505
0.000446 0.992516
0.000446 0.992528
0.000445 0.992539
0.000444 0.992551
0.000443 0.992562
0.000443 0.992573
0.000442 0.992585
0.000441 0.992596
0.000440 0.992608
0.000440 0.992619
0.000439 0.992630
0.000438 0.992641
0.000437 0.992653
0.000437 0.992664
0.000436 0.992675
0.000435 0.992686
0.000434 0.992698
0.000434 0.992709
0.000433 0.992720
0.000432 0.992731
0.000431 0.992742
0.000431 0.992753
0.000430 0.992764
0.000429 0.992776
0.000428 0.992787
0.000428 0.992798
0.000427 0.992809
0.000426 0.992820
0.000425 0.992831
0.000425 0.992842
0.000424 0.992853
0.000423 0.992864
0.000422 0.992875
0.000422 0.992886
0.000421 0.992896
0.000420 0.992907
0.000420 0.992918
0.000419 0.992929
0.000418 0.992940
0.000417 0.992951
0.000417 0.992961
0.000416 0.992972
0.000415 0.992983
0.000414 0.992994
0.000414 0.993005
0.000413 0.993015
0.000412 0.993026
0.000412 0.993037
0.000411 0.993047
0.000410 0.993058
0.000409 0.993069
0.000409 0.993079
0.000408 0.993090
0.000407 0.993100
0.000407 0.993111
0.000406 0.993122
0.000405 0.993132
0.000405 0.993143
0.000404 0.993153
0.000403 0.993164
0.000402 0.993174
0.000402 0.993185
0.000401 0.993195
0.000400 0.993206
0.000400 0.993216
0.000399 0.993226
0.000398 0.993237
0.000398 0.993247
0.000397 0.993257
0.000396 0.993268
0.000396 0.993278
0.000395 0.993288
0.000394 0.993299
0.000393 0.993309
0.000393 0.993319
0.000392 0.993330
0.000391 0.993340
0.000391 0.993350
0.000390 0.993360
0.000389 0.993370
0.000389 0.993381
0.000388 0.993391
0.000387 0.993401
0.000387 0.993411
0.000386 0.993421
0.000385 0.993431
0.000385 0.993441
0.000384 0.993451
0.000383 0.993461
0.000383 0.993471
0.000382 0.993481
0.000381 0.993491
0.000381 0.993501
0.000380 0.993511
0.000379 0.993521
0.000379 0.993531
0.000378 0.993541
0.000377 0.993551
0.000377 0.993561
0.000376 0.993571
0.000376 0.993581
0.000375 0.993591
0.000374 0.993601
0.000374 0.993610
0.000373 0.993620
0.000372 0.993630
0.000372 0.993640
0.000371 0.993649
0.000370 0.993659
0.000370 0.993669
0.000369 0.993679
0.000368 0.993688
0.000368 0.993698
0.000367 0.993708
0.000367 0.993717
0.000366 0.993727
0.000365 0.993737
0.000365 0.993746
0.000364 0.993756
0.000363 0.993766
0.000363 0.993775
0.000362 0.993785
0.000361 0.993794
0.000361 0.993804
0.000360 0.993813
0.000360 0.993823
0.000359 0.993832
0.000358 0.993842
0.000358 0.993851
0.000357 0.993861
0.000357 0.993870
0.000356 0.993879
0.000355 0.993889
0.000355 0.993898
0.000354 0.993908
0.000353 0.993917
0.000353 0.993926
0.000352 0.993936
0.000352 0.993945
0.000351 0.993954
0.000350 0.993964
0.000350 0.993973
0.000349 0.993982
0.000349 0.993991
0.000348 0.994001
0.000347 0.994010
0.000347 0.994019
0.000346 0.994028
0.000346 0.994037
0.000345 0.994047
0.000344 0.994056
0.000344 0.994065
0.000343 0.994074
0.000343 0.994083
0.000342 0.994092
0.000341 0.994101
0.000341 0.994110
0.000340 0.994119
0.000340 0.994128
0.000339 0.994137
0.000338 0.994147
0.000338 0.994156
0.000337 0.994164
0.000337 0.994173
0.000336 0.994182
0.000336 0.994191
0.000335 0.994200
0.000334 0.994209
0.000334 0.994218
0.000333 0.994227
0.000333 0.994236
0.000332 0.994245
0.000332 0.994254
0.000331 0.994262
0.000330 0.994271
0.000330 0.994280
0.000329 0.994289
0.000329 0.994298
0.000328 0.994306
0.000328 0.994315
0.000327 0.994324
0.000326 0.994333
0.000326 0.994341
0.000325 0.994350
0.000325 0.994359
0.000324 0.994367
0.000324 0.994376
0.000323 0.994385
0.000322 0.994393
0.000322 0.994402
0.000321 0.994411
0.000321 0.994419
0.000320 0.994428
0.000320 0.994436
0.000319 0.994445
0.000319 0.994454
0.000318 0.994462
0.000317 0.994471
0.000317 0.994479
0.000316 0.994488
0.000316 0.994496
0.000315 0.994505
0.000315 0.994513
0.000314 0.994521
0.000314 0.994530
0.000313 0.994538
0.000313 0.994547
0.000312 0.994555
0.000311 0.994564
0.000311 0.994572
0.000310 0.994580
0.000310 0.994589
0.000309 0.994597
0.000309 0.994605
0.000308 0.994614
0.000308 0.994622
0.000307 0.994630
0.000307 0.994638
0.000306 0.994647
0.000306 0.994655
0.000305 0.994663
0.000305 0.994671
0.000304 0.994680
0.000303 0.994688
0.000303 0.994696
0.000302 0.994704
0.000302 0.994712
0.000301 0.994720
0.000301 0.994729
0.000300 0.994737
0.000300 0.994745
0.000299 0.994753
0.000299 0.994761
0.000298 0.994769
0.000298 0.994777
0.000297 0.994785
0.000297 0.994793
0.000296 0.994801
0.000296 0.994809
0.000295 0.994817
0.000295 0.994825
0.000294 0.994833
0.000294 0.994841
0.000293 0.994849
0.000293 0.994857
0.000292 0.994865
0.000292 0.994873
0.000291 0.994881
0.000291 0.994889
0.000290 0.994896
0.000290 0.994904
0.000289 0.994912
0.000289 0.994920
0.000288 0.994928
0.000288 0.994936
0.000287 0.994943
0.000287 0.994951
0.000286 0.994959
0.000286 0.994967
0.000285 0.994975
0.000285 0.994982
0.000284 0.994990
0.000284 0.994998
0.000283 0.995005
0.000283 0.995013
0.000282 0.995021
0.000282 0.995029
0.000281 0.995036
0.000281 0.995044
0.000280 0.995052
0.000280 0.995059
0.000279 0.995067
0.000279 0.995074
0.000278 0.995082
0.000278 0.995090
0.000277 0.995097
0.000277 0.995105
0.000276 0.995112
0.000276 0.995120
0.000275 0.995127
0.000275 0.995135
0.000274 0.995142
0.000274 0.995150
0.000274 0.995157
0.000273 0.995165
0.000273 0.995172
0.000272 0.995180
0.000272 0.995187
0.000271 0.995194
0.000271 0.995202
0.000270 0.995209
0.000270 0.995217
0.000269 0.995224
0.000269 0.995231
0.000268 0.995239
0.000268 0.995246
0.000267 0.995253
0.000267 0.995261
0.000267 0.995268
0.000266 0.995275
0.000266 0.995283
0.000265 0.995290
0.000265 0.995297
0.000264 0.995305
0.000264 0.995312
0.000263 0.995319
0.000263 0.995326
0.000262 0.995333
0.000262 0.995341
0.000261 0.995348
0.000261 0.995355
0.000261 0.995362
0.000260 0.995369
0.000260 0.995376
0.000259 0.995384
0.000259 0.995391
0.000258 0.995398
0.000258 0.995405
0.000257 0.995412
0.000257 0.995419
0.000257 0.995426
0.000256 0.995433
0.000256 0.995440
0.000255 0.995447
0.000255 0.995454
0.000254 0.995461
0.000254 0.995468
0.000253 0.995475
0.000253 0.995482
0.000253 0.995489
0.000252 0.995496
0.000252 0.995503
0.000251 0.995510
0.000251 0.995517
0.000250 0.995524
0.000250 0.995531
0.000250 0.995538
0.000249 0.995545
0.000249 0.995552
0.000248 0.995559
0.000248 0.995565
0.000247 0.995572
0.000247 0.995579
0.000247 0.995586
0.000246 0.995593
0.000246 0.995600
0.000245 0.995606
0.000245 0.995613
0.000244 0.995620
0.000244 0.995627
0.000244 0.995633
0.000243 0.995640
0.000243 0.995647
0.000242 0.995654
0.000242 0.995660
0.000241 0.995667
0.000241 0.995674
0.000241 0.995680
0.000240 0.995687
0.000240 0.995694
0.000239 0.995700
0.000239 0.995707
0.000239 0.995714
0.000238 0.995720
0.000238 0.995727
0.000237 0.995734
0.000237 0.995740
0.000237 0.995747
0.000236 0.995753
0.000236 0.995760
0.000235 0.995766
0.000235 0.995773
0.000234 0.995779
0.000234 0.995786
0.000234 0.995792
0.000233 0.995799
0.000233 0.995805
0.000232 0.995812
0.000232 0.995818
0.000232 0.995825
0.000231 0.995831
0.000231 0.995838
0.000230 0.995844
0.000230 0.995851
0.000230 0.995857
0.000229 0.995863
0.000229 0.995870
0.000228 0.995876
0.000228 0.995883
0.000228 0.995889
0.000227 0.995895
0.000227 0.995902
0.000226 0.995908
0.000226 0.995914
0.000226 0.995921
0.000225 0.995927
0.000225 0.995933
0.000225 0.995940
0.000224 0.995946
0.000224 0.995952
0.000223 0.995958
0.000223 0.995965
0.000223 0.995971
0.000222 0.995977
0.000222 0.995983
0.000221 0.995990
0.000221 0.995996
0.000221 0.996002
0.000220 0.996008
0.000220 0.996014
0.000220 0.996020
0.000219 0.996027
0.000219 0.996033
0.000218 0.996039
0.000218 0.996045
0.000218 0.996051
0.000217 0.996057
0.000217 0.996063
0.000217 0.996069
0.000216 0.996076
0.000216 0.996082
0.000215 0.996088
0.000215 0.996094
0.000215 0.996100
0.000214 0.996106
0.000214 0.996112
0.000214 0.996118
0.000213 0.996124
0.000213 0.996130
0.000212 0.996136
0.000212 0.996142
0.000212 0.996148
0.000211 0.996154
0.000211 0.996160
0.000211 0.996166
0.000210 0.996172
0.000210 0.996178
0.000210 0.996183
0.000209 0.996189
0.000209 0.996195
0.000208 0.996201
0.000208 0.996207
0.000208 0.996213
0.000207 0.996219
0.000207 0.996225
0.000207 0.996230
0.000206 0.996236
0.000206 0.996242
0.000206 0.996248
0.000205 0.996254
0.000205 0.996260
0.000204 0.996265
0.000204 0.996271
0.000204 0.996277
0.000203 0.996283
0.000203 0.996288
0.000203 0.996294
0.000202 0.996300
0.000202 0.996306
0.000202 0.996311
0.000201 0.996317
0.000201 0.996323
0.000201 0.996328
0.000200 0.996334
0.000200 0.996340
0.000200 0.996345
0.000199 0.996351
0.000199 0.996357
0.000199 0.996362
0.000198 0.996368
0.000198 0.996374
0.000198 0.996379
0.000197 0.996385
0.000197 0.996391
0.000196 0.996396
0.000196 0.996402
0.000196 0.996407
0.000195 0.996413
0.000195 0.996418
0.000195 0.996424
0.000194 0.996429
0.000194 0.996435
0.000194 0.996441
0.000193 0.996446
0.000193 0.996452
0.000193 0.996457
0.000192 0.996463
0.000192 0.996468
0.000192 0.996473
0.000191 0.996479
0.000191 0.996484
0.000191 0.996490
0.000190 0.996495
0.000190 0.996501
0.000190 0.996506
0.000189 0.996512
0.000189 0.996517
0.000189 0.996522
0.000188 0.996528
0.000188 0.996533
0.000188 0.996539
0.000188 0.996544
0.000187 0.996549
0.000187 0.996555
0.000187 0.996560
0.000186 0.996565
0.000186 0.996571
0.000186 0.996576
0.000185 0.996581
0.000185 0.996587
0.000185 0.996592
0.000184 0.996597
0.000184 0.996602
0.000184 0.996608
0.000183 0.996613
0.000183 0.996618
0.000183 0.996623
0.000182 0.996629
0.000182 0.996634
0.000182 0.996639
0.000181 0.996644
0.000181 0.996649
0.000181 0.996655
0.000181 0.996660
0.000180 0.996665
0.000180 0.996670
0.000180 0.996675
0.000179 0.996681
0.000179 0.996686
0.000179 0.996691
0.000178 0.996696
0.000178 0.996701
0.000178 0.996706
0.000177 0.996711
0.000177 0.996716
0.000177 0.996722
0.000176 0.996727
0.000176 0.996732
0.000176 0.996737
0.000176 0.996742
0.000175 0.996747
0.000175 0.996752
0.000175 0.996757
0.000174 0.996762
0.000174 0.996767
0.000174 0.996772
0.000173 0.996777
0.000173 0.996782
0.000173 0.996787
0.000173 0.996792
0.000172 0.996797
0.000172 0.996802
0.000172 0.996807
0.000171 0.996812
0.000171 0.996817
0.000171 0.996822
0.000170 0.996827
0.000170 0.996832
0.000170 0.996837
0.000170 0.996841
0.000169 0.996846
0.000169 0.996851
0.000169 0.996856
0.000168 0.996861
0.000168 0.996866
0.000168 0.996871
0.000168 0.996876
0.000167 0.996880
0.000167 0.996885
0.000167 0.996890
0.000166 0.996895
0.000166 0.996900
0.000166 0.996905
0.000166 0.996909
0.000165 0.996914
0.000165 0.996919
0.000165 0.996924
0.000164 0.996929
0.000164 0.996933
0.000164 0.996938
0.000164 0.996943
0.000163 0.996948
0.000163 0.996952
0.000163 0.996957
0.000162 0.996962
0.000162 0.996966
0.000162 0.996971
0.000162 0.996976
0.000161 0.996981
0.000161 0.996985
0.000161 0.996990
0.000160 0.996995
0.000160 0.996999
0.000160 0.997004
0.000160 0.997009
0.000159 0.997013
0.000159 0.997018
0.000159 0.997023
0.000159 0.997027
0.000158 0.997032
0.000158 0.997036
0.000158 0.997041
0.000157 0.997046
0.000157 0.997050
0.000157 0.997055
0.000157 0.997059
0.000156 0.997064
0.000156 0.997068
0.000156 0.997073
0.000156 0.997078
0.000155 0.997082
0.000155 0.997087
0.000155 0.997091
0.000154 0.997096
0.000154 0.997100
0.000154 0.997105
0.000154 0.997109
0.000153 0.997114
0.000153 0.997118
0.000153 0.997123
0.000153 0.997127
0.000152 0.997132
0.000152 0.997136
0.000152 0.997141
0.000152 0.997145
0.000151 0.997149
0.000151 0.997154
0.000151 0.997158
0.000150 0.997163
0.000150 0.997167
0.000150 0.997171
0.000150 0.997176
0.000149 0.997180
0.000149 0.997185
0.000149 0.997189
0.000149 0.997193
0.000148 0.997198
0.000148 0.997202
0.000148 0.997206
0.000148 0.997211
0.000147 0.997215
0.000147 0.997219
0.000147 0.997224
0.000147 0.997228
0.000146 0.997232
0.000146 0.997237
0.000146 0.997241
0.000146 0.997245
0.000145 0.997250
0.000145 0.997254
0.000145 0.997258
0.000145 0.997262
0.000144 0.997267
0.000144 0.997271
0.000144 0.997275
0.000144 0.997279
0.000143 0.997284
0.000143 0.997288
0.000143 0.997292
0.000143 0.997296
0.000142 0.997300
0.000142 0.997305
0.000142 0.997309
0.000142 0.997313
0.000141 0.997317
0.000141 0.997321
0.000141 0.997326
0.000141 0.997330
0.000140 0.997334
0.000140 0.997338
0.000140 0.997342
0.000140 0.997346
0.000139 0.997350
0.000139 0.997355
0.000139 0.997359
0.000139 0.997363
0.000138 0.997367
0.000138 0.997371
0.000138 0.997375
0.000138 0.997379
0.000138 0.997383
0.000137 0.997387
0.000137 0.997391
0.000137 0.997395
0.000137 0.997399
0.000136 0.997404
0.000136 0.997408
0.000136 0.997412
0.000136 0.997416
0.000135 0.997420
0.000135 0.997424
0.000135 0.997428
0.000135 0.997432
0.000134 0.997436
0.000134 0.997440
0.000134 0.997444
0.000134 0.997448
0.000134 0.997452
0.000133 0.997456
0.000133 0.997460
0.000133 0.997463
0.000133 0.997467
0.000132 0.997471
0.000132 0.997475
0.000132 0.997479
0.000132 0.997483
0.000131 0.997487
0.000131 0.997491
0.000131 0.997495
0.000131 0.997499
0.000131 0.997503
0.000130 0.997507
0.000130 0.997510
0.000130 0.997514
0.000130 0.997518
0.000129 0.997522
0.000129 0.997526
0.000129 0.997530
0.000129 0.997534
0.000129 0.997537
0.000128 0.997541
0.000128 0.997545
0.000128 0.997549
0.000128 0.997553
0.000127 0.997557
0.000127 0.997560
0.000127 0.997564
0.000127 0.997568
0.000127 0.997572
0.000126 0.997576
0.000126 0.997579
0.000126 0.997583
0.000126 0.997587
0.000125 0.997591
0.000125 0.997594
0.000125 0.997598
0.000125 0.997602
0.000125 0.997606
0.000124 0.997609
0.000124 0.997613
0.000124 0.997617
0.000124 0.997620
0.000124 0.997624
0.000123 0.997628
0.000123 0.997632
0.000123 0.997635
0.000123 0.997639
0.000122 0.997643
0.000122 0.997646
0.000122 0.997650
0.000122 0.997654
0.000122 0.997657
0.000121 0.997661
0.000121 0.997665
0.000121 0.997668
0.000121 0.997672
0.000121 0.997675
0.000120 0.997679
0.000120 0.997683
0.000120 0.997686
0.000120 0.997690
0.000120 0.997694
0.000119 0.997697
0.000119 0.997701
0.000119 0.997704
0.000119 0.997708
0.000118 0.997711
0.000118 0.997715
0.000118 0.997719
0.000118 0.997722
0.000118 0.997726
0.000117 0.997729
0.000117 0.997733
0.000117 0.997736
0.000117 0.997740
0.000117 0.997743
0.000116 0.997747
0.000116 0.997750
0.000116 0.997754
0.000116 0.997757
0.000116 0.997761
0.000115 0.997764
0.000115 0.997768
0.000115 0.997771
0.000115 0.997775
0.000115 0.997778
0.000114 0.997782
0.000114 0.997785
0.000114 0.997789
0.000114 0.997792
0.000114 0.997796
0.000113 0.997799
0.000113 0.997802
0.000113 0.997806
0.000113 0.997809
0.000113 0.997813
0.000112 0.997816
0.000112 0.997820
0.000112 0.997823
0.000112 0.997826
0.000112 0.997830
0.000112 0.997833
0.000111 0.997836
0.000111 0.997840
0.000111 0.997843
0.000111 0.997847
0.000111 0.997850
0.000110 0.997853
0.000110 0.997857
0.000110 0.997860
0.000110 0.997863
0.000110 0.997867
0.000109 0.997870
0.000109 0.997873
0.000109 0.997877
0.000109 0.997880
0.000109 0.997883
0.000108 0.997887
0.000108 0.997890
0.000108 0.997893
0.000108 0.997896
0.000108 0.997900
0.000108 0.997903
0.000107 0.997906
0.000107 0.997910
0.000107 0.997913
0.000107 0.997916
0.000107 0.997919
0.000106 0.997923
0.000106 0.997926
0.000106 0.997929
0.000106 0.997932
0.000106 0.997935
0.000106 0.997939
0.000105 0.997942
0.000105 0.997945
0.000105 0.997948
0.000105 0.997952
0.000105 0.997955
0.000104 0.997958
0.000104 0.997961
0.000104 0.997964
0.000104 0.997967
0.000104 0.997971
0.000104 0.997974
0.000103 0.997977
0.000103 0.997980
0.000103 0.997983
0.000103 0.997986
0.000103 0.997990
0.000102 0.997993
0.000102 0.997996
0.000102 0.997999
0.000102 0.998002
0.000102 0.998005
0.000102 0.998008
0.000101 0.998011
0.000101 0.998015
0.000101 0.998018
0.000101 0.998021
0.000101 0.998024
0.000101 0.998027
0.000100 0.998030
0.000100 0.998033
0.000100 0.998036
0.000100 0.998039
0.000100 0.998042
0.000099 0.998045
0.000099 0.998048
0.000099 0.998051
0.000099 0.998054
0.000099 0.998058
0.000099 0.998061
0.000098 0.998064
0.000098 0.998067
0.000098 0.998070
0.000098 0.998073
0.000098 0.998076
0.000098 0.998079
0.000097 0.998082
0.000097 0.998085
0.000097 0.998088
0.000097 0.998091
0.000097 0.998094
0.000097 0.998097
0.000096 0.998100
0.000096 0.998103
0.000096 0.998105
0.000096 0.998108
0.000096 0.998111
0.000096 0.998114
0.000095 0.998117
0.000095 0.998120
0.000095 0.998123
0.000095 0.998126
0.000095 0.998129
0.000095 0.998132
0.000094 0.998135
0.000094 0.998138
0.000094 0.998141
0.000094 0.998144
0.000094 0.998147
0.000094 0.998149
0.000093 0.998152
0.000093 0.998155
0.000093 0.998158
0.000093 0.998161
0.000093 0.998164
0.000093 0.998167
0.000092 0.998170
0.000092 0.998172
0.000092 0.998175
0.000092 0.998178
0.000092 0.998181
0.000092 0.998184
0.000092 0.998187
0.000091 0.998189
0.000091 0.998192
0.000091 0.998195
0.000091 0.998198
0.000091 0.998201
0.000091 0.998204
0.000090 0.998206
0.000090 0.998209
0.000090 0.998212
0.000090 0.998215
0.000090 0.998218
0.000090 0.998220
0.000089 0.998223
0.000089 0.998226
0.000089 0.998229
0.000089 0.998231
0.000089 0.998234
0.000089 0.998237
0.000089 0.998240
0.000088 0.998243
0.000088 0.998245
0.000088 0.998248
0.000088 0.998251
0.000088 0.998253
0.000088 0.998256
0.000088 0.998259
0.000087 0.998262
0.000087 0.998264
0.000087 0.998267
0.000087 0.998270
0.000087 0.998273
0.000087 0.998275
0.000086 0.998278
0.000086 0.998281
0.000086 0.998283
0.000086 0.998286
0.000086 0.998289
0.000086 0.998291
0.000086 0.998294
0.000085 0.998297
0.000085 0.998299
0.000085 0.998302
0.000085 0.998305
0.000085 0.998307
0.000085 0.998310
0.000085 0.998313
0.000084 0.998315
0.000084 0.998318
0.000084 0.998321
0.000084 0.998323
0.000084 0.998326
0.000084 0.998328
0.000084 0.998331
0.000083 0.998334
0.000083 0.998336
0.000083 0.998339
0.000083 0.998341
0.000083 0.998344
0.000083 0.998347
0.000082 0.998349
0.000082 0.998352
0.000082 0.998354
0.000082 0.998357
0.000082 0.998360
0.000082 0.998362
0.000082 0.998365
0.000082 0.998367
0.000081 0.998370
0.000081 0.998372
0.000081 0.998375
0.000081 0.998377
0.000081 0.998380
0.000081 0.998382
0.000081 0.998385
0.000080 0.998388
0.000080 0.998390
0.000080 0.998393
0.000080 0.998395
0.000080 0.998398
0.000080 0.998400
0.000080 0.998403
0.000079 0.998405
0.000079 0.998408
0.000079 0.998410
0.000079 0.998413
0.000079 0.998415
0.000079 0.998418
0.000079 0.998420
0.000078 0.998423
0.000078 0.998425
0.000078 0.998427
0.000078 0.998430
0.000078 0.998432
0.000078 0.998435
0.000078 0.998437
0.000078 0.998440
0.000077 0.998442
0.000077 0.998445
0.000077 0.998447
0.000077 0.998449
0.000077 0.998452
0.000077 0.998454
0.000077 0.998457
0.000076 0.998459
0.000076 0.998462
0.000076 0.998464
0.000076 0.998466
0.000076 0.998469
0.000076 0.998471
0.000076 0.998474
0.000076 0.998476
0.000075 0.998478
0.000075 0.998481
0.000075 0.998483
0.000075 0.998485
0.000075 0.998488
0.000075 0.998490
0.000075 0.998493
0.000074 0.998495
0.000074 0.998497
0.000074 0.998500
0.000074 0.998502
0.000074 0.998504
0.000074 0.998507
0.000074 0.998509
0.000074 0.998511
0.000073 0.998514
0.000073 0.998516
0.000073 0.998518
0.000073 0.998521
0.000073 0.998523
0.000073 0.998525
0.000073 0.998528
0.000073 0.998530
0.000072 0.998532
0.000072 0.998535
0.000072 0.998537
0.000072 0.998539
0.000072 0.998541
0.000072 0.998544
0.000072 0.998546
0.000072 0.998548
0.000071 0.998551
0.000071 0.998553
0.000071 0.998555
0.000071 0.998557
0.000071 0.998560
0.000071 0.998562
0.000071 0.998564
0.000071 0.998566
0.000070 0.998569
0.000070 0.998571
0.000070 0.998573
0.000070 0.998575
0.000070 0.998578
0.000070 0.998580
0.000070 0.998582
0.000070 0.998584
0.000069 0.998586
0.000069 0.998589
0.000069 0.998591
0.000069 0.998593
0.000069 0.998595
0.000069 0.998598
0.000069 0.998600
0.000069 0.998602
0.000069 0.998604
0.000068 0.998606
0.000068 0.998608
0.000068 0.998611
0.000068 0.998613
0.000068 0.998615
0.000068 0.998617
0.000068 0.998619
0.000068 0.998622
0.000067 0.998624
0.000067 0.998626
0.000067 0.998628
0.000067 0.998630
0.000067 0.998632
0.000067 0.998634
0.000067 0.998637
0.000067 0.998639
0.000067 0.998641
0.000066 0.998643
0.000066 0.998645
0.000066 0.998647
0.000066 0.998649
0.000066 0.998651
0.000066 0.998654
0.000066 0.998656
0.000066 0.998658
0.000066 0.998660
0.000065 0.998662
0.000065 0.998664
0.000065 0.998666
0.000065 0.998668
0.000065 0.998670
0.000065 0.998672
0.000065 0.998675
0.000065 0.998677
0.000065 0.998679
0.000064 0.998681
0.000064 0.998683
0.000064 0.998685
0.000064 0.998687
0.000064 0.998689
0.000064 0.998691
0.000064 0.998693
0.000064 0.998695
0.000064 0.998697
0.000063 0.998699
0.000063 0.998701
0.000063 0.998703
0.000063 0.998705
0.000063 0.998707
0.000063 0.998709
0.000063 0.998711
0.000063 0.998713
0.000063 0.998716
0.000062 0.998718
0.000062 0.998720
0.000062 0.998722
0.000062 0.998724
0.000062 0.998726
0.000062 0.998728
0.000062 0.998730
0.000062 0.998732
0.000062 0.998734
0.000061 0.998736
0.000061 0.998738
0.000061 0.998739
0.000061 0.998741
0.000061 0.998743
0.000061 0.998745
0.000061 0.998747
0.000061 0.998749
0.000061 0.998751
0.000060 0.998753
0.000060 0.998755
0.000060 0.998757
0.000060 0.998759
0.000060 0.998761
0.000060 0.998763
0.000060 0.998765
0.000060 0.998767
0.000060 0.998769
0.000060 0.998771
0.000059 0.998773
0.000059 0.998775
0.000059 0.998777
0.000059 0.998778
0.000059 0.998780
0.000059 0.998782
0.000059 0.998784
0.000059 0.998786
0.000059 0.998788
0.000059 0.998790
0.000058 0.998792
0.000058 0.998794
0.000058 0.998796
0.000058 0.998798
0.000058 0.998799
0.000058 0.998801
0.000058 0.998803
0.000058 0.998805
0.000058 0.998807
0.000058 0.998809
0.000057 0.998811
0.000057 0.998813
0.000057 0.998814
0.000057 0.998816
0.000057 0.998818
0.000057 0.998820
0.000057 0.998822
0.000057 0.998824
0.000057 0.998826
0.000057 0.998827
0.000056 0.998829
0.000056 0.998831
0.000056 0.998833
0.000056 0.998835
0.000056 0.998837
0.000056 0.998838
0.000056 0.998840
0.000056 0.998842
0.000056 0.998844
0.000056 0.998846
0.000055 0.998847
0.000055 0.998849
0.000055 0.998851
0.000055 0.998853
0.000055 0.998855
0.000055 0.998857
0.000055 0.998858
0.000055 0.998860
0.000055 0.998862
0.000055 0.998864
0.000055 0.998865
0.000054 0.998867
0.000054 0.998869
0.000054 0.998871
0.000054 0.998873
0.000054 0.998874
0.000054 0.998876
0.000054 0.998878
0.000054 0.998880
0.000054 0.998881
0.000054 0.998883
0.000053 0.998885
0.000053 0.998887
0.000053 0.998888
0.000053 0.998890
0.000053 0.998892
0.000053 0.998894
0.000053 0.998895
0.000053 0.998897
0.000053 0.998899
0.000053 0.998901
0.000053 0.998902
0.000052 0.998904
0.000052 0.998906
0.000052 0.998908
0.000052 0.998909
0.000052 0.998911
0.000052 0.998913
0.000052 0.998914
0.000052 0.998916
0.000052 0.998918
0.000052 0.998919
0.000052 0.998921
0.000051 0.998923
0.000051 0.998925
0.000051 0.998926
0.000051 0.998928
0.000051 0.998930
0.000051 0.998931
0.000051 0.998933
0.000051 0.998935
0.000051 0.998936
0.000051 0.998938
0.000051 0.998940
0.000051 0.998941
0.000050 0.998943
0.000050 0.998945
0.000050 0.998946
0.000050 0.998948
0.000050 0.998950
0.000050 0.998951
0.000050 0.998953
0.000050 0.998955
0.000050 0.998956
0.000050 0.998958
0.000050 0.998960
0.000049 0.998961
0.000049 0.998963
0.000049 0.998964
0.000049 0.998966
0.000049 0.998968
0.000049 0.998969
0.000049 0.998971
0.000049 0.998973
0.000049 0.998974
0.000049 0.998976
0.000049 0.998977
0.000049 0.998979
0.000048 0.998981
0.000048 0.998982
0.000048 0.998984
0.000048 0.998985
0.000048 0.998987
0.000048 0.998989
0.000048 0.998990
0.000048 0.998992
0.000048 0.998993
0.000048 0.998995
0.000048 0.998997
0.000048 0.998998
0.000047 0.999000
0.000047 0.999001
0.000047 0.999003
0.000047 0.999004
0.000047 0.999006
0.000047 0.999008
0.000047 0.999009
0.000047 0.999011
0.000047 0.999012
0.000047 0.999014
0.000047 0.999015
0.000047 0.999017
0.000046 0.999018
0.000046 0.999020
0.000046 0.999021
0.000046 0.999023
0.000046 0.999025
0.000046 0.999026
0.000046 0.999028
0.000046 0.999029
0.000046 0.999031
0.000046 0.999032
0.000046 0.999034
0.000046 0.999035
0.000046 0.999037
0.000045 0.999038
0.000045 0.999040
0.000045 0.999041
0.000045 0.999043
0.000045 0.999044
0.000045 0.999046
0.000045 0.999047
0.000045 0.999049
0.000045 0.999050
0.000045 0.999052
0.000045 0.999053
0.000045 0.999055
0.000045 0.999056
0.000044 0.999058
0.000044 0.999059
0.000044 0.999061
0.000044 0.999062
0.000044 0.999064
0.000044 0.999065
0.000044 0.999067
0.000044 0.999068
0.000044 0.999070
0.000044 0.999071
0.000044 0.999073
0.000044 0.999074
0.000044 0.999075
0.000043 0.999077
0.000043 0.999078
0.000043 0.999080
0.000043 0.999081
0.000043 0.999083
0.000043 0.999084
0.000043 0.999086
0.000043 0.999087
0.000043 0.999088
0.000043 0.999090
0.000043 0.999091
0.000043 0.999093
0.000043 0.999094
0.000042 0.999096
0.000042 0.999097
0.000042 0.999098
0.000042 0.999100
0.000042 0.999101
0.000042 0.999103
0.000042 0.999104
0.000042 0.999106
0.000042 0.999107
0.000042 0.999108
0.000042 0.999110
0.000042 0.999111
0.000042 0.999113
0.000042 0.999114
0.000041 0.999115
0.000041 0.999117
0.000041 0.999118
0.000041 0.999120
0.000041 0.999121
0.000041 0.999122
0.000041 0.999124
0.000041 0.999125
0.000041 0.999126
0.000041 0.999128
0.000041 0.999129
0.000041 0.999131
0.000041 0.999132
0.000041 0.999133
0.000040 0.999135
0.000040 0.999136
0.000040 0.999137
0.000040 0.999139
0.000040 0.999140
0.000040 0.999141
0.000040 0.999143
0.000040 0.999144
0.000040 0.999145
0.000040 0.999147
0.000040 0.999148
0.000040 0.999150
0.000040 0.999151
0.000040 0.999152
0.000040 0.999154
0.000039 0.999155
0.000039 0.999156
0.000039 0.999158
0.000039 0.999159
0.000039 0.999160
0.000039 0.999162
0.000039 0.999163
0.000039 0.999164
0.000039 0.999165
0.000039 0.999167
0.000039 0.999168
0.000039 0.999169
0.000039 0.999171
0.000039 0.999172
0.000038 0.999173
0.000038 0.999175
0.000038 0.999176
0.000038 0.999177
0.000038 0.999179
0.000038 0.999180
0.000038 0.999181
0.000038 0.999182
0.000038 0.999184
0.000038 0.999185
0.000038 0.999186
0.000038 0.999188
0.000038 0.999189
0.000038 0.999190
0.000038 0.999191
0.000038 0.999193
0.000037 0.999194
0.000037 0.999195
0.000037 0.999196
0.000037 0.999198
0.000037 0.999199
0.000037 0.999200
0.000037 0.999202
0.000037 0.999203
0.000037 0.999204
0.000037 0.999205
0.000037 0.999207
0.000037 0.999208
0.000037 0.999209
0.000037 0.999210
0.000037 0.999212
0.000036 0.999213
0.000036 0.999214
0.000036 0.999215
0.000036 0.999217
0.000036 0.999218
0.000036 0.999219
0.000036 0.999220
0.000036 0.999221
0.000036 0.999223
0.000036 0.999224
0.000036 0.999225
0.000036 0.999226
0.000036 0.999228
0.000036 0.999229
0.000036 0.999230
0.000036 0.999231
0.000035 0.999232
0.000035 0.999234
0.000035 0.999235
0.000035 0.999236
0.000035 0.999237
0.000035 0.999238
0.000035 0.999240
0.000035 0.999241
0.000035 0.999242
0.000035 0.999243
0.000035 0.999244
0.000035 0.999246
0.000035 0.999247
0.000035 0.999248
0.000035 0.999249
0.000035 0.999250
0.000035 0.999252
0.000034 0.999253
0.000034 0.999254
0.000034 0.999255
0.000034 0.999256
0.000034 0.999257
0.000034 0.999259
0.000034 0.999260
0.000034 0.999261
0.000034 0.999262
0.000034 0.999263
0.000034 0.999264
0.000034 0.999266
0.000034 0.999267
0.000034 0.999268
0.000034 0.999269
0.000034 0.999270
0.000034 0.999271
0.000033 0.999273
0.000033 0.999274
0.000033 0.999275
0.000033 0.999276
0.000033 0.999277
0.000033 0.999278
0.000033 0.999279
0.000033 0.999281
0.000033 0.999282
0.000033 0.999283
0.000033 0.999284
0.000033 0.999285
0.000033 0.999286
0.000033 0.999287
0.000033 0.999288
0.000033 0.999290
0.000033 0.999291
0.000032 0.999292
0.000032 0.999293
0.000032 0.999294
0.000032 0.999295
0.000032 0.999296
0.000032 0.999297
0.000032 0.999299
0.000032 0.999300
0.000032 0.999301
0.000032 0.999302
0.000032 0.999303
0.000032 0.999304
0.000032 0.999305
0.000032 0.999306
0.000032 0.999307
0.000032 0.999308
0.000032 0.999310
0.000032 0.999311
0.000031 0.999312
0.000031 0.999313
0.000031 0.999314
0.000031 0.999315
0.000031 0.999316
0.000031 0.999317
0.000031 0.999318
0.000031 0.999319
0.000031 0.999320
0.000031 0.999321
0.000031 0.999322
0.000031 0.999324
0.000031 0.999325
0.000031 0.999326
0.000031 0.999327
0.000031 0.999328
0.000031 0.999329
0.000031 0.999330
0.000031 0.999331


==> code-and-data/lb_rate_bli_q3_2.txt <==
0.370370 0.000000
0.369979 0.000001
0.369587 0.000004
0.369195 0.000009
0.368803 0.000016
0.368411 0.000024
0.368020 0.000035
0.367628 0.000048
0.367236 0.000063
0.366844 0.000079
0.366453 0.000098
0.366061 0.000118
0.365669 0.000141
0.365278 0.000166
0.364886 0.000192
0.364494 0.000220
0.364103 0.000251
0.363711 0.000283
0.363320 0.000317
0.362928 0.000353
0.362536 0.000392
0.362145 0.000432
0.361753 0.000474
0.361362 0.000518
0.360970 0.000564
0.360579 0.000612
0.360187 0.000662
0.359796 0.000714
0.359404 0.000768
0.359013 0.000823
0.358621 0.000881
0.358230 0.000941
0.357838 0.001002
0.357447 0.001066
0.357055 0.001132
0.356664 0.001199
0.356273 0.001269
0.355881 0.001340
0.355490 0.001413
0.355098 0.001489
0.354707 0.001566
0.354316 0.001645
0.353924 0.001726
0.353533 0.001810
0.353142 0.001895
0.352750 0.001982
0.352359 0.002071
0.351968 0.002162
0.351576 0.002255
0.351185 0.002350
0.350794 0.002446
0.350403 0.002545
0.350011 0.002646
0.349620 0.002749
0.349229 0.002853
0.348838 0.002960
0.348446 0.003069
0.348055 0.003179
0.347664 0.003292
0.347273 0.003406
0.346881 0.003522
0.346490 0.003641
0.346099 0.003761
0.345708 0.003883
0.345317 0.004007
0.344926 0.004134
0.344534 0.004262
0.344143 0.004392
0.343752 0.004524
0.343361 0.004658
0.342970 0.004794
0.342579 0.004932
0.342188 0.005071
0.341796 0.005213
0.341405 0.005357
0.341014 0.005503
0.340623 0.005650
0.340232 0.005800
0.339841 0.005951
0.339450 0.006105
0.339059 0.006260
0.338668 0.006418
0.338276 0.006577
0.337885 0.006738
0.337494 0.006902
0.337103 0.007067
0.336712 0.007234
0.336321 0.007403
0.335930 0.007574
0.335539 0.007747
0.335148 0.007922
0.334757 0.008099
0.334366 0.008278
0.333974 0.008459
0.333583 0.008642
0.333192 0.008827
0.332801 0.009014
0.332410 0.009202
0.332019 0.009393
0.331628 0.009586
0.331237 0.009780
0.330846 0.009977
0.330455 0.010175
0.330064 0.010376
0.329673 0.010578
0.329282 0.010782
0.328890 0.010989
0.328499 0.011197
0.328108 0.011407
0.327717 0.011619
0.327326 0.011833
0.326935 0.012049
0.326544 0.012267
0.326153 0.012487
0.325762 0.012709
0.325370 0.012933
0.324979 0.013159
0.324588 0.013387
0.324197 0.013617
0.323806 0.013849
0.323415 0.014082
0.323024 0.014318
0.322633 0.014556
0.322241 0.014795
0.321850 0.015037
0.321459 0.015280
0.321068 0.015526
0.320677 0.015773
0.320286 0.016022
0.319894 0.016274
0.319503 0.016527
0.319112 0.016782
0.318721 0.017040
0.318329 0.017299
0.317938 0.017560
0.317547 0.017823
0.317156 0.018088
0.316765 0.018355
0.316373 0.018624
0.315982 0.018895
0.315591 0.019168
0.315199 0.019443
0.314808 0.019720
0.314417 0.019998
0.314026 0.020279
0.313634 0.020562
0.313243 0.020847
0.312852 0.021133
0.312460 0.021422
0.312069 0.021713
0.311677 0.022005
0.311286 0.022300
0.310895 0.022596
0.310503 0.022894
0.310112 0.023195
0.309721 0.023497
0.309329 0.023802
0.308938 0.024108
0.308546 0.024416
0.308155 0.024726
0.307763 0.025039
0.307372 0.025353
0.306980 0.025669
0.306589 0.025987
0.306197 0.026307
0.305806 0.026629
0.305414 0.026953
0.305023 0.027279
0.304631 0.027607
0.304240 0.027937
0.303848 0.028269
0.303456 0.028603
0.303065 0.028938
0.302673 0.029276
0.302282 0.029616
0.301890 0.029958
0.301498 0.030301
0.301107 0.030647
0.300715 0.030995
0.300323 0.031344
0.299931 0.031696
0.299540 0.032049
0.299148 0.032405
0.298756 0.032762
0.298365 0.033122
0.297973 0.033483
0.297581 0.033846
0.297189 0.034212
0.296797 0.034579
0.296406 0.034948
0.296014 0.035320
0.295622 0.035693
0.295230 0.036068
0.294838 0.036445
0.294446 0.036824
0.294054 0.037205
0.293663 0.037588
0.293271 0.037974
0.292879 0.038361
0.292487 0.038750
0.292095 0.039141
0.291703 0.039533
0.291311 0.039928
0.290919 0.040325
0.290527 0.040724
0.290135 0.041125
0.289743 0.041528
0.289351 0.041932
0.288959 0.042339
0.288567 0.042748
0.288175 0.043159
0.287783 0.043571
0.287391 0.043986
0.286998 0.044403
0.286606 0.044821
0.286214 0.045242
0.285822 0.045664
0.285430 0.046089
0.285038 0.046515
0.284646 0.046944
0.284254 0.047374
0.283861 0.047806
0.283469 0.048241
0.283077 0.048677
0.282685 0.049115
0.282293 0.049556
0.281900 0.049998
0.281508 0.050442
0.281116 0.050888
0.280724 0.051336
0.280331 0.051786
0.279939 0.052238
0.279547 0.052692
0.279155 0.053148
0.278762 0.053606
0.278370 0.054066
0.277978 0.054528
0.277585 0.054992
0.277193 0.055458
0.276801 0.055926
0.276408 0.056396
0.276016 0.056868
0.275624 0.057341
0.275231 0.057817
0.274839 0.058295
0.274447 0.058774
0.274054 0.059256
0.273662 0.059739
0.273270 0.060225
0.272877 0.060712
0.272485 0.061202
0.272093 0.061693
0.271700 0.062187
0.271308 0.062682
0.270916 0.063179
0.270523 0.063679
0.270131 0.064180
0.269739 0.064683
0.269346 0.065188
0.268954 0.065695
0.268561 0.066205
0.268169 0.066716
0.267777 0.067229
0.267384 0.067744
0.266992 0.068260
0.266600 0.068779
0.266207 0.069300
0.265815 0.069823
0.265423 0.070348
0.265030 0.070874
0.264638 0.071403
0.264246 0.071934
0.263853 0.072466
0.263461 0.073001
0.263069 0.073537
0.262677 0.074076
0.262284 0.074616
0.261892 0.075158
0.261500 0.075703
0.261107 0.076249
0.260715 0.076797
0.260323 0.077347
0.259931 0.077899
0.259539 0.078453
0.259146 0.079009
0.258754 0.079567
0.258362 0.080127
0.257970 0.080688
0.257578 0.081252
0.257186 0.081818
0.256794 0.082385
0.256401 0.082955
0.256009 0.083526
0.255617 0.084100
0.255225 0.084675
0.254833 0.085252
0.254441 0.085831
0.254049 0.086412
0.253657 0.086995
0.253265 0.087580
0.252874 0.088167
0.252482 0.088756
0.252090 0.089347
0.251698 0.089939
0.251306 0.090534
0.250914 0.091131
0.250523 0.091729
0.250131 0.092329
0.249739 0.092932
0.249348 0.093536
0.248956 0.094142
0.248564 0.094750
0.248173 0.095360
0.247781 0.095971
0.247390 0.096585
0.246998 0.097201
0.246607 0.097818
0.246215 0.098438
0.245824 0.099059
0.245433 0.099682
0.245041 0.100307
0.244650 0.100934
0.244259 0.101563
0.243868 0.102194
0.243476 0.102827
0.243085 0.103461
0.242694 0.104098
0.242303 0.104736
0.241912 0.105376
0.241521 0.106019
0.241130 0.106663
0.240739 0.107308
0.240349 0.107956
0.239958 0.108606
0.239567 0.109257
0.239177 0.109911
0.238786 0.110566
0.238395 0.111223
0.238005 0.111882
0.237614 0.112543
0.237224 0.113206
0.236834 0.113870
0.236443 0.114537
0.236053 0.115205
0.235663 0.115875
0.235273 0.116547
0.234883 0.117221
0.234493 0.117896
0.234103 0.118574
0.233713 0.119253
0.233323 0.119934
0.232933 0.120617
0.232544 0.121302
0.232154 0.121989
0.231765 0.122678
0.231375 0.123368
0.230986 0.124060
0.230596 0.124754
0.230207 0.125450
0.229818 0.126147
0.229429 0.126847
0.229040 0.127548
0.228651 0.128251
0.228262 0.128956
0.227873 0.129663
0.227484 0.130371
0.227096 0.131082
0.226707 0.131794
0.226319 0.132507
0.225930 0.133223
0.225542 0.133941
0.225154 0.134660
0.224765 0.135381
0.224377 0.136104
0.223989 0.136828
0.223602 0.137554
0.223214 0.138283
0.222826 0.139012
0.222438 0.139744
0.222051 0.140477
0.221663 0.141213
0.221276 0.141949
0.220889 0.142688
0.220502 0.143428
0.220115 0.144171
0.219728 0.144915
0.219341 0.145660
0.218954 0.146407
0.218568 0.147157
0.218181 0.147907
0.217795 0.148660
0.217408 0.149414
0.217022 0.150170
0.216636 0.150928
0.216250 0.151687
0.215864 0.152448
0.215479 0.153211
0.215093 0.153976
0.214707 0.154742
0.214322 0.155510
0.213937 0.156279
0.213552 0.157051
0.213166 0.157824
0.212782 0.158598
0.212397 0.159375
0.212012 0.160153
0.211628 0.160932
0.211243 0.161714
0.210859 0.162497
0.210475 0.163281
0.210091 0.164067
0.209707 0.164855
0.209323 0.165645
0.208939 0.166436
0.208556 0.167229
0.208173 0.168024
0.207789 0.168820
0.207406 0.169617
0.207023 0.170417
0.206641 0.171218
0.206258 0.172020
0.205876 0.172824
0.205493 0.173630
0.205111 0.174438
0.204729 0.175247
0.204347 0.176057
0.203965 0.176869
0.203584 0.177683
0.203202 0.178498
0.202821 0.179315
0.202440 0.180134
0.202059 0.180954
0.201678 0.181775
0.201297 0.182598
0.200917 0.183423
0.200537 0.184249
0.200157 0.185077
0.199777 0.185906
0.199397 0.186737
0.199017 0.187570
0.198638 0.188403
0.198258 0.189239
0.197879 0.190076
0.197500 0.190914
0.197122 0.191754
0.196743 0.192595
0.196365 0.193438
0.195986 0.194283
0.195608 0.195129
0.195230 0.195976
0.194853 0.196825
0.194475 0.197675
0.194098 0.198527
0.193721 0.199380
0.193344 0.200235
0.192967 0.201091
0.192591 0.201948
0.192214 0.202807
0.191838 0.203668
0.191462 0.204530
0.191087 0.205393
0.190711 0.206258
0.190336 0.207124
0.189961 0.207991
0.189586 0.208860
0.189211 0.209730
0.188836 0.210602
0.188462 0.211475
0.188088 0.212350
0.187714 0.213225
0.187340 0.214103
0.186967 0.214981
0.186594 0.215861
0.186221 0.216742
0.185848 0.217625
0.185475 0.218509
0.185103 0.219394
0.184731 0.220281
0.184359 0.221169
0.183987 0.222058
0.183616 0.222949
0.183245 0.223840
0.182874 0.224734
0.182503 0.225628
0.182132 0.226524
0.181762 0.227421
0.181392 0.228319
0.181022 0.229219
0.180652 0.230120
0.180283 0.231022
0.179914 0.231925
0.179545 0.232830
0.179177 0.233735
0.178808 0.234643
0.178440 0.235551
0.178072 0.236460
0.177705 0.237371
0.177337 0.238283
0.176970 0.239196
0.176603 0.240111
0.176237 0.241026
0.175870 0.241943
0.175504 0.242861
0.175139 0.243780
0.174773 0.244700
0.174408 0.245622
0.174043 0.246544
0.173678 0.247468
0.173314 0.248393
0.172949 0.249319
0.172585 0.250246
0.172222 0.251174
0.171858 0.252103
0.171495 0.253034
0.171132 0.253965
0.170770 0.254898
0.170408 0.255832
0.170046 0.256767
0.169684 0.257703
0.169322 0.258640
0.168961 0.259578
0.168600 0.260517
0.168240 0.261457
0.167880 0.262398
0.167520 0.263341
0.167160 0.264284
0.166801 0.265228
0.166441 0.266173
0.166083 0.267120
0.165724 0.268067
0.165366 0.269015
0.165008 0.269965
0.164650 0.270915
0.164293 0.271866
0.163936 0.272819
0.163579 0.273772
0.163223 0.274726
0.162867 0.275681
0.162511 0.276637
0.162156 0.277594
0.161801 0.278552
0.161446 0.279511
0.161091 0.280471
0.160737 0.281432
0.160383 0.282393
0.160030 0.283356
0.159677 0.284319
0.159324 0.285283
0.158971 0.286249
0.158619 0.287215
0.158267 0.288181
0.157915 0.289149
0.157564 0.290118
0.157213 0.291087
0.156863 0.292057
0.156512 0.293028
0.156163 0.294000
0.155813 0.294973
0.155464 0.295946
0.155115 0.296921
0.154766 0.297896
0.154418 0.298872
0.154070 0.299848
0.153723 0.300826
0.153376 0.301804
0.153029 0.302783
0.152682 0.303762
0.152336 0.304743
0.151990 0.305724
0.151645 0.306706
0.151300 0.307688
0.150955 0.308672
0.150611 0.309656
0.150267 0.310640
0.149923 0.311626
0.149580 0.312612
0.149237 0.313598
0.148894 0.314586
0.148552 0.315574
0.148210 0.316562
0.147869 0.317552
0.147528 0.318542
0.147187 0.319532
0.146847 0.320524
0.146507 0.321515
0.146167 0.322508
0.145828 0.323501
0.145489 0.324495
0.145151 0.325489
0.144813 0.326484
0.144475 0.327479
0.144138 0.328475
0.143801 0.329471
0.143464 0.330468
0.143128 0.331466
0.142792 0.332464
0.142457 0.333463
0.142122 0.334462
0.141787 0.335462
0.141453 0.336462
0.141119 0.337463
0.140786 0.338464
0.140453 0.339465
0.140120 0.340467
0.139788 0.341470
0.139456 0.342473
0.139124 0.343477
0.138793 0.344481
0.138463 0.345485
0.138133 0.346490
0.137803 0.347495
0.137473 0.348501
0.137144 0.349507
0.136816 0.350513
0.136487 0.351520
0.136159 0.352527
0.135832 0.353535
0.135505 0.354543
0.135178 0.355551
0.134852 0.356560
0.134527 0.357569
0.134201 0.358578
0.133876 0.359588
0.133552 0.360598
0.133228 0.361608
0.132904 0.362619
0.132581 0.363630
0.132258 0.364641
0.131936 0.365653
0.131614 0.366665
0.131292 0.367677
0.130971 0.368689
0.130650 0.369702
0.130330 0.370715
0.130010 0.371728
0.129691 0.372741
0.129372 0.373755
0.129053 0.374768
0.128735 0.375782
0.128417 0.376797
0.128100 0.377811
0.127783 0.378826
0.127467 0.379841
0.127151 0.380855
0.126835 0.381871
0.126520 0.382886
0.126206 0.383901
0.125891 0.384917
0.125578 0.385933
0.125264 0.386949
0.124952 0.387965
0.124639 0.388981
0.124327 0.389997
0.124016 0.391013
0.123705 0.392030
0.123394 0.393046
0.123084 0.394063
0.122774 0.395080
0.122465 0.396096
0.122156 0.397113
0.121848 0.398130
0.121540 0.399147
0.121232 0.400164
0.120925 0.401181
0.120619 0.402198
0.120313 0.403215
0.120007 0.404232
0.119702 0.405249
0.119397 0.406266
0.119093 0.407283
0.118789 0.408300
0.118486 0.409317
0.118183 0.410334
0.117880 0.411351
0.117578 0.412367
0.117277 0.413384
0.116976 0.414401
0.116675 0.415417
0.116375 0.416434
0.116076 0.417451
0.115776 0.418467
0.115478 0.419483
0.115179 0.420499
0.114882 0.421515
0.114584 0.422531
0.114288 0.423547
0.113991 0.424563
0.113695 0.425578
0.113400 0.426594
0.113105 0.427609
0.112811 0.428624
0.112517 0.429639
0.112223 0.430654
0.111930 0.431668
0.111638 0.432683
0.111346 0.433697
0.111054 0.434711
0.110763 0.435725
0.110472 0.436738
0.110182 0.437751
0.109893 0.438764
0.109603 0.439777
0.109315 0.440790
0.109026 0.441802
0.108739 0.442814
0.108452 0.443826
0.108165 0.444838
0.107878 0.445849
0.107593 0.446860
0.107307 0.447871
0.107023 0.448881
0.106738 0.449891
0.106454 0.450901
0.106171 0.451910
0.105888 0.452920
0.105606 0.453928
0.105324 0.454937
0.105042 0.455945
0.104762 0.456953
0.104481 0.457960
0.104201 0.458967
0.103922 0.459974
0.103643 0.460980
0.103364 0.461986
0.103086 0.462992
0.102809 0.463997
0.102532 0.465002
0.102255 0.466006
0.101979 0.467010
0.101704 0.468013
0.101429 0.469016
0.101154 0.470019
0.100880 0.471021
0.100607 0.472023
0.100334 0.473024
0.100061 0.474025
0.099789 0.475026
0.099518 0.476025
0.099247 0.477025
0.098976 0.478024
0.098706 0.479022
0.098437 0.480020
0.098168 0.481018
0.097899 0.482015
0.097631 0.483011
0.097364 0.484007
0.097097 0.485002
0.096830 0.485997
0.096564 0.486991
0.096298 0.487985
0.096033 0.488978
0.095769 0.489971
0.095505 0.490963
0.095241 0.491955
0.094978 0.492946
0.094716 0.493936
0.094454 0.494926
0.094192 0.495915
0.093931 0.496904
0.093671 0.497892
0.093411 0.498879
0.093151 0.499866
0.092892 0.500852
0.092634 0.501837
0.092376 0.502822
0.092118 0.503807
0.091861 0.504790
0.091605 0.505773
0.091349 0.506755
0.091093 0.507737
0.090838 0.508718
0.090584 0.509698
0.090330 0.510678
0.090076 0.511657
0.089823 0.512635
0.089571 0.513613
0.089319 0.514590
0.089068 0.515566
0.088817 0.516542
0.088566 0.517516
0.088316 0.518490
0.088067 0.519464
0.087818 0.520436
0.087570 0.521408
0.087322 0.522379
0.087074 0.523350
0.086827 0.524319
0.086581 0.525288
0.086335 0.526256
0.086090 0.527224
0.085845 0.528190
0.085601 0.529156
0.085357 0.530121
0.085113 0.531085
0.084871 0.532049
0.084628 0.533011
0.084386 0.533973
0.084145 0.534934
0.083904 0.535894
0.083664 0.536854
0.083424 0.537813
0.083185 0.538770
0.082946 0.539727
0.082708 0.540683
0.082470 0.541639
0.082233 0.542593
0.081996 0.543547
0.081760 0.544499
0.081524 0.545451
0.081289 0.546402
0.081054 0.547352
0.080820 0.548302
0.080586 0.549250
0.080353 0.550198
0.080120 0.551144
0.079888 0.552090
0.079656 0.553035
0.079425 0.553979
0.079194 0.554922
0.078964 0.555864
0.078734 0.556805
0.078505 0.557746
0.078276 0.558685
0.078048 0.559624
0.077820 0.560561
0.077593 0.561498
0.077366 0.562434
0.077140 0.563368
0.076915 0.564302
0.076689 0.565235
0.076465 0.566167
0.076241 0.567098
0.076017 0.568028
0.075794 0.568957
0.075571 0.569885
0.075349 0.570812
0.075127 0.571738
0.074906 0.572663
0.074685 0.573587
0.074465 0.574510
0.074245 0.575433
0.074026 0.576354
0.073807 0.577274
0.073589 0.578193
0.073372 0.579111
0.073154 0.580028
0.072938 0.580945
0.072721 0.581860
0.072506 0.582774
0.072290 0.583687
0.072076 0.584599
0.071862 0.585510
0.071648 0.586420
0.071435 0.587329
0.071222 0.588237
0.071010 0.589143
0.070798 0.590049
0.070587 0.590954
0.070376 0.591858
0.070166 0.592760
0.069956 0.593662
0.069746 0.594562
0.069538 0.595462
0.069329 0.596360
0.069122 0.597257
0.068914 0.598153
0.068707 0.599048
0.068501 0.599942
0.068295 0.600835
0.068090 0.601727
0.067885 0.602618
0.067681 0.603507
0.067477 0.604396
0.067273 0.605283
0.067070 0.606170
0.066868 0.607055
0.066666 0.607939
0.066464 0.608822
0.066263 0.609704
0.066063 0.610584
0.065863 0.611464
0.065663 0.612343
0.065464 0.613220
0.065266 0.614096
0.065068 0.614971
0.064870 0.615845
0.064673 0.616718
0.064476 0.617589
0.064280 0.618460
0.064084 0.619329
0.063889 0.620197
0.063694 0.621064
0.063500 0.621930
0.063306 0.622795
0.063113 0.623658
0.062920 0.624521
0.062728 0.625382
0.062536 0.626242
0.062345 0.627101
0.062154 0.627959
0.061963 0.628815
0.061773 0.629670
0.061584 0.630524
0.061395 0.631377
0.061206 0.632229
0.061018 0.633080
0.060831 0.633929
0.060644 0.634777
0.060457 0.635624
0.060271 0.636470
0.060085 0.637315
0.059900 0.638158
0.059715 0.639000
0.059531 0.639841
0.059347 0.640681
0.059163 0.641519
0.058981 0.642357
0.058798 0.643193
0.058616 0.644028
0.058435 0.644861
0.058253 0.645694
0.058073 0.646525
0.057893 0.647355
0.057713 0.648184
0.057534 0.649011
0.057355 0.649837
0.057177 0.650662
0.056999 0.651486
0.056822 0.652309
0.056645 0.653130
0.056468 0.653950
0.056292 0.654769
0.056117 0.655587
0.055942 0.656403
0.055767 0.657218
0.055593 0.658032
0.055419 0.658845
0.055246 0.659656
0.055073 0.660466
0.054901 0.661275
0.054729 0.662083
0.054557 0.662889
0.054386 0.663694
0.054216 0.664498
0.054045 0.665301
0.053876 0.666102
0.053707 0.666902
0.053538 0.667701
0.053369 0.668498
0.053201 0.669294
0.053034 0.670089
0.052867 0.670883
0.052700 0.671676
0.052534 0.672467
0.052369 0.673257
0.052203 0.674045
0.052039 0.674832
0.051874 0.675618
0.051710 0.676403
0.051547 0.677187
0.051384 0.677969
0.051221 0.678750
0.051059 0.679529
0.050897 0.680308
0.050736 0.681085
0.050575 0.681860
0.050415 0.682635
0.050255 0.683408
0.050095 0.684180
0.049936 0.684951
0.049777 0.685720
0.049619 0.686488
0.049461 0.687255
0.049304 0.688020
0.049147 0.688784
0.048990 0.689547
0.048834 0.690308
0.048679 0.691069
0.048523 0.691827
0.048368 0.692585
0.048214 0.693341
0.048060 0.694096
0.047906 0.694850
0.047753 0.695603
0.047600 0.696354
0.047448 0.697103
0.047296 0.697852
0.047145 0.698599
0.046994 0.699345
0.046843 0.700090
0.046693 0.700833
0.046543 0.701575
0.046394 0.702315
0.046245 0.703055
0.046096 0.703793
0.045948 0.704530
0.045800 0.705265
0.045653 0.705999
0.045506 0.706732
0.045359 0.707463
0.045213 0.708193
0.045068 0.708922
0.044922 0.709650
0.044777 0.710376
0.044633 0.711101
0.044489 0.711825
0.044345 0.712547
0.044202 0.713268
0.044059 0.713987
0.043917 0.714706
0.043775 0.715423
0.043633 0.716139
0.043492 0.716853
0.043351 0.717566
0.043210 0.718278
0.043070 0.718988
0.042931 0.719697
0.042791 0.720405
0.042652 0.721112
0.042514 0.721817
0.042376 0.722521
0.042238 0.723223
0.042101 0.723925
0.041964 0.724624
0.041828 0.725323
0.041691 0.726020
0.041556 0.726716
0.041420 0.727411
0.041285 0.728104
0.041151 0.728796
0.041017 0.729487
0.040883 0.730176
0.040749 0.730865
0.040616 0.731551
0.040484 0.732237
0.040351 0.732921
0.040220 0.733604
0.040088 0.734285
0.039957 0.734965
0.039826 0.735644
0.039696 0.736322
0.039566 0.736998
0.039436 0.737673
0.039307 0.738347
0.039178 0.739019
0.039050 0.739690
0.038922 0.740360
0.038794 0.741028
0.038666 0.741695
0.038539 0.742361
0.038413 0.743025
0.038287 0.743688
0.038161 0.744350
0.038035 0.745011
0.037910 0.745670
0.037785 0.746328
0.037661 0.746985
0.037537 0.747640
0.037413 0.748294
0.037290 0.748946
0.037167 0.749598
0.037044 0.750248
0.036922 0.750897
0.036800 0.751544
0.036679 0.752190
0.036557 0.752835
0.036437 0.753479
0.036316 0.754121
0.036196 0.754762
0.036076 0.755401
0.035957 0.756040
0.035838 0.756677
0.035719 0.757313
0.035601 0.757947
0.035483 0.758580
0.035366 0.759212
0.035248 0.759843
0.035131 0.760472
0.035015 0.761100
0.034899 0.761726
0.034783 0.762352
0.034667 0.762976
0.034552 0.763599
0.034437 0.764220
0.034323 0.764840
0.034209 0.765459
0.034095 0.766077
0.033981 0.766693
0.033868 0.767308
0.033755 0.767922
0.033643 0.768535
0.033531 0.769146
0.033419 0.769756
0.033308 0.770364
0.033197 0.770972
0.033086 0.771578
0.032975 0.772183
0.032865 0.772786
0.032756 0.773388
0.032646 0.773989
0.032537 0.774589
0.032428 0.775187
0.032320 0.775785
0.032212 0.776381
0.032104 0.776975
0.031997 0.777568
0.031890 0.778161
0.031783 0.778751
0.031676 0.779341
0.031570 0.779929
0.031464 0.780516
0.031359 0.781102
0.031254 0.781686
0.031149 0.782269
0.031044 0.782851
0.030940 0.783432
0.030836 0.784012
0.030733 0.784590
0.030629 0.785167
0.030526 0.785742
0.030424 0.786317
0.030322 0.786890
0.030220 0.787462
0.030118 0.788032
0.030017 0.788602
0.029915 0.789170
0.029815 0.789737
0.029714 0.790303
0.029614 0.790867
0.029514 0.791430
0.029415 0.791992
0.029316 0.792553
0.029217 0.793112
0.029118 0.793670
0.029020 0.794227
0.028922 0.794783
0.028824 0.795338
0.028727 0.795891
0.028630 0.796443
0.028533 0.796994
0.028437 0.797543
0.028341 0.798092
0.028245 0.798639
0.028149 0.799185
0.028054 0.799729
0.027959 0.800273
0.027864 0.800815
0.027770 0.801356
0.027676 0.801896
0.027582 0.802434
0.027488 0.802972
0.027395 0.803508
0.027302 0.804043
0.027210 0.804577
0.027117 0.805109
0.027025 0.805640
0.026934 0.806170
0.026842 0.806699
0.026751 0.807227
0.026660 0.807753
0.026569 0.808279
0.026479 0.808803
0.026389 0.809326
0.026299 0.809847
0.026210 0.810368
0.026121 0.810887
0.026032 0.811405
0.025943 0.811922
0.025855 0.812438
0.025767 0.812952
0.025679 0.813466
0.025591 0.813978
0.025504 0.814489
0.025417 0.814999
0.025331 0.815507
0.025244 0.816015
0.025158 0.816521
0.025072 0.817026
0.024987 0.817530
0.024901 0.818033
0.024816 0.818534
0.024731 0.819035
0.024647 0.819534
0.024563 0.820032
0.024479 0.820529
0.024395 0.821024
0.024312 0.821519
0.024228 0.822012
0.024146 0.822505
0.024063 0.822996
0.023981 0.823486
0.023898 0.823974
0.023817 0.824462
0.023735 0.824948
0.023654 0.825434
0.023573 0.825918
0.023492 0.826401
0.023411 0.826883
0.023331 0.827364
0.023251 0.827843
0.023171 0.828322
0.023092 0.828799
0.023012 0.829275
0.022933 0.829750
0.022855 0.830224
0.022776 0.830697
0.022698 0.831169
0.022620 0.831639
0.022542 0.832108
0.022465 0.832577
0.022387 0.833044
0.022310 0.833510
0.022234 0.833975
0.022157 0.834439
0.022081 0.834901
0.022005 0.835363
0.021929 0.835823
0.021854 0.836283
0.021778 0.836741
0.021703 0.837198
0.021628 0.837654
0.021554 0.838109
0.021480 0.838563
0.021406 0.839015
0.021332 0.839467
0.021258 0.839918
0.021185 0.840367
0.021112 0.840815
0.021039 0.841263
0.020966 0.841709
0.020894 0.842154
0.020822 0.842598
0.020750 0.843041
0.020678 0.843482
0.020607 0.843923
0.020535 0.844363
0.020464 0.844801
0.020394 0.845239
0.020323 0.845675
0.020253 0.846111
0.020183 0.846545
0.020113 0.846978
0.020043 0.847410
0.019974 0.847841
0.019905 0.848271
0.019836 0.848700
0.019767 0.849128
0.019699 0.849555
0.019630 0.849981
0.019562 0.850405
0.019494 0.850829
0.019427 0.851252
0.019359 0.851673
0.019292 0.852094
0.019225 0.852513
0.019159 0.852931
0.019092 0.853349
0.019026 0.853765
0.018960 0.854180
0.018894 0.854595
0.018828 0.855008
0.018763 0.855420
0.018698 0.855831
0.018633 0.856241
0.018568 0.856651
0.018504 0.857059
0.018439 0.857466
0.018375 0.857872
0.018311 0.858277
0.018248 0.858681
0.018184 0.859084
0.018121 0.859486
0.018058 0.859887
0.017995 0.860286
0.017932 0.860685
0.017870 0.861083
0.017808 0.861480
0.017746 0.861876
0.017684 0.862271
0.017622 0.862665
0.017561 0.863058
0.017499 0.863450
0.017438 0.863841
0.017378 0.864230
0.017317 0.864619
0.017257 0.865007
0.017196 0.865394
0.017136 0.865780
0.017077 0.866165
0.017017 0.866549
0.016958 0.866932
0.016898 0.867314
0.016839 0.867695
0.016781 0.868075
0.016722 0.868455
0.016664 0.868833
0.016605 0.869210
0.016547 0.869586
0.016489 0.869961
0.016432 0.870336
0.016374 0.870709
0.016317 0.871081
0.016260 0.871453
0.016203 0.871823
0.016146 0.872192
0.016090 0.872561
0.016034 0.872929
0.015978 0.873295
0.015922 0.873661
0.015866 0.874026
0.015810 0.874389
0.015755 0.874752
0.015700 0.875114
0.015645 0.875475
0.015590 0.875835
0.015535 0.876194
0.015481 0.876552
0.015427 0.876910
0.015372 0.877266
0.015319 0.877621
0.015265 0.877976
0.015211 0.878329
0.015158 0.878682
0.015105 0.879034
0.015052 0.879384
0.014999 0.879734
0.014946 0.880083
0.014894 0.880431
0.014841 0.880778
0.014789 0.881125
0.014737 0.881470
0.014686 0.881814
0.014634 0.882158
0.014583 0.882500
0.014531 0.882842
0.014480 0.883183
0.014429 0.883523
0.014379 0.883862
0.014328 0.884200
0.014278 0.884537
0.014227 0.884873
0.014177 0.885209
0.014128 0.885543
0.014078 0.885877
0.014028 0.886210
0.013979 0.886542
0.013930 0.886873
0.013881 0.887203
0.013832 0.887532
0.013783 0.887861
0.013735 0.888188
0.013686 0.888515
0.013638 0.888841
0.013590 0.889166
0.013542 0.889490
0.013494 0.889813
0.013447 0.890135
0.013399 0.890457
0.013352 0.890778
0.013305 0.891097
0.013258 0.891416
0.013211 0.891735
0.013165 0.892052
0.013118 0.892368
0.013072 0.892684
0.013026 0.892998
0.012980 0.893312
0.012934 0.893625
0.012888 0.893938
0.012843 0.894249
0.012798 0.894559
0.012752 0.894869
0.012707 0.895178
0.012662 0.895486
0.012618 0.895793
0.012573 0.896100
0.012529 0.896405
0.012484 0.896710
0.012440 0.897014
0.012396 0.897317
0.012352 0.897619
0.012309 0.897921
0.012265 0.898221
0.012222 0.898521
0.012179 0.898820
0.012136 0.899119
0.012093 0.899416
0.012050 0.899713
0.012007 0.900008
0.011965 0.900303
0.011922 0.900598
0.011880 0.900891
0.011838 0.901184
0.011796 0.901476
0.011754 0.901767
0.011713 0.902057
0.011671 0.902346
0.011630 0.902635
0.011589 0.902923
0.011548 0.903210
0.011507 0.903496
0.011466 0.903782
0.011425 0.904067
0.011385 0.904351
0.011344 0.904634
0.011304 0.904916
0.011264 0.905198
0.011224 0.905479
0.011184 0.905759
0.011145 0.906039
0.011105 0.906317
0.011066 0.906595
0.011027 0.906872
0.010987 0.907148
0.010948 0.907424
0.010910 0.907699
0.010871 0.907973
0.010832 0.908246
0.010794 0.908519
0.010755 0.908791
0.010717 0.909062
0.010679 0.909332
0.010641 0.909602
0.010603 0.909871
0.010566 0.910139
0.010528 0.910406
0.010491 0.910673
0.010454 0.910939
0.010416 0.911204
0.010379 0.911468
0.010342 0.911732
0.010306 0.911995
0.010269 0.912257
0.010233 0.912519
0.010196 0.912780
0.010160 0.913040
0.010124 0.913299
0.010088 0.913558
0.010052 0.913816
0.010016 0.914073
0.009980 0.914330
0.009945 0.914585
0.009910 0.914840
0.009874 0.915095
0.009839 0.915349
0.009804 0.915602
0.009769 0.915854
0.009734 0.916105
0.009700 0.916356
0.009665 0.916606
0.009631 0.916856
0.009596 0.917105
0.009562 0.917353
0.009528 0.917600
0.009494 0.917847
0.009460 0.918093
0.009427 0.918338
0.009393 0.918583
0.009360 0.918827
0.009326 0.919070
0.009293 0.919313
0.009260 0.919555
0.009227 0.919796
0.009194 0.920037
0.009161 0.920277
0.009129 0.920516
0.009096 0.920755
0.009064 0.920993
0.009031 0.921230
0.008999 0.921466
0.008967 0.921702
0.008935 0.921938
0.008903 0.922172
0.008871 0.922406
0.008840 0.922639
0.008808 0.922872
0.008777 0.923104
0.008745 0.923335
0.008714 0.923566
0.008683 0.923796
0.008652 0.924025
0.008621 0.924254
0.008590 0.924482
0.008559 0.924710
0.008529 0.924937
0.008498 0.925163
0.008468 0.925388
0.008438 0.925613
0.008408 0.925837
0.008378 0.926061
0.008348 0.926284
0.008318 0.926506
0.008288 0.926728
0.008258 0.926949
0.008229 0.927170
0.008199 0.927390
0.008170 0.927609
0.008141 0.927828
0.008112 0.928046
0.008083 0.928263
0.008054 0.928480
0.008025 0.928696
0.007996 0.928911
0.007968 0.929126
0.007939 0.929341
0.007911 0.929554
0.007883 0.929767
0.007854 0.929980
0.007826 0.930192
0.007798 0.930403
0.007770 0.930614
0.007742 0.930824
0.007715 0.931033
0.007687 0.931242
0.007660 0.931451
0.007632 0.931658
0.007605 0.931865
0.007578 0.932072
0.007550 0.932278
0.007523 0.932483
0.007496 0.932688
0.007470 0.932892
0.007443 0.933096
0.007416 0.933299
0.007390 0.933501
0.007363 0.933703
0.007337 0.933904
0.007310 0.934105
0.007284 0.934305
0.007258 0.934505
0.007232 0.934704
0.007206 0.934902
0.007180 0.935100
0.007155 0.935297
0.007129 0.935494
0.007103 0.935690
0.007078 0.935886
0.007052 0.936081
0.007027 0.936275
0.007002 0.936469
0.006977 0.936663
0.006952 0.936855
0.006927 0.937048
0.006902 0.937239
0.006877 0.937431
0.006853 0.937621
0.006828 0.937811
0.006803 0.938001
0.006779 0.938190
0.006755 0.938378
0.006730 0.938566
0.006706 0.938753
0.006682 0.938940
0.006658 0.939126
0.006634 0.939312
0.006611 0.939497
0.006587 0.939682
0.006563 0.939866
0.006540 0.940049
0.006516 0.940233
0.006493 0.940415
0.006469 0.940597
0.006446 0.940778
0.006423 0.940959
0.006400 0.941140
0.006377 0.941320
0.006354 0.941499
0.006331 0.941678
0.006308 0.941856
0.006286 0.942034
0.006263 0.942211
0.006241 0.942388
0.006218 0.942564
0.006196 0.942740
0.006173 0.942915
0.006151 0.943090
0.006129 0.943264
0.006107 0.943438
0.006085 0.943611
0.006063 0.943784
0.006041 0.943956
0.006020 0.944128
0.005998 0.944299
0.005977 0.944470
0.005955 0.944640
0.005934 0.944810
0.005912 0.944979
0.005891 0.945148
0.005870 0.945316
0.005849 0.945484
0.005828 0.945651
0.005807 0.945818
0.005786 0.945984
0.005765 0.946150
0.005744 0.946315
0.005723 0.946480
0.005703 0.946645
0.005682 0.946809
0.005662 0.946972
0.005642 0.947135
0.005621 0.947297
0.005601 0.947459
0.005581 0.947621
0.005561 0.947782
0.005541 0.947942
0.005521 0.948103
0.005501 0.948262
0.005481 0.948421
0.005461 0.948580
0.005442 0.948738
0.005422 0.948896
0.005402 0.949053
0.005383 0.949210
0.005364 0.949366
0.005344 0.949522
0.005325 0.949678
0.005306 0.949833
0.005287 0.949987
0.005268 0.950142
0.005249 0.950295
0.005230 0.950448
0.005211 0.950601
0.005192 0.950753
0.005173 0.950905
0.005155 0.951057
0.005136 0.951208
0.005118 0.951358
0.005099 0.951508
0.005081 0.951658
0.005062 0.951807
0.005044 0.951956
0.005026 0.952104
0.005008 0.952252
0.004990 0.952399
0.004972 0.952546
0.004954 0.952693
0.004936 0.952839
0.004918 0.952985
0.004900 0.953130
0.004883 0.953275
0.004865 0.953419
0.004848 0.953563
0.004830 0.953707
0.004813 0.953850
0.004795 0.953993
0.004778 0.954135
0.004761 0.954277
0.004744 0.954418
0.004726 0.954559
0.004709 0.954700
0.004692 0.954840
0.004675 0.954980
0.004659 0.955119
0.004642 0.955258
0.004625 0.955397
0.004608 0.955535
0.004592 0.955673
0.004575 0.955810
0.004559 0.955947
0.004542 0.956083
0.004526 0.956220
0.004509 0.956355
0.004493 0.956491
0.004477 0.956625
0.004461 0.956760
0.004445 0.956894
0.004429 0.957028
0.004413 0.957161
0.004397 0.957294
0.004381 0.957426
0.004365 0.957559
0.004349 0.957690
0.004333 0.957822
0.004318 0.957953
0.004302 0.958083
0.004287 0.958213
0.004271 0.958343
0.004256 0.958472
0.004240 0.958601
0.004225 0.958730
0.004210 0.958858
0.004194 0.958986
0.004179 0.959114
0.004164 0.959241
0.004149 0.959367
0.004134 0.959494
0.004119 0.959620
0.004104 0.959745
0.004089 0.959870
0.004075 0.959995
0.004060 0.960120
0.004045 0.960244
0.004031 0.960368
0.004016 0.960491
0.004002 0.960614
0.003987 0.960737
0.003973 0.960859
0.003958 0.960981
0.003944 0.961102
0.003930 0.961223
0.003915 0.961344
0.003901 0.961465
0.003887 0.961585
0.003873 0.961704
0.003859 0.961824
0.003845 0.961943
0.003831 0.962061
0.003817 0.962180
0.003804 0.962297
0.003790 0.962415
0.003776 0.962532
0.003762 0.962649
0.003749 0.962766
0.003735 0.962882
0.003722 0.962998
0.003708 0.963113
0.003695 0.963228
0.003681 0.963343
0.003668 0.963457
0.003655 0.963572
0.003642 0.963685
0.003628 0.963799
0.003615 0.963912
0.003602 0.964024
0.003589 0.964137
0.003576 0.964249
0.003563 0.964361
0.003550 0.964472
0.003538 0.964583
0.003525 0.964694
0.003512 0.964804
0.003499 0.964914
0.003487 0.965024
0.003474 0.965133
0.003461 0.965242
0.003449 0.965351
0.003436 0.965459
0.003424 0.965567
0.003411 0.965675
0.003399 0.965783
0.003387 0.965890
0.003375 0.965996
0.003362 0.966103
0.003350 0.966209
0.003338 0.966315
0.003326 0.966420
0.003314 0.966526
0.003302 0.966630
0.003290 0.966735
0.003278 0.966839
0.003266 0.966943
0.003254 0.967047
0.003242 0.967150
0.003231 0.967253
0.003219 0.967355
0.003207 0.967458
0.003196 0.967560
0.003184 0.967662
0.003173 0.967763
0.003161 0.967864
0.003150 0.967965
0.003138 0.968065
0.003127 0.968166
0.003115 0.968265
0.003104 0.968365
0.003093 0.968464
0.003082 0.968563
0.003071 0.968662
0.003059 0.968760
0.003048 0.968858
0.003037 0.968956
0.003026 0.969054
0.003015 0.969151
0.003004 0.969248
0.002993 0.969344
0.002983 0.969441
0.002972 0.969537
0.002961 0.969633
0.002950 0.969728
0.002940 0.969823
0.002929 0.969918
0.002918 0.970013
0.002908 0.970107
0.002897 0.970201
0.002887 0.970295
0.002876 0.970388
0.002866 0.970481
0.002855 0.970574
0.002845 0.970667
0.002835 0.970759
0.002824 0.970851
0.002814 0.970943
0.002804 0.971034
0.002794 0.971125
0.002784 0.971216
0.002774 0.971307
0.002763 0.971397
0.002753 0.971487
0.002743 0.971577
0.002733 0.971666
0.002724 0.971756
0.002714 0.971845
0.002704 0.971933
0.002694 0.972022
0.002684 0.972110
0.002675 0.972198
0.002665 0.972285
0.002655 0.972373
0.002645 0.972460
0.002636 0.972547
0.002626 0.972633
0.002617 0.972720
0.002607 0.972806
0.002598 0.972891
0.002588 0.972977
0.002579 0.973062
0.002570 0.973147
0.002560 0.973232
0.002551 0.973316
0.002542 0.973401
0.002533 0.973485
0.002523 0.973568
0.002514 0.973652
0.002505 0.973735
0.002496 0.973818
0.002487 0.973900
0.002478 0.973983
0.002469 0.974065
0.002460 0.974147
0.002451 0.974229
0.002442 0.974310
0.002433 0.974391
0.002424 0.974472
0.002416 0.974553
0.002407 0.974633
0.002398 0.974713
0.002389 0.974793
0.002381 0.974873
0.002372 0.974953
0.002363 0.975032
0.002355 0.975111
0.002346 0.975189
0.002338 0.975268
0.002329 0.975346
0.002321 0.975424
0.002312 0.975502
0.002304 0.975579
0.002296 0.975657
0.002287 0.975734
0.002279 0.975811
0.002271 0.975887
0.002262 0.975963
0.002254 0.976040
0.002246 0.976115
0.002238 0.976191
0.002230 0.976266
0.002222 0.976342
0.002213 0.976416
0.002205 0.976491
0.002197 0.976566
0.002189 0.976640
0.002181 0.976714
0.002174 0.976788
0.002166 0.976861
0.002158 0.976935
0.002150 0.977008
0.002142 0.977081
0.002134 0.977153
0.002127 0.977226
0.002119 0.977298
0.002111 0.977370
0.002103 0.977442
0.002096 0.977513
0.002088 0.977585
0.002081 0.977656
0.002073 0.977727
0.002066 0.977797
0.002058 0.977868
0.002051 0.977938
0.002043 0.978008
0.002036 0.978078
0.002028 0.978147
0.002021 0.978217
0.002014 0.978286
0.002006 0.978355
0.001999 0.978424
0.001992 0.978492
0.001984 0.978560
0.001977 0.978628
0.001970 0.978696
0.001963 0.978764
0.001956 0.978831
0.001949 0.978899
0.001942 0.978966
0.001934 0.979033
0.001927 0.979099
0.001920 0.979166
0.001913 0.979232
0.001906 0.979298
0.001900 0.979364
0.001893 0.979429
0.001886 0.979495
0.001879 0.979560
0.001872 0.979625
0.001865 0.979690
0.001858 0.979754
0.001852 0.979819
0.001845 0.979883
0.001838 0.979947
0.001832 0.980011
0.001825 0.980074
0.001818 0.980138
0.001812 0.980201
0.001805 0.980264
0.001798 0.980327
0.001792 0.980390
0.001785 0.980452
0.001779 0.980514
0.001772 0.980576
0.001766 0.980638
0.001760 0.980700
0.001753 0.980761
0.001747 0.980823
0.001740 0.980884
0.001734 0.980945
0.001728 0.981005
0.001722 0.981066
0.001715 0.981126
0.001709 0.981186
0.001703 0.981246
0.001697 0.981306
0.001690 0.981366
0.001684 0.981425
0.001678 0.981484
0.001672 0.981543
0.001666 0.981602
0.001660 0.981661
0.001654 0.981719
0.001648 0.981778
0.001642 0.981836
0.001636 0.981894
0.001630 0.981951
0.001624 0.982009
0.001618 0.982066
0.001612 0.982124
0.001606 0.982181
0.001600 0.982238
0.001595 0.982294
0.001589 0.982351
0.001583 0.982407
0.001577 0.982463
0.001572 0.982519
0.001566 0.982575
0.001560 0.982631
0.001554 0.982686
0.001549 0.982742
0.001543 0.982797
0.001538 0.982852
0.001532 0.982906
0.001526 0.982961
0.001521 0.983015
0.001515 0.983070
0.001510 0.983124
0.001504 0.983178
0.001499 0.983232
0.001493 0.983285
0.001488 0.983339
0.001482 0.983392
0.001477 0.983445
0.001472 0.983498
0.001466 0.983551
0.001461 0.983603
0.001456 0.983656
0.001450 0.983708
0.001445 0.983760
0.001440 0.983812
0.001435 0.983864
0.001429 0.983915
0.001424 0.983967
0.001419 0.984018
0.001414 0.984069
0.001409 0.984120
0.001404 0.984171
0.001398 0.984222
0.001393 0.984272
0.001388 0.984323
0.001383 0.984373
0.001378 0.984423
0.001373 0.984473
0.001368 0.984522
0.001363 0.984572
0.001358 0.984621
0.001353 0.984671
0.001348 0.984720
0.001343 0.984769
0.001339 0.984818
0.001334 0.984866
0.001329 0.984915
0.001324 0.984963
0.001319 0.985011
0.001314 0.985059
0.001310 0.985107
0.001305 0.985155
0.001300 0.985202
0.001295 0.985250
0.001291 0.985297
0.001286 0.985344
0.001281 0.985391
0.001276 0.985438
0.001272 0.985485
0.001267 0.985531
0.001263 0.985578
0.001258 0.985624
0.001253 0.985670
0.001249 0.985716
0.001244 0.985762
0.001240 0.985808
0.001235 0.985853
0.001231 0.985899
0.001226 0.985944
0.001222 0.985989
0.001217 0.986034
0.001213 0.986079
0.001208 0.986124
0.001204 0.986168
0.001200 0.986212
0.001195 0.986257
0.001191 0.986301
0.001187 0.986345
0.001182 0.986389
0.001178 0.986432
0.001174 0.986476
0.001169 0.986519
0.001165 0.986563
0.001161 0.986606
0.001157 0.986649
0.001152 0.986692
0.001148 0.986735
0.001144 0.986777
0.001140 0.986820
0.001136 0.986862
0.001132 0.986904
0.001128 0.986946
0.001123 0.986988
0.001119 0.987030
0.001115 0.987072
0.001111 0.987114
0.001107 0.987155
0.001103 0.987196
0.001099 0.987237
0.001095 0.987278
0.001091 0.987319
0.001087 0.987360
0.001083 0.987401
0.001079 0.987441
0.001075 0.987482
0.001071 0.987522
0.001067 0.987562
0.001064 0.987602
0.001060 0.987642
0.001056 0.987682
0.001052 0.987722
0.001048 0.987761
0.001044 0.987800
0.001040 0.987840
0.001037 0.987879
0.001033 0.987918
0.001029 0.987957
0.001025 0.987996
0.001022 0.988034
0.001018 0.988073
0.001014 0.988111
0.001011 0.988150
0.001007 0.988188
0.001003 0.988226
0.000999 0.988264
0.000996 0.988302
0.000992 0.988339
0.000989 0.988377
0.000985 0.988414
0.000981 0.988452
0.000978 0.988489
0.000974 0.988526
0.000971 0.988563
0.000967 0.988600
0.000964 0.988637
0.000960 0.988673
0.000957 0.988710
0.000953 0.988746
0.000950 0.988782
0.000946 0.988819
0.000943 0.988855
0.000939 0.988891
0.000936 0.988926
0.000932 0.988962
0.000929 0.988998
0.000926 0.989033
0.000922 0.989069
0.000919 0.989104
0.000916 0.989139
0.000912 0.989174
0.000909 0.989209
0.000906 0.989244
0.000902 0.989279
0.000899 0.989313
0.000896 0.989348
0.000892 0.989382
0.000889 0.989416
0.000886 0.989450
0.000883 0.989485
0.000880 0.989519
0.000876 0.989552
0.000873 0.989586
0.000870 0.989620
0.000867 0.989653
0.000864 0.989687
0.000860 0.989720
0.000857 0.989753
0.000854 0.989786
0.000851 0.989819
0.000848 0.989852
0.000845 0.989885
0.000842 0.989918
0.000839 0.989950
0.000836 0.989983
0.000833 0.990015
0.000830 0.990047
0.000827 0.990080
0.000824 0.990112
0.000821 0.990144
0.000818 0.990175
0.000815 0.990207
0.000812 0.990239
0.000809 0.990270
0.000806 0.990302
0.000803 0.990333
0.000800 0.990365
0.000797 0.990396
0.000794 0.990427
0.000791 0.990458
0.000788 0.990489
0.000785 0.990519
0.000782 0.990550
0.000780 0.990581
0.000777 0.990611
0.000774 0.990642
0.000771 0.990672
0.000768 0.990702
0.000766 0.990732
0.000763 0.990762
0.000760 0.990792
0.000757 0.990822
0.000754 0.990852
0.000752 0.990881
0.000749 0.990911
0.000746 0.990940
0.000743 0.990969
0.000741 0.990999
0.000738 0.991028
0.000735 0.991057
0.000733 0.991086
0.000730 0.991115
0.000727 0.991143
0.000725 0.991172
0.000722 0.991201
0.000719 0.991229
0.000717 0.991258
0.000714 0.991286
0.000712 0.991314
0.000709 0.991342
0.000706 0.991370
0.000704 0.991398
0.000701 0.991426
0.000699 0.991454
0.000696 0.991482
0.000694 0.991509
0.000691 0.991537
0.000689 0.991564
0.000686 0.991592
0.000684 0.991619
0.000681 0.991646
0.000679 0.991673
0.000676 0.991700
0.000674 0.991727
0.000671 0.991754
0.000669 0.991781
0.000666 0.991807
0.000664 0.991834
0.000661 0.991861
0.000659 0.991887
0.000657 0.991913
0.000654 0.991940
0.000652 0.991966
0.000649 0.991992
0.000647 0.992018
0.000645 0.992044
0.000642 0.992069
0.000640 0.992095
0.000638 0.992121
0.000635 0.992146
0.000633 0.992172
0.000631 0.992197
0.000628 0.992223
0.000626 0.992248
0.000624 0.992273
0.000622 0.992298
0.000619 0.992323
0.000617 0.992348
0.000615 0.992373
0.000613 0.992398
0.000610 0.992422
0.000608 0.992447
0.000606 0.992472
0.000604 0.992496
0.000601 0.992520
0.000599 0.992545
0.000597 0.992569
0.000595 0.992593
0.000593 0.992617
0.000591 0.992641
0.000588 0.992665
0.000586 0.992689
0.000584 0.992713
0.000582 0.992736
0.000580 0.992760
0.000578 0.992784
0.000576 0.992807
0.000574 0.992830
0.000571 0.992854
0.000569 0.992877
0.000567 0.992900
0.000565 0.992923
0.000563 0.992946
0.000561 0.992969
0.000559 0.992992
0.000557 0.993015
0.000555 0.993038
0.000553 0.993060
0.000551 0.993083
0.000549 0.993105
0.000547 0.993128
0.000545 0.993150
0.000543 0.993172
0.000541 0.993195
0.000539 0.993217
0.000537 0.993239
0.000535 0.993261
0.000533 0.993283
0.000531 0.993305
0.000529 0.993326
0.000527 0.993348
0.000525 0.993370
0.000523 0.993391
0.000521 0.993413
0.000520 0.993434
0.000518 0.993456
0.000516 0.993477
0.000514 0.993498
0.000512 0.993519
0.000510 0.993541
0.000508 0.993562
0.000506 0.993583
0.000505 0.993603
0.000503 0.993624
0.000501 0.993645
0.000499 0.993666
0.000497 0.993686
0.000495 0.993707
0.000494 0.993728
0.000492 0.993748
0.000490 0.993768
0.000488 0.993789
0.000486 0.993809
0.000485 0.993829
0.000483 0.993849
0.000481 0.993869
0.000479 0.993889
0.000478 0.993909
0.000476 0.993929
0.000474 0.993949
0.000472 0.993969
0.000471 0.993988
0.000469 0.994008
0.000467 0.994027
0.000466 0.994047
0.000464 0.994066
0.000462 0.994086
0.000461 0.994105
0.000459 0.994124
0.000457 0.994143
0.000455 0.994162
0.000454 0.994181
0.000452 0.994200
0.000451 0.994219
0.000449 0.994238
0.000447 0.994257
0.000446 0.994276
0.000444 0.994294
0.000442 0.994313
0.000441 0.994332
0.000439 0.994350
0.000438 0.994369
0.000436 0.994387
0.000434 0.994405
0.000433 0.994424
0.000431 0.994442
0.000430 0.994460
0.000428 0.994478
0.000426 0.994496
0.000425 0.994514
0.000423 0.994532
0.000422 0.994550
0.000420 0.994568
0.000419 0.994585
0.000417 0.994603
0.000416 0.994621
0.000414 0.994638
0.000413 0.994656
0.000411 0.994673
0.000410 0.994691
0.000408 0.994708
0.000407 0.994725
0.000405 0.994742
0.000404 0.994760
0.000402 0.994777
0.000401 0.994794
0.000399 0.994811
0.000398 0.994828
0.000396 0.994845
0.000395 0.994862
0.000393 0.994878
0.000392 0.994895
0.000391 0.994912
0.000389 0.994928
0.000388 0.994945
0.000386 0.994961
0.000385 0.994978
0.000384 0.994994
0.000382 0.995011
0.000381 0.995027
0.000379 0.995043
0.000378 0.995060
0.000377 0.995076
0.000375 0.995092
0.000374 0.995108
0.000372 0.995124
0.000371 0.995140
0.000370 0.995156
0.000368 0.995172
0.000367 0.995187
0.000366 0.995203
0.000364 0.995219
0.000363 0.995234
0.000362 0.995250
0.000360 0.995266
0.000359 0.995281
0.000358 0.995297
0.000356 0.995312
0.000355 0.995327
0.000354 0.995343
0.000353 0.995358
0.000351 0.995373
0.000350 0.995388
0.000349 0.995403
0.000347 0.995418
0.000346 0.995433
0.000345 0.995448
0.000344 0.995463
0.000342 0.995478
0.000341 0.995493
0.000340 0.995508
0.000339 0.995522
0.000337 0.995537
0.000336 0.995552
0.000335 0.995566
0.000334 0.995581
0.000333 0.995595
0.000331 0.995610
0.000330 0.995624
0.000329 0.995638
0.000328 0.995653
0.000327 0.995667
0.000325 0.995681
0.000324 0.995695
0.000323 0.995709
0.000322 0.995723
0.000321 0.995737
0.000319 0.995751
0.000318 0.995765
0.000317 0.995779
0.000316 0.995793
0.000315 0.995807
0.000314 0.995821
0.000312 0.995834
0.000311 0.995848
0.000310 0.995862
0.000309 0.995875
0.000308 0.995889
0.000307 0.995902
0.000306 0.995916
0.000305 0.995929
0.000303 0.995942
0.000302 0.995956
0.000301 0.995969
0.000300 0.995982
0.000299 0.995995
0.000298 0.996008
0.000297 0.996022
0.000296 0.996035
0.000295 0.996048
0.000294 0.996061
0.000293 0.996073
0.000291 0.996086
0.000290 0.996099
0.000289 0.996112
0.000288 0.996125
0.000287 0.996137
0.000286 0.996150
0.000285 0.996163
0.000284 0.996175
0.000283 0.996188
0.000282 0.996200
0.000281 0.996213
0.000280 0.996225
0.000279 0.996238
0.000278 0.996250
0.000277 0.996262
0.000276 0.996275
0.000275 0.996287
0.000274 0.996299
0.000273 0.996311
0.000272 0.996323
0.000271 0.996335
0.000270 0.996348
0.000269 0.996360
0.000268 0.996371
0.000267 0.996383
0.000266 0.996395
0.000265 0.996407
0.000264 0.996419
0.000263 0.996431
0.000262 0.996442
0.000261 0.996454
0.000260 0.996466
0.000259 0.996477
0.000258 0.996489
0.000257 0.996500
0.000256 0.996512
0.000256 0.996523
0.000255 0.996535
0.000254 0.996546
0.000253 0.996558
0.000252 0.996569
0.000251 0.996580
0.000250 0.996591
0.000249 0.996603
0.000248 0.996614
0.000247 0.996625
0.000246 0.996636
0.000245 0.996647
0.000245 0.996658
0.000244 0.996669
0.000243 0.996680
0.000242 0.996691
0.000241 0.996702
0.000240 0.996713
0.000239 0.996724
0.000238 0.996734
0.000237 0.996745
0.000237 0.996756
0.000236 0.996766
0.000235 0.996777
0.000234 0.996788
0.000233 0.996798
0.000232 0.996809
0.000231 0.996819
0.000231 0.996830
0.000230 0.996840
0.000229 0.996851
0.000228 0.996861
0.000227 0.996871
0.000226 0.996882
0.000226 0.996892
0.000225 0.996902
0.000224 0.996912
0.000223 0.996922
0.000222 0.996933
0.000222 0.996943
0.000221 0.996953
0.000220 0.996963
0.000219 0.996973
0.000218 0.996983
0.000218 0.996993
0.000217 0.997003
0.000216 0.997012
0.000215 0.997022
0.000214 0.997032
0.000214 0.997042
0.000213 0.997052
0.000212 0.997061
0.000211 0.997071
0.000210 0.997081
0.000210 0.997090
0.000209 0.997100
0.000208 0.997109
0.000207 0.997119
0.000207 0.997128
0.000206 0.997138
0.000205 0.997147
0.000204 0.997157
0.000204 0.997166
0.000203 0.997175
0.000202 0.997185
0.000201 0.997194
0.000201 0.997203
0.000200 0.997212
0.000199 0.997222
0.000198 0.997231
0.000198 0.997240
0.000197 0.997249
0.000196 0.997258
0.000196 0.997267
0.000195 0.997276
0.000194 0.997285
0.000193 0.997294
0.000193 0.997303
0.000192 0.997312
0.000191 0.997321
0.000191 0.997330
0.000190 0.997338
0.000189 0.997347
0.000189 0.997356
0.000188 0.997365
0.000187 0.997373
0.000187 0.997382
0.000186 0.997391
0.000185 0.997399
0.000184 0.997408
0.000184 0.997416
0.000183 0.997425
0.000182 0.997433
0.000182 0.997442
0.000181 0.997450
0.000180 0.997459
0.000180 0.997467
0.000179 0.997475
0.000179 0.997484
0.000178 0.997492
0.000177 0.997500
0.000177 0.997509
0.000176 0.997517
0.000175 0.997525
0.000175 0.997533
0.000174 0.997541
0.000173 0.997550
0.000173 0.997558
0.000172 0.997566
0.000171 0.997574
0.000171 0.997582
0.000170 0.997590
0.000170 0.997598
0.000169 0.997606
0.000168 0.997613
0.000168 0.997621
0.000167 0.997629
0.000167 0.997637
0.000166 0.997645
0.000165 0.997653
0.000165 0.997660
0.000164 0.997668
0.000163 0.997676
0.000163 0.997684
0.000162 0.997691
0.000162 0.997699
0.000161 0.997706
0.000161 0.997714
0.000160 0.997722
0.000159 0.997729
0.000159 0.997737
0.000158 0.997744
0.000158 0.997751
0.000157 0.997759
0.000156 0.997766
0.000156 0.997774
0.000155 0.997781
0.000155 0.997788
0.000154 0.997796
0.000154 0.997803
0.000153 0.997810
0.000153 0.997817
0.000152 0.997825
0.000151 0.997832
0.000151 0.997839
0.000150 0.997846
0.000150 0.997853
0.000149 0.997860
0.000149 0.997868
0.000148 0.997875
0.000148 0.997882
0.000147 0.997889
0.000146 0.997896
0.000146 0.997903
0.000145 0.997909
0.000145 0.997916
0.000144 0.997923
0.000144 0.997930
0.000143 0.997937
0.000143 0.997944
0.000142 0.997951
0.000142 0.997957
0.000141 0.997964
0.000141 0.997971
0.000140 0.997978
0.000140 0.997984
0.000139 0.997991
0.000139 0.997998
0.000138 0.998004
0.000138 0.998011
0.000137 0.998017
0.000137 0.998024
0.000136 0.998031
0.000136 0.998037
0.000135 0.998044
0.000135 0.998050
0.000134 0.998056
0.000134 0.998063
0.000133 0.998069
0.000133 0.998076
0.000132 0.998082
0.000132 0.998088
0.000131 0.998095
0.000131 0.998101
0.000130 0.998107
0.000130 0.998114
0.000129 0.998120
0.000129 0.998126
0.000128 0.998132
0.000128 0.998138
0.000127 0.998145
0.000127 0.998151
0.000127 0.998157
0.000126 0.998163
0.000126 0.998169
0.000125 0.998175
0.000125 0.998181
0.000124 0.998187
0.000124 0.998193
0.000123 0.998199
0.000123 0.998205
0.000122 0.998211
0.000122 0.998217
0.000122 0.998223
0.000121 0.998229
0.000121 0.998235
0.000120 0.998241
0.000120 0.998246
0.000119 0.998252
0.000119 0.998258
0.000118 0.998264
0.000118 0.998270
0.000118 0.998275
0.000117 0.998281
0.000117 0.998287
0.000116 0.998292
0.000116 0.998298
0.000115 0.998304
0.000115 0.998309
0.000115 0.998315
0.000114 0.998320
0.000114 0.998326
0.000113 0.998332
0.000113 0.998337
0.000113 0.998343
0.000112 0.998348
0.000112 0.998354
0.000111 0.998359
0.000111 0.998365
0.000111 0.998370
0.000110 0.998375
0.000110 0.998381
0.000109 0.998386
0.000109 0.998391
0.000109 0.998397
0.000108 0.998402
0.000108 0.998407
0.000107 0.998413
0.000107 0.998418
0.000107 0.998423
0.000106 0.998428
0.000106 0.998434
0.000105 0.998439
0.000105 0.998444
0.000105 0.998449
0.000104 0.998454
0.000104 0.998459
0.000103 0.998465
0.000103 0.998470
0.000103 0.998475
0.000102 0.998480
0.000102 0.998485
0.000102 0.998490
0.000101 0.998495
0.000101 0.998500
0.000100 0.998505
0.000100 0.998510
0.000100 0.998515
0.000099 0.998520
0.000099 0.998525
0.000099 0.998530
0.000098 0.998534
0.000098 0.998539
0.000098 0.998544
0.000097 0.998549
0.000097 0.998554
0.000097 0.998559
0.000096 0.998563
0.000096 0.998568
0.000095 0.998573
0.000095 0.998578
0.000095 0.998582
0.000094 0.998587
0.000094 0.998592
0.000094 0.998596
0.000093 0.998601
0.000093 0.998606
0.000093 0.998610
0.000092 0.998615
0.000092 0.998620
0.000092 0.998624
0.000091 0.998629
0.000091 0.998633
0.000091 0.998638
0.000090 0.998642
0.000090 0.998647
0.000090 0.998651
0.000089 0.998656
0.000089 0.998660
0.000089 0.998665
0.000088 0.998669
0.000088 0.998674
0.000088 0.998678
0.000087 0.998682
0.000087 0.998687
0.000087 0.998691
0.000086 0.998696
0.000086 0.998700
0.000086 0.998704
0.000086 0.998709
0.000085 0.998713
0.000085 0.998717
0.000085 0.998721
0.000084 0.998726
0.000084 0.998730
0.000084 0.998734
0.000083 0.998738
0.000083 0.998742
0.000083 0.998747
0.000082 0.998751
0.000082 0.998755
0.000082 0.998759
0.000082 0.998763
0.000081 0.998767
0.000081 0.998771
0.000081 0.998776
0.000080 0.998780
0.000080 0.998784
0.000080 0.998788
0.000079 0.998792
0.000079 0.998796
0.000079 0.998800
0.000079 0.998804
0.000078 0.998808
0.000078 0.998812
0.000078 0.998816
0.000077 0.998820
0.000077 0.998824
0.000077 0.998827
0.000077 0.998831
0.000076 0.998835
0.000076 0.998839
0.000076 0.998843
0.000076 0.998847
0.000075 0.998851
0.000075 0.998855
0.000075 0.998858
0.000074 0.998862
0.000074 0.998866
0.000074 0.998870
0.000074 0.998873
0.000073 0.998877
0.000073 0.998881
0.000073 0.998885
0.000073 0.998888
0.000072 0.998892
0.000072 0.998896
0.000072 0.998899
0.000071 0.998903
0.000071 0.998907
0.000071 0.998910
0.000071 0.998914
0.000070 0.998918
0.000070 0.998921
0.000070 0.998925
0.000070 0.998928
0.000069 0.998932
0.000069 0.998936
0.000069 0.998939
0.000069 0.998943
0.000068 0.998946
0.000068 0.998950
0.000068 0.998953
0.000068 0.998957
0.000067 0.998960
0.000067 0.998964
0.000067 0.998967
0.000067 0.998971
0.000066 0.998974
0.000066 0.998977
0.000066 0.998981
0.000066 0.998984
0.000065 0.998988
0.000065 0.998991
0.000065 0.998994
0.000065 0.998998
0.000065 0.999001
0.000064 0.999004
0.000064 0.999008
0.000064 0.999011
0.000064 0.999014
0.000063 0.999018
0.000063 0.999021
0.000063 0.999024
0.000063 0.999027
0.000062 0.999031
0.000062 0.999034
0.000062 0.999037
0.000062 0.999040
0.000062 0.999043
0.000061 0.999047
0.000061 0.999050
0.000061 0.999053
0.000061 0.999056
0.000060 0.999059
0.000060 0.999062
0.000060 0.999066
0.000060 0.999069
0.000060 0.999072
0.000059 0.999075
0.000059 0.999078
0.000059 0.999081
0.000059 0.999084
0.000058 0.999087
0.000058 0.999090
0.000058 0.999093
0.000058 0.999096
0.000058 0.999099
0.000057 0.999102
0.000057 0.999105
0.000057 0.999108
0.000057 0.999111
0.000057 0.999114
0.000056 0.999117
0.000056 0.999120
0.000056 0.999123
0.000056 0.999126
0.000056 0.999129
0.000055 0.999132
0.000055 0.999135
0.000055 0.999138
0.000055 0.999140
0.000055 0.999143
0.000054 0.999146
0.000054 0.999149
0.000054 0.999152
0.000054 0.999155
0.000054 0.999157
0.000053 0.999160
0.000053 0.999163
0.000053 0.999166
0.000053 0.999169
0.000053 0.999171
0.000052 0.999174
0.000052 0.999177
0.000052 0.999180
0.000052 0.999182
0.000052 0.999185
0.000051 0.999188
0.000051 0.999191
0.000051 0.999193
0.000051 0.999196
0.000051 0.999199
0.000050 0.999201
0.000050 0.999204
0.000050 0.999207
0.000050 0.999209
0.000050 0.999212
0.000050 0.999215
0.000049 0.999217
0.000049 0.999220
0.000049 0.999222
0.000049 0.999225
0.000049 0.999228
0.000048 0.999230
0.000048 0.999233
0.000048 0.999235
0.000048 0.999238
0.000048 0.999240
0.000048 0.999243
0.000047 0.999246
0.000047 0.999248
0.000047 0.999251
0.000047 0.999253
0.000047 0.999256
0.000047 0.999258
0.000046 0.999261
0.000046 0.999263
0.000046 0.999265
0.000046 0.999268
0.000046 0.999270
0.000046 0.999273
0.000045 0.999275
0.000045 0.999278
0.000045 0.999280
0.000045 0.999283
0.000045 0.999285
0.000045 0.999287
0.000044 0.999290
0.000044 0.999292
0.000044 0.999294
0.000044 0.999297
0.000044 0.999299
0.000044 0.999301
0.000043 0.999304
0.000043 0.999306
0.000043 0.999308
0.000043 0.999311
0.000043 0.999313
0.000043 0.999315
0.000042 0.999318
0.000042 0.999320
0.000042 0.999322
0.000042 0.999324
0.000042 0.999327
0.000042 0.999329
0.000042 0.999331
0.000041 0.999333
0.000041 0.999336
0.000041 0.999338
0.000041 0.999340
0.000041 0.999342
0.000041 0.999345
0.000041 0.999347
0.000040 0.999349
0.000040 0.999351
0.000040 0.999353
0.000040 0.999355
0.000040 0.999358
0.000040 0.999360
0.000039 0.999362
0.000039 0.999364
0.000039 0.999366
0.000039 0.999368
0.000039 0.999370
0.000039 0.999373
0.000039 0.999375
0.000038 0.999377
0.000038 0.999379
0.000038 0.999381
0.000038 0.999383
0.000038 0.999385
0.000038 0.999387
0.000038 0.999389
0.000038 0.999391
0.000037 0.999393
0.000037 0.999395
0.000037 0.999397
0.000037 0.999399
0.000037 0.999401
0.000037 0.999403
0.000037 0.999405
0.000036 0.999407
0.000036 0.999409
0.000036 0.999411
0.000036 0.999413
0.000036 0.999415
0.000036 0.999417
0.000036 0.999419
0.000036 0.999421
0.000035 0.999423
0.000035 0.999425
0.000035 0.999427
0.000035 0.999429
0.000035 0.999431
0.000035 0.999433
0.000035 0.999434
0.000034 0.999436
0.000034 0.999438
0.000034 0.999440
0.000034 0.999442
0.000034 0.999444
0.000034 0.999446
0.000034 0.999448
0.000034 0.999449
0.000033 0.999451
0.000033 0.999453
0.000033 0.999455
0.000033 0.999457
0.000033 0.999459
0.000033 0.999460
0.000033 0.999462
0.000033 0.999464
0.000033 0.999466
0.000032 0.999468
0.000032 0.999469
0.000032 0.999471
0.000032 0.999473
0.000032 0.999475
0.000032 0.999476
0.000032 0.999478
0.000032 0.999480
0.000031 0.999482
0.000031 0.999483
0.000031 0.999485
0.000031 0.999487
0.000031 0.999489
0.000031 0.999490
0.000031 0.999492
0.000031 0.999494
0.000031 0.999495
0.000030 0.999497
0.000030 0.999499
0.000030 0.999501
0.000030 0.999502
0.000030 0.999504
0.000030 0.999506
0.000030 0.999507
0.000030 0.999509
0.000030 0.999511
0.000029 0.999512
0.000029 0.999514
0.000029 0.999515
0.000029 0.999517
0.000029 0.999519
0.000029 0.999520
0.000029 0.999522
0.000029 0.999523
0.000029 0.999525
0.000029 0.999527
0.000028 0.999528
0.000028 0.999530
0.000028 0.999531
0.000028 0.999533
0.000028 0.999535
0.000028 0.999536
0.000028 0.999538
0.000028 0.999539
0.000028 0.999541
0.000027 0.999542
0.000027 0.999544
0.000027 0.999545
0.000027 0.999547
0.000027 0.999548
0.000027 0.999550
0.000027 0.999551
0.000027 0.999553
0.000027 0.999554
0.000027 0.999556
0.000026 0.999557
0.000026 0.999559
0.000026 0.999560
0.000026 0.999562
0.000026 0.999563
0.000026 0.999565
0.000026 0.999566
0.000026 0.999568
0.000026 0.999569
0.000026 0.999571
0.000026 0.999572
0.000025 0.999574
0.000025 0.999575
0.000025 0.999576
0.000025 0.999578
0.000025 0.999579
0.000025 0.999581
0.000025 0.999582
0.000025 0.999583
0.000025 0.999585
0.000025 0.999586
0.000025 0.999588
0.000024 0.999589
0.000024 0.999590
0.000024 0.999592
0.000024 0.999593
0.000024 0.999595
0.000024 0.999596
0.000024 0.999597
0.000024 0.999599
0.000024 0.999600
0.000024 0.999601
0.000024 0.999603
0.000023 0.999604
0.000023 0.999605
0.000023 0.999607
0.000023 0.999608
0.000023 0.999609
0.000023 0.999611
0.000023 0.999612
0.000023 0.999613
0.000023 0.999614
0.000023 0.999616
0.000023 0.999617
0.000023 0.999618
0.000022 0.999620
0.000022 0.999621
0.000022 0.999622
0.000022 0.999623
0.000022 0.999625
0.000022 0.999626
0.000022 0.999627
0.000022 0.999628
0.000022 0.999630
0.000022 0.999631
0.000022 0.999632
0.000022 0.999633
0.000022 0.999635
0.000021 0.999636
0.000021 0.999637
0.000021 0.999638
0.000021 0.999640
0.000021 0.999641
0.000021 0.999642
0.000021 0.999643
0.000021 0.999644
0.000021 0.999646
0.000021 0.999647
0.000021 0.999648
0.000021 0.999649
0.000021 0.999650
0.000020 0.999652
0.000020 0.999653
0.000020 0.999654
0.000020 0.999655
0.000020 0.999656
0.000020 0.999657
0.000020 0.999658
0.000020 0.999660
0.000020 0.999661
0.000020 0.999662
0.000020 0.999663
0.000020 0.999664
0.000020 0.999665
0.000019 0.999666
0.000019 0.999668
0.000019 0.999669
0.000019 0.999670
0.000019 0.999671
0.000019 0.999672
0.000019 0.999673
0.000019 0.999674
0.000019 0.999675
0.000019 0.999676
0.000019 0.999678
0.000019 0.999679
0.000019 0.999680
0.000019 0.999681
0.000019 0.999682
0.000018 0.999683
0.000018 0.999684
0.000018 0.999685
0.000018 0.999686
0.000018 0.999687
0.000018 0.999688
0.000018 0.999689
0.000018 0.999690
0.000018 0.999691
0.000018 0.999692
0.000018 0.999693
0.000018 0.999694
0.000018 0.999695
0.000018 0.999696
0.000018 0.999698
0.000017 0.999699
0.000017 0.999700
0.000017 0.999701
0.000017 0.999702
0.000017 0.999703
0.000017 0.999704
0.000017 0.999705
0.000017 0.999706
0.000017 0.999707
0.000017 0.999708
0.000017 0.999709
0.000017 0.999710
0.000017 0.999710
0.000017 0.999711
0.000017 0.999712
0.000017 0.999713
0.000016 0.999714
0.000016 0.999715
0.000016 0.999716
0.000016 0.999717
0.000016 0.999718
0.000016 0.999719
0.000016 0.999720
0.000016 0.999721
0.000016 0.999722
0.000016 0.999723
0.000016 0.999724
0.000016 0.999725
0.000016 0.999726
0.000016 0.999727
0.000016 0.999728
0.000016 0.999728
0.000016 0.999729
0.000015 0.999730
0.000015 0.999731
0.000015 0.999732
0.000015 0.999733
0.000015 0.999734
0.000015 0.999735
0.000015 0.999736
0.000015 0.999737
0.000015 0.999737
0.000015 0.999738
0.000015 0.999739
0.000015 0.999740
0.000015 0.999741
0.000015 0.999742
0.000015 0.999743
0.000015 0.999744
0.000015 0.999744
0.000015 0.999745
0.000014 0.999746
0.000014 0.999747
0.000014 0.999748
0.000014 0.999749
0.000014 0.999750
0.000014 0.999750
0.000014 0.999751
0.000014 0.999752
0.000014 0.999753
0.000014 0.999754
0.000014 0.999755
0.000014 0.999755
0.000014 0.999756
0.000014 0.999757
0.000014 0.999758
0.000014 0.999759
0.000014 0.999760
0.000014 0.999760
0.000014 0.999761
0.000014 0.999762
0.000013 0.999763
0.000013 0.999764
0.000013 0.999764
0.000013 0.999765
0.000013 0.999766
0.000013 0.999767
0.000013 0.999768
0.000013 0.999768
0.000013 0.999769
0.000013 0.999770
0.000013 0.999771
0.000013 0.999771
0.000013 0.999772
0.000013 0.999773
0.000013 0.999774
0.000013 0.999774
0.000013 0.999775
0.000013 0.999776
0.000013 0.999777
0.000013 0.999778
0.000013 0.999778
0.000012 0.999779
0.000012 0.999780
0.000012 0.999781
0.000012 0.999781
0.000012 0.999782
0.000012 0.999783
0.000012 0.999783
0.000012 0.999784
0.000012 0.999785
0.000012 0.999786
0.000012 0.999786
0.000012 0.999787
0.000012 0.999788
0.000012 0.999789
0.000012 0.999789
0.000012 0.999790
0.000012 0.999791
0.000012 0.999791
0.000012 0.999792
0.000012 0.999793
0.000012 0.999793
0.000012 0.999794
0.000011 0.999795
0.000011 0.999796
0.000011 0.999796
0.000011 0.999797
0.000011 0.999798
0.000011 0.999798
0.000011 0.999799
0.000011 0.999800
0.000011 0.999800
0.000011 0.999801
0.000011 0.999802
0.000011 0.999802
0.000011 0.999803
0.000011 0.999804
0.000011 0.999804
0.000011 0.999805
0.000011 0.999806
0.000011 0.999806
0.000011 0.999807
0.000011 0.999808
0.000011 0.999808
0.000011 0.999809
0.000011 0.999810
0.000011 0.999810
0.000011 0.999811
0.000010 0.999811
0.000010 0.999812
0.000010 0.999813
0.000010 0.999813
0.000010 0.999814
0.000010 0.999815
0.000010 0.999815
0.000010 0.999816
0.000010 0.999817
0.000010 0.999817
0.000010 0.999818
0.000010 0.999818
0.000010 0.999819
0.000010 0.999820
0.000010 0.999820
0.000010 0.999821
0.000010 0.999821
0.000010 0.999822
0.000010 0.999823
0.000010 0.999823
0.000010 0.999824
0.000010 0.999824
0.000010 0.999825
0.000010 0.999826
0.000010 0.999826
0.000010 0.999827
0.000010 0.999827
0.000010 0.999828
0.000009 0.999829
0.000009 0.999829
0.000009 0.999830
0.000009 0.999830
0.000009 0.999831
0.000009 0.999831
0.000009 0.999832
0.000009 0.999833
0.000009 0.999833
0.000009 0.999834
0.000009 0.999834
0.000009 0.999835
0.000009 0.999835
0.000009 0.999836
0.000009 0.999836
0.000009 0.999837
0.000009 0.999838
0.000009 0.999838
0.000009 0.999839
0.000009 0.999839
0.000009 0.999840
0.000009 0.999840
0.000009 0.999841
0.000009 0.999841
0.000009 0.999842
0.000009 0.999842
0.000009 0.999843
0.000009 0.999844
0.000009 0.999844
0.000009 0.999845
0.000008 0.999845
0.000008 0.999846
0.000008 0.999846
0.000008 0.999847
0.000008 0.999847
0.000008 0.999848
0.000008 0.999848
0.000008 0.999849
0.000008 0.999849
0.000008 0.999850
0.000008 0.999850
0.000008 0.999851
0.000008 0.999851
0.000008 0.999852
0.000008 0.999852
0.000008 0.999853
0.000008 0.999853
0.000008 0.999854
0.000008 0.999854
0.000008 0.999855
0.000008 0.999855
0.000008 0.999856
0.000008 0.999856
0.000008 0.999857
0.000008 0.999857
0.000008 0.999858
0.000008 0.999858
0.000008 0.999859
0.000008 0.999859
0.000008 0.999860
0.000008 0.999860
0.000008 0.999861
0.000008 0.999861
0.000008 0.999861
0.000007 0.999862
0.000007 0.999862
0.000007 0.999863
0.000007 0.999863
0.000007 0.999864
0.000007 0.999864
0.000007 0.999865
0.000007 0.999865
0.000007 0.999866
0.000007 0.999866
0.000007 0.999867
0.000007 0.999867
0.000007 0.999867
0.000007 0.999868
0.000007 0.999868
0.000007 0.999869
0.000007 0.999869
0.000007 0.999870
0.000007 0.999870
0.000007 0.999871
0.000007 0.999871
0.000007 0.999871
0.000007 0.999872
0.000007 0.999872
0.000007 0.999873
0.000007 0.999873
0.000007 0.999874
0.000007 0.999874
0.000007 0.999874
0.000007 0.999875
0.000007 0.999875
0.000007 0.999876
0.000007 0.999876
0.000007 0.999877
0.000007 0.999877
0.000007 0.999877
0.000007 0.999878
0.000007 0.999878
0.000007 0.999879
0.000006 0.999879
0.000006 0.999879
0.000006 0.999880
0.000006 0.999880
0.000006 0.999881
0.000006 0.999881
0.000006 0.999882
0.000006 0.999882
0.000006 0.999882
0.000006 0.999883
0.000006 0.999883
0.000006 0.999884
0.000006 0.999884
0.000006 0.999884
0.000006 0.999885
0.000006 0.999885
0.000006 0.999885
0.000006 0.999886
0.000006 0.999886
0.000006 0.999887
0.000006 0.999887
0.000006 0.999887
0.000006 0.999888
0.000006 0.999888
0.000006 0.999889
0.000006 0.999889
0.000006 0.999889
0.000006 0.999890
0.000006 0.999890
0.000006 0.999890
0.000006 0.999891
0.000006 0.999891
0.000006 0.999892
0.000006 0.999892
0.000006 0.999892
0.000006 0.999893
0.000006 0.999893
0.000006 0.999893
0.000006 0.999894
0.000006 0.999894
0.000006 0.999894
0.000006 0.999895
0.000006 0.999895
0.000006 0.999895
0.000006 0.999896
0.000006 0.999896
0.000005 0.999897
0.000005 0.999897
0.000005 0.999897
0.000005 0.999898
0.000005 0.999898
0.000005 0.999898
0.000005 0.999899
0.000005 0.999899
0.000005 0.999899
0.000005 0.999900
0.000005 0.999900
0.000005 0.999900
0.000005 0.999901
0.000005 0.999901
0.000005 0.999901
0.000005 0.999902
0.000005 0.999902
0.000005 0.999902
0.000005 0.999903
0.000005 0.999903
0.000005 0.999903
0.000005 0.999904
0.000005 0.999904
0.000005 0.999904
0.000005 0.999905
0.000005 0.999905
0.000005 0.999905
0.000005 0.999906
0.000005 0.999906
0.000005 0.999906
0.000005 0.999907
0.000005 0.999907
0.000005 0.999907
0.000005 0.999908
0.000005 0.999908
0.000005 0.999908
0.000005 0.999908
0.000005 0.999909
0.000005 0.999909
0.000005 0.999909
0.000005 0.999910
0.000005 0.999910
0.000005 0.999910
0.000005 0.999911
0.000005 0.999911
0.000005 0.999911
0.000005 0.999912
0.000005 0.999912
0.000005 0.999912
0.000005 0.999912
0.000005 0.999913
0.000005 0.999913
0.000005 0.999913
0.000005 0.999914
0.000005 0.999914
0.000004 0.999914
0.000004 0.999914
0.000004 0.999915
0.000004 0.999915
0.000004 0.999915
0.000004 0.999916
0.000004 0.999916
0.000004 0.999916
0.000004 0.999916
0.000004 0.999917
0.000004 0.999917
0.000004 0.999917
0.000004 0.999918
0.000004 0.999918
0.000004 0.999918
0.000004 0.999918
0.000004 0.999919
0.000004 0.999919
0.000004 0.999919
0.000004 0.999920
0.000004 0.999920
0.000004 0.999920
0.000004 0.999920
0.000004 0.999921
0.000004 0.999921
0.000004 0.999921
0.000004 0.999921
0.000004 0.999922
0.000004 0.999922
0.000004 0.999922
0.000004 0.999923
0.000004 0.999923
0.000004 0.999923
0.000004 0.999923
0.000004 0.999924
0.000004 0.999924
0.000004 0.999924
0.000004 0.999924
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999926
0.000004 0.999926
0.000004 0.999926
0.000004 0.999926
0.000004 0.999927
0.000004 0.999927
0.000004 0.999927
0.000004 0.999927
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999929
0.000004 0.999929
0.000004 0.999929
0.000004 0.999929
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999932
0.000003 0.999932
0.000003 0.999932
0.000003 0.999932
0.000003 0.999933
0.000003 0.999933
0.000003 0.999933
0.000003 0.999933
0.000003 0.999934
0.000003 0.999934
0.000003 0.999934
0.000003 0.999934
0.000003 0.999934
0.000003 0.999935
0.000003 0.999935
0.000003 0.999935
0.000003 0.999935
0.000003 0.999936
0.000003 0.999936
0.000003 0.999936
0.000003 0.999936
0.000003 0.999936
0.000003 0.999937
0.000003 0.999937
0.000003 0.999937
0.000003 0.999937
0.000003 0.999937
0.000003 0.999938
0.000003 0.999938
0.000003 0.999938
0.000003 0.999938
0.000003 0.999939
0.000003 0.999939
0.000003 0.999939
0.000003 0.999939
0.000003 0.999939
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000002 0.999950
0.000002 0.999950
0.000002 0.999951
0.000002 0.999951
0.000002 0.999951
0.000002 0.999951
0.000002 0.999951
0.000002 0.999951
0.000002 0.999952
0.000002 0.999952
0.000002 0.999952
0.000002 0.999952
0.000002 0.999952
0.000002 0.999952
0.000002 0.999953
0.000002 0.999953
0.000002 0.999953
0.000002 0.999953
0.000002 0.999953
0.000002 0.999953
0.000002 0.999954
0.000002 0.999954
0.000002 0.999954
0.000002 0.999954
0.000002 0.999954
0.000002 0.999954
0.000002 0.999954
0.000002 0.999955
0.000002 0.999955
0.000002 0.999955
0.000002 0.999955
0.000002 0.999955
0.000002 0.999955
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000001 0.999969
0.000001 0.999969
0.000001 0.999969
0.000001 0.999969
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999970
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999971
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999972
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999989
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999998
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 0.999999
0.000000 1.000000


==> code-and-data/lb_rate_bli_q3_3.txt <==
0.407196 0.000000
0.406985 0.000001
0.406773 0.000003
0.406560 0.000006
0.406348 0.000009
0.406135 0.000013
0.405921 0.000017
0.405707 0.000023
0.405493 0.000029
0.405279 0.000036
0.405064 0.000043
0.404848 0.000051
0.404633 0.000060
0.404417 0.000070
0.404200 0.000081
0.403983 0.000092
0.403766 0.000104
0.403548 0.000116
0.403330 0.000130
0.403112 0.000144
0.402893 0.000159
0.402674 0.000175
0.402455 0.000191
0.402235 0.000208
0.402014 0.000226
0.401794 0.000245
0.401573 0.000265
0.401351 0.000285
0.401129 0.000306
0.400907 0.000328
0.400685 0.000350
0.400462 0.000374
0.400238 0.000398
0.400014 0.000423
0.399790 0.000449
0.399566 0.000475
0.399341 0.000503
0.399116 0.000531
0.398890 0.000560
0.398664 0.000590
0.398438 0.000620
0.398211 0.000652
0.397984 0.000684
0.397756 0.000717
0.397528 0.000751
0.397300 0.000785
0.397071 0.000821
0.396842 0.000857
0.396612 0.000894
0.396383 0.000932
0.396152 0.000971
0.395922 0.001010
0.395691 0.001051
0.395459 0.001092
0.395227 0.001134
0.394995 0.001177
0.394763 0.001221
0.394530 0.001266
0.394296 0.001311
0.394063 0.001357
0.393829 0.001405
0.393594 0.001453
0.393359 0.001502
0.393124 0.001551
0.392888 0.001602
0.392652 0.001654
0.392416 0.001706
0.392179 0.001759
0.391942 0.001813
0.391704 0.001868
0.391466 0.001924
0.391228 0.001981
0.390989 0.002039
0.390750 0.002097
0.390511 0.002157
0.390271 0.002217
0.390031 0.002279
0.389790 0.002341
0.389549 0.002404
0.389308 0.002468
0.389066 0.002533
0.388824 0.002598
0.388581 0.002665
0.388338 0.002733
0.388095 0.002801
0.387851 0.002871
0.387607 0.002941
0.387362 0.003012
0.387118 0.003085
0.386872 0.003158
0.386627 0.003232
0.386381 0.003307
0.386134 0.003383
0.385887 0.003460
0.385640 0.003538
0.385393 0.003617
0.385145 0.003696
0.384896 0.003777
0.384648 0.003859
0.384399 0.003941
0.384149 0.004025
0.383899 0.004109
0.383649 0.004195
0.383398 0.004281
0.383147 0.004369
0.382896 0.004457
0.382644 0.004547
0.382392 0.004637
0.382139 0.004728
0.381887 0.004821
0.381633 0.004914
0.381380 0.005008
0.381125 0.005104
0.380871 0.005200
0.380616 0.005297
0.380361 0.005395
0.380105 0.005495
0.379849 0.005595
0.379593 0.005696
0.379336 0.005798
0.379079 0.005902
0.378822 0.006006
0.378564 0.006111
0.378305 0.006218
0.378047 0.006325
0.377788 0.006433
0.377528 0.006543
0.377269 0.006653
0.377008 0.006765
0.376748 0.006877
0.376487 0.006990
0.376226 0.007105
0.375964 0.007221
0.375702 0.007337
0.375440 0.007455
0.375177 0.007574
0.374913 0.007693
0.374650 0.007814
0.374386 0.007936
0.374122 0.008059
0.373857 0.008183
0.373592 0.008308
0.373326 0.008434
0.373061 0.008561
0.372794 0.008689
0.372528 0.008819
0.372261 0.008949
0.371994 0.009080
0.371726 0.009213
0.371458 0.009347
0.371189 0.009481
0.370921 0.009617
0.370651 0.009754
0.370382 0.009892
0.370112 0.010031
0.369841 0.010171
0.369571 0.010312
0.369300 0.010454
0.369028 0.010598
0.368757 0.010742
0.368484 0.010888
0.368212 0.011035
0.367939 0.011182
0.367666 0.011331
0.367392 0.011481
0.367118 0.011633
0.366844 0.011785
0.366569 0.011938
0.366294 0.012093
0.366018 0.012248
0.365742 0.012405
0.365466 0.012563
0.365189 0.012722
0.364913 0.012882
0.364635 0.013044
0.364357 0.013206
0.364079 0.013370
0.363801 0.013534
0.363522 0.013700
0.363243 0.013867
0.362964 0.014036
0.362684 0.014205
0.362403 0.014375
0.362123 0.014547
0.361842 0.014720
0.361561 0.014894
0.361279 0.015069
0.360997 0.015245
0.360714 0.015423
0.360432 0.015601
0.360148 0.015781
0.359865 0.015962
0.359581 0.016144
0.359297 0.016327
0.359012 0.016512
0.358727 0.016698
0.358442 0.016884
0.358157 0.017072
0.357871 0.017262
0.357584 0.017452
0.357298 0.017644
0.357010 0.017837
0.356723 0.018031
0.356435 0.018226
0.356147 0.018422
0.355859 0.018620
0.355570 0.018819
0.355281 0.019019
0.354991 0.019220
0.354701 0.019422
0.354411 0.019626
0.354121 0.019831
0.353830 0.020037
0.353538 0.020244
0.353247 0.020452
0.352955 0.020662
0.352663 0.020873
0.352370 0.021085
0.352077 0.021299
0.351784 0.021513
0.351490 0.021729
0.351196 0.021946
0.350902 0.022165
0.350607 0.022384
0.350312 0.022605
0.350016 0.022827
0.349721 0.023050
0.349425 0.023275
0.349128 0.023501
0.348831 0.023728
0.348534 0.023956
0.348237 0.024185
0.347939 0.024416
0.347641 0.024648
0.347343 0.024881
0.347044 0.025116
0.346745 0.025352
0.346445 0.025589
0.346145 0.025827
0.345845 0.026067
0.345545 0.026308
0.345244 0.026550
0.344943 0.026793
0.344642 0.027038
0.344340 0.027284
0.344038 0.027531
0.343735 0.027779
0.343433 0.028029
0.343130 0.028280
0.342826 0.028532
0.342522 0.028786
0.342218 0.029041
0.341914 0.029297
0.341609 0.029555
0.341304 0.029813
0.340999 0.030073
0.340693 0.030335
0.340387 0.030597
0.340081 0.030861
0.339774 0.031127
0.339468 0.031393
0.339160 0.031661
0.338853 0.031930
0.338545 0.032200
0.338237 0.032472
0.337928 0.032745
0.337619 0.033019
0.337310 0.033295
0.337001 0.033572
0.336691 0.033850
0.336381 0.034130
0.336071 0.034411
0.335760 0.034693
0.335449 0.034977
0.335138 0.035261
0.334826 0.035548
0.334514 0.035835
0.334202 0.036124
0.333889 0.036414
0.333577 0.036705
0.333263 0.036998
0.332950 0.037292
0.332636 0.037588
0.332322 0.037884
0.332008 0.038182
0.331693 0.038482
0.331378 0.038783
0.331063 0.039085
0.330748 0.039388
0.330432 0.039693
0.330116 0.039999
0.329799 0.040306
0.329483 0.040615
0.329166 0.040925
0.328848 0.041237
0.328531 0.041550
0.328213 0.041864
0.327895 0.042179
0.327577 0.042496
0.327258 0.042814
0.326939 0.043134
0.326620 0.043455
0.326300 0.043777
0.325980 0.044100
0.325660 0.044425
0.325340 0.044751
0.325019 0.045079
0.324698 0.045408
0.324377 0.045738
0.324055 0.046070
0.323734 0.046403
0.323411 0.046738
0.323089 0.047073
0.322767 0.047410
0.322444 0.047749
0.322121 0.048089
0.321797 0.048430
0.321473 0.048773
0.321149 0.049116
0.320825 0.049462
0.320501 0.049808
0.320176 0.050156
0.319851 0.050506
0.319526 0.050857
0.319200 0.051209
0.318874 0.051562
0.318548 0.051917
0.318222 0.052273
0.317895 0.052631
0.317569 0.052990
0.317242 0.053350
0.316914 0.053712
0.316587 0.054075
0.316259 0.054439
0.315931 0.054805
0.315602 0.055172
0.315274 0.055541
0.314945 0.055911
0.314616 0.056282
0.314286 0.056655
0.313957 0.057029
0.313627 0.057405
0.313297 0.057781
0.312967 0.058160
0.312636 0.058539
0.312305 0.058920
0.311974 0.059302
0.311643 0.059686
0.311311 0.060071
0.310980 0.060458
0.310648 0.060846
0.310316 0.061235
0.309983 0.061625
0.309650 0.062017
0.309318 0.062411
0.308984 0.062806
0.308651 0.063202
0.308317 0.063599
0.307984 0.063998
0.307650 0.064398
0.307315 0.064800
0.306981 0.065203
0.306646 0.065608
0.306311 0.066013
0.305976 0.066421
0.305641 0.066829
0.305305 0.067239
0.304969 0.067651
0.304633 0.068063
0.304297 0.068477
0.303961 0.068893
0.303624 0.069310
0.303287 0.069728
0.302950 0.070148
0.302613 0.070569
0.302275 0.070991
0.301938 0.071415
0.301600 0.071840
0.301262 0.072266
0.300924 0.072694
0.300585 0.073124
0.300246 0.073554
0.299908 0.073986
0.299568 0.074420
0.299229 0.074855
0.298890 0.075291
0.298550 0.075729
0.298210 0.076167
0.297870 0.076608
0.297530 0.077050
0.297190 0.077493
0.296849 0.077937
0.296508 0.078383
0.296167 0.078830
0.295826 0.079279
0.295485 0.079729
0.295143 0.080180
0.294802 0.080633
0.294460 0.081087
0.294118 0.081542
0.293775 0.081999
0.293433 0.082458
0.293090 0.082917
0.292748 0.083378
0.292405 0.083841
0.292062 0.084304
0.291719 0.084769
0.291375 0.085236
0.291032 0.085704
0.290688 0.086173
0.290344 0.086643
0.290000 0.087115
0.289656 0.087589
0.289311 0.088063
0.288967 0.088539
0.288622 0.089017
0.288277 0.089495
0.287932 0.089976
0.287587 0.090457
0.287242 0.090940
0.286896 0.091424
0.286551 0.091910
0.286205 0.092397
0.285859 0.092885
0.285513 0.093374
0.285167 0.093865
0.284821 0.094358
0.284474 0.094852
0.284128 0.095347
0.283781 0.095843
0.283434 0.096341
0.283087 0.096840
0.282740 0.097340
0.282393 0.097842
0.282045 0.098345
0.281698 0.098850
0.281350 0.099356
0.281002 0.099863
0.280654 0.100371
0.280306 0.100881
0.279958 0.101392
0.279610 0.101905
0.279261 0.102419
0.278913 0.102934
0.278564 0.103450
0.278216 0.103968
0.277867 0.104488
0.277518 0.105008
0.277169 0.105530
0.276819 0.106053
0.276470 0.106578
0.276121 0.107104
0.275771 0.107631
0.275422 0.108159
0.275072 0.108689
0.274722 0.109220
0.274372 0.109753
0.274022 0.110287
0.273672 0.110822
0.273322 0.111358
0.272971 0.111896
0.272621 0.112435
0.272271 0.112975
0.271920 0.113517
0.271569 0.114060
0.271219 0.114604
0.270868 0.115150
0.270517 0.115697
0.270166 0.116245
0.269815 0.116794
0.269463 0.117345
0.269112 0.117897
0.268761 0.118450
0.268409 0.119005
0.268058 0.119561
0.267706 0.120118
0.267355 0.120677
0.267003 0.121237
0.266651 0.121798
0.266299 0.122360
0.265947 0.122924
0.265595 0.123489
0.265243 0.124055
0.264891 0.124622
0.264539 0.125191
0.264187 0.125761
0.263835 0.126332
0.263482 0.126905
0.263130 0.127479
0.262777 0.128054
0.262425 0.128630
0.262072 0.129208
0.261720 0.129787
0.261367 0.130367
0.261014 0.130948
0.260662 0.131531
0.260309 0.132114
0.259956 0.132700
0.259603 0.133286
0.259250 0.133873
0.258897 0.134462
0.258544 0.135052
0.258191 0.135644
0.257838 0.136236
0.257485 0.136830
0.257132 0.137425
0.256779 0.138021
0.256426 0.138619
0.256073 0.139217
0.255719 0.139817
0.255366 0.140418
0.255013 0.141021
0.254660 0.141624
0.254306 0.142229
0.253953 0.142835
0.253600 0.143442
0.253246 0.144050
0.252893 0.144660
0.252540 0.145271
0.252186 0.145883
0.251833 0.146496
0.251479 0.147110
0.251126 0.147726
0.250773 0.148342
0.250419 0.148960
0.250066 0.149579
0.249712 0.150200
0.249359 0.150821
0.249005 0.151444
0.248652 0.152067
0.248299 0.152692
0.247945 0.153318
0.247592 0.153946
0.247238 0.154574
0.246885 0.155204
0.246532 0.155835
0.246178 0.156466
0.245825 0.157099
0.245472 0.157734
0.245118 0.158369
0.244765 0.159005
0.244412 0.159643
0.244059 0.160282
0.243705 0.160922
0.243352 0.161563
0.242999 0.162205
0.242646 0.162848
0.242293 0.163493
0.241940 0.164138
0.241587 0.164785
0.241234 0.165432
0.240881 0.166081
0.240528 0.166731
0.240175 0.167382
0.239822 0.168035
0.239469 0.168688
0.239117 0.169342
0.238764 0.169998
0.238411 0.170654
0.238059 0.171312
0.237706 0.171971
0.237354 0.172630
0.237001 0.173291
0.236649 0.173953
0.236296 0.174616
0.235944 0.175280
0.235592 0.175945
0.235240 0.176612
0.234887 0.177279
0.234535 0.177947
0.234183 0.178617
0.233831 0.179287
0.233480 0.179959
0.233128 0.180631
0.232776 0.181305
0.232424 0.181979
0.232073 0.182655
0.231721 0.183332
0.231370 0.184009
0.231018 0.184688
0.230667 0.185368
0.230316 0.186049
0.229965 0.186730
0.229614 0.187413
0.229263 0.188097
0.228912 0.188782
0.228561 0.189468
0.228210 0.190154
0.227860 0.190842
0.227509 0.191531
0.227159 0.192221
0.226808 0.192912
0.226458 0.193603
0.226108 0.194296
0.225758 0.194990
0.225408 0.195684
0.225058 0.196380
0.224708 0.197077
0.224359 0.197774
0.224009 0.198473
0.223660 0.199172
0.223310 0.199873
0.222961 0.200574
0.222612 0.201276
0.222263 0.201980
0.221914 0.202684
0.221565 0.203389
0.221217 0.204095
0.220868 0.204802
0.220520 0.205510
0.220171 0.206219
0.219823 0.206928
0.219475 0.207639
0.219127 0.208351
0.218779 0.209063
0.218432 0.209776
0.218084 0.210491
0.217737 0.211206
0.217389 0.211922
0.217042 0.212639
0.216695 0.213357
0.216348 0.214075
0.216001 0.214795
0.215655 0.215515
0.215308 0.216237
0.214962 0.216959
0.214616 0.217682
0.214270 0.218406
0.213924 0.219131
0.213578 0.219856
0.213232 0.220583
0.212887 0.221310
0.212541 0.222038
0.212196 0.222767
0.211851 0.223497
0.211506 0.224227
0.211161 0.224959
0.210817 0.225691
0.210472 0.226424
0.210128 0.227158
0.209784 0.227893
0.209440 0.228628
0.209096 0.229364
0.208753 0.230102
0.208409 0.230839
0.208066 0.231578
0.207723 0.232318
0.207380 0.233058
0.207037 0.233799
0.206694 0.234541
0.206352 0.235283
0.206010 0.236026
0.205667 0.236771
0.205326 0.237515
0.204984 0.238261
0.204642 0.239007
0.204301 0.239754
0.203960 0.240502
0.203619 0.241251
0.203278 0.242000
0.202937 0.242750
0.202597 0.243501
0.202256 0.244252
0.201916 0.245005
0.201576 0.245757
0.201237 0.246511
0.200897 0.247265
0.200558 0.248020
0.200219 0.248776
0.199880 0.249533
0.199541 0.250290
0.199202 0.251047
0.198864 0.251806
0.198526 0.252565
0.198188 0.253325
0.197850 0.254085
0.197513 0.254847
0.197175 0.255608
0.196838 0.256371
0.196501 0.257134
0.196164 0.257898
0.195828 0.258662
0.195492 0.259427
0.195156 0.260193
0.194820 0.260959
0.194484 0.261726
0.194149 0.262494
0.193813 0.263262
0.193478 0.264031
0.193144 0.264800
0.192809 0.265570
0.192475 0.266341
0.192141 0.267112
0.191807 0.267884
0.191473 0.268657
0.191140 0.269430
0.190806 0.270203
0.190473 0.270978
0.190141 0.271752
0.189808 0.272528
0.189476 0.273304
0.189144 0.274080
0.188812 0.274857
0.188480 0.275635
0.188149 0.276413
0.187818 0.277191
0.187487 0.277971
0.187156 0.278750
0.186826 0.279531
0.186496 0.280312
0.186166 0.281093
0.185836 0.281875
0.185507 0.282657
0.185177 0.283440
0.184849 0.284224
0.184520 0.285008
0.184191 0.285792
0.183863 0.286577
0.183535 0.287362
0.183208 0.288148
0.182880 0.288935
0.182553 0.289721
0.182226 0.290509
0.181899 0.291297
0.181573 0.292085
0.181247 0.292874
0.180921 0.293663
0.180595 0.294452
0.180270 0.295243
0.179945 0.296033
0.179620 0.296824
0.179295 0.297616
0.178971 0.298407
0.178647 0.299200
0.178323 0.299992
0.178000 0.300786
0.177676 0.301579
0.177354 0.302373
0.177031 0.303168
0.176708 0.303962
0.176386 0.304758
0.176064 0.305553
0.175743 0.306349
0.175421 0.307146
0.175100 0.307942
0.174780 0.308739
0.174459 0.309537
0.174139 0.310335
0.173819 0.311133
0.173499 0.311932
0.173180 0.312731
0.172861 0.313530
0.172542 0.314330
0.172223 0.315130
0.171905 0.315930
0.171587 0.316731
0.171270 0.317532
0.170952 0.318333
0.170635 0.319135
0.170318 0.319937
0.170002 0.320739
0.169686 0.321542
0.169370 0.322345
0.169054 0.323148
0.168739 0.323951
0.168424 0.324755
0.168109 0.325559
0.167795 0.326364
0.167480 0.327169
0.167167 0.327974
0.166853 0.328779
0.166540 0.329584
0.166227 0.330390
0.165914 0.331196
0.165602 0.332003
0.165290 0.332809
0.164978 0.333616
0.164667 0.334423
0.164356 0.335230
0.164045 0.336038
0.163734 0.336846
0.163424 0.337654
0.163114 0.338462
0.162805 0.339270
0.162496 0.340079
0.162187 0.340888
0.161878 0.341697
0.161570 0.342506
0.161262 0.343316
0.160954 0.344126
0.160647 0.344936
0.160340 0.345746
0.160033 0.346556
0.159726 0.347366
0.159420 0.348177
0.159115 0.348988
0.158809 0.349799
0.158504 0.350610
0.158199 0.351421
0.157895 0.352233
0.157591 0.353044
0.157287 0.353856
0.156983 0.354668
0.156680 0.355480
0.156377 0.356292
0.156075 0.357105
0.155772 0.357917
0.155471 0.358730
0.155169 0.359542
0.154868 0.360355
0.154567 0.361168
0.154266 0.361981
0.153966 0.362794
0.153666 0.363607
0.153367 0.364421
0.153067 0.365234
0.152769 0.366047
0.152470 0.366861
0.152172 0.367675
0.151874 0.368488
0.151576 0.369302
0.151279 0.370116
0.150982 0.370930
0.150686 0.371744
0.150389 0.372558
0.150094 0.373372
0.149798 0.374186
0.149503 0.375001
0.149208 0.375815
0.148914 0.376629
0.148619 0.377443
0.148326 0.378258
0.148032 0.379072
0.147739 0.379887
0.147446 0.380701
0.147154 0.381515
0.146862 0.382330
0.146570 0.383144
0.146279 0.383959
0.145988 0.384773
0.145697 0.385588
0.145406 0.386402
0.145116 0.387216
0.144827 0.388031
0.144538 0.388845
0.144249 0.389659
0.143960 0.390474
0.143672 0.391288
0.143384 0.392102
0.143096 0.392917
0.142809 0.393731
0.142522 0.394545
0.142236 0.395359
0.141950 0.396173
0.141664 0.396987
0.141379 0.397801
0.141094 0.398615
0.140809 0.399428
0.140524 0.400242
0.140241 0.401056
0.139957 0.401869
0.139674 0.402683
0.139391 0.403496
0.139108 0.404309
0.138826 0.405122
0.138544 0.405935
0.138263 0.406748
0.137982 0.407561
0.137701 0.408374
0.137421 0.409186
0.137140 0.409999
0.136861 0.410811
0.136582 0.411624
0.136303 0.412436
0.136024 0.413248
0.135746 0.414060
0.135468 0.414871
0.135191 0.415683
0.134913 0.416494
0.134637 0.417306
0.134360 0.418117
0.134084 0.418928
0.133809 0.419739
0.133533 0.420549
0.133259 0.421360
0.132984 0.422170
0.132710 0.422980
0.132436 0.423790
0.132163 0.424600
0.131890 0.425410
0.131617 0.426219
0.131345 0.427028
0.131073 0.427837
0.130801 0.428646
0.130530 0.429455
0.130259 0.430263
0.129989 0.431071
0.129719 0.431879
0.129449 0.432687
0.129180 0.433495
0.128911 0.434302
0.128642 0.435109
0.128374 0.435916
0.128106 0.436722
0.127838 0.437529
0.127571 0.438335
0.127305 0.439141
0.127038 0.439947
0.126772 0.440752
0.126507 0.441557
0.126242 0.442362
0.125977 0.443167
0.125712 0.443971
0.125448 0.444775
0.125184 0.445579
0.124921 0.446383
0.124658 0.447186
0.124396 0.447989
0.124133 0.448792
0.123872 0.449594
0.123610 0.450397
0.123349 0.451199
0.123088 0.452000
0.122828 0.452801
0.122568 0.453602
0.122309 0.454403
0.122049 0.455204
0.121791 0.456004
0.121532 0.456803
0.121274 0.457603
0.121017 0.458402
0.120759 0.459201
0.120502 0.459999
0.120246 0.460797
0.119990 0.461595
0.119734 0.462393
0.119479 0.463190
0.119224 0.463987
0.118969 0.464783
0.118715 0.465579
0.118461 0.466375
0.118208 0.467171
0.117955 0.467966
0.117702 0.468760
0.117450 0.469555
0.117198 0.470349
0.116946 0.471142
0.116695 0.471935
0.116444 0.472728
0.116194 0.473521
0.115944 0.474313
0.115694 0.475105
0.115445 0.475896
0.115196 0.476687
0.114948 0.477477
0.114699 0.478268
0.114452 0.479057
0.114204 0.479847
0.113958 0.480636
0.113711 0.481424
0.113465 0.482212
0.113219 0.483000
0.112974 0.483788
0.112729 0.484574
0.112484 0.485361
0.112240 0.486147
0.111996 0.486933
0.111752 0.487718
0.111509 0.488503
0.111267 0.489287
0.111024 0.490071
0.110782 0.490854
0.110541 0.491638
0.110300 0.492420
0.110059 0.493202
0.109818 0.493984
0.109578 0.494765
0.109339 0.495546
0.109099 0.496326
0.108861 0.497106
0.108622 0.497886
0.108384 0.498665
0.108146 0.499443
0.107909 0.500221
0.107672 0.500999
0.107436 0.501776
0.107199 0.502552
0.106964 0.503329
0.106728 0.504104
0.106493 0.504879
0.106259 0.505654
0.106024 0.506428
0.105790 0.507202
0.105557 0.507975
0.105324 0.508748
0.105091 0.509520
0.104859 0.510292
0.104627 0.511063
0.104395 0.511834
0.104164 0.512604
0.103933 0.513373
0.103703 0.514143
0.103473 0.514911
0.103243 0.515679
0.103014 0.516447
0.102785 0.517214
0.102557 0.517981
0.102329 0.518747
0.102101 0.519512
0.101874 0.520277
0.101647 0.521041
0.101420 0.521805
0.101194 0.522569
0.100968 0.523331
0.100743 0.524094
0.100518 0.524855
0.100293 0.525617
0.100069 0.526377
0.099845 0.527137
0.099621 0.527897
0.099398 0.528656
0.099176 0.529414
0.098953 0.530172
0.098731 0.530929
0.098510 0.531686
0.098289 0.532442
0.098068 0.533197
0.097847 0.533952
0.097627 0.534707
0.097408 0.535461
0.097188 0.536214
0.096969 0.536967
0.096751 0.537719
0.096533 0.538470
0.096315 0.539221
0.096098 0.539972
0.095881 0.540721
0.095664 0.541470
0.095448 0.542219
0.095232 0.542967
0.095016 0.543714
0.094801 0.544461
0.094587 0.545207
0.094372 0.545953
0.094158 0.546698
0.093945 0.547442
0.093731 0.548186
0.093519 0.548929
0.093306 0.549671
0.093094 0.550413
0.092882 0.551155
0.092671 0.551895
0.092460 0.552635
0.092250 0.553375
0.092039 0.554113
0.091830 0.554852
0.091620 0.555589
0.091411 0.556326
0.091202 0.557062
0.090994 0.557798
0.090786 0.558533
0.090579 0.559267
0.090372 0.560001
0.090165 0.560734
0.089958 0.561466
0.089752 0.562198
0.089547 0.562929
0.089341 0.563660
0.089136 0.564390
0.088932 0.565119
0.088728 0.565847
0.088524 0.566575
0.088321 0.567302
0.088117 0.568029
0.087915 0.568755
0.087713 0.569480
0.087511 0.570205
0.087309 0.570929
0.087108 0.571652
0.086907 0.572374
0.086707 0.573096
0.086507 0.573818
0.086307 0.574538
0.086108 0.575258
0.085909 0.575977
0.085710 0.576696
0.085512 0.577414
0.085314 0.578131
0.085116 0.578847
0.084919 0.579563
0.084723 0.580278
0.084526 0.580993
0.084330 0.581706
0.084135 0.582419
0.083939 0.583132
0.083744 0.583844
0.083550 0.584555
0.083356 0.585265
0.083162 0.585974
0.082969 0.586683
0.082776 0.587392
0.082583 0.588099
0.082391 0.588806
0.082199 0.589512
0.082007 0.590217
0.081816 0.590922
0.081625 0.591626
0.081434 0.592329
0.081244 0.593032
0.081054 0.593734
0.080865 0.594435
0.080676 0.595135
0.080487 0.595835
0.080299 0.596534
0.080111 0.597232
0.079923 0.597930
0.079736 0.598627
0.079549 0.599323
0.079363 0.600018
0.079177 0.600713
0.078991 0.601407
0.078805 0.602100
0.078620 0.602793
0.078436 0.603484
0.078251 0.604175
0.078067 0.604866
0.077884 0.605555
0.077700 0.606244
0.077517 0.606932
0.077335 0.607620
0.077153 0.608306
0.076971 0.608992
0.076789 0.609677
0.076608 0.610362
0.076427 0.611045
0.076247 0.611728
0.076067 0.612411
0.075887 0.613092
0.075708 0.613773
0.075529 0.614453
0.075350 0.615132
0.075172 0.615810
0.074994 0.616488
0.074816 0.617165
0.074639 0.617841
0.074462 0.618517
0.074285 0.619192
0.074109 0.619866
0.073933 0.620539
0.073758 0.621211
0.073583 0.621883
0.073408 0.622554
0.073233 0.623224
0.073059 0.623894
0.072886 0.624562
0.072712 0.625230
0.072539 0.625897
0.072366 0.626564
0.072194 0.627229
0.072022 0.627894
0.071850 0.628558
0.071679 0.629222
0.071508 0.629884
0.071337 0.630546
0.071167 0.631207
0.070997 0.631867
0.070827 0.632527
0.070658 0.633185
0.070489 0.633843
0.070321 0.634501
0.070152 0.635157
0.069985 0.635813
0.069817 0.636468
0.069650 0.637122
0.069483 0.637775
0.069316 0.638427
0.069150 0.639079
0.068984 0.639730
0.068819 0.640380
0.068654 0.641030
0.068489 0.641678
0.068324 0.642326
0.068160 0.642973
0.067996 0.643620
0.067833 0.644265
0.067670 0.644910
0.067507 0.645554
0.067344 0.646197
0.067182 0.646839
0.067020 0.647481
0.066859 0.648122
0.066698 0.648762
0.066537 0.649401
0.066376 0.650040
0.066216 0.650677
0.066057 0.651314
0.065897 0.651950
0.065738 0.652586
0.065579 0.653220
0.065421 0.653854
0.065262 0.654487
0.065105 0.655119
0.064947 0.655750
0.064790 0.656381
0.064633 0.657010
0.064477 0.657639
0.064320 0.658268
0.064164 0.658895
0.064009 0.659521
0.063854 0.660147
0.063699 0.660772
0.063544 0.661396
0.063390 0.662020
0.063236 0.662642
0.063082 0.663264
0.062929 0.663885
0.062776 0.664505
0.062624 0.665125
0.062471 0.665743
0.062319 0.666361
0.062168 0.666978
0.062016 0.667594
0.061865 0.668210
0.061715 0.668824
0.061564 0.669438
0.061414 0.670051
0.061264 0.670663
0.061115 0.671275
0.060966 0.671885
0.060817 0.672495
0.060669 0.673104
0.060521 0.673712
0.060373 0.674319
0.060225 0.674926
0.060078 0.675532
0.059931 0.676137
0.059785 0.676741
0.059638 0.677344
0.059492 0.677947
0.059347 0.678548
0.059201 0.679149
0.059056 0.679750
0.058912 0.680349
0.058767 0.680947
0.058623 0.681545
0.058479 0.682142
0.058336 0.682738
0.058193 0.683333
0.058050 0.683928
0.057907 0.684521
0.057765 0.685114
0.057623 0.685706
0.057482 0.686297
0.057340 0.686888
0.057199 0.687478
0.057059 0.688066
0.056918 0.688654
0.056778 0.689242
0.056638 0.689828
0.056499 0.690413
0.056360 0.690998
0.056221 0.691582
0.056082 0.692165
0.055944 0.692748
0.055806 0.693329
0.055668 0.693910
0.055531 0.694490
0.055394 0.695069
0.055257 0.695647
0.055121 0.696225
0.054985 0.696801
0.054849 0.697377
0.054713 0.697952
0.054578 0.698526
0.054443 0.699100
0.054308 0.699672
0.054174 0.700244
0.054040 0.700815
0.053906 0.701385
0.053772 0.701955
0.053639 0.702523
0.053506 0.703091
0.053374 0.703658
0.053241 0.704224
0.053109 0.704789
0.052978 0.705354
0.052846 0.705917
0.052715 0.706480
0.052584 0.707042
0.052454 0.707604
0.052323 0.708164
0.052193 0.708724
0.052064 0.709283
0.051934 0.709841
0.051805 0.710398
0.051676 0.710954
0.051548 0.711510
0.051419 0.712065
0.051291 0.712619
0.051164 0.713172
0.051036 0.713724
0.050909 0.714276
0.050782 0.714826
0.050656 0.715376
0.050529 0.715925
0.050403 0.716474
0.050278 0.717021
0.050152 0.717568
0.050027 0.718114
0.049902 0.718659
0.049778 0.719203
0.049653 0.719747
0.049529 0.720289
0.049406 0.720831
0.049282 0.721372
0.049159 0.721912
0.049036 0.722452
0.048913 0.722990
0.048791 0.723528
0.048669 0.724065
0.048547 0.724601
0.048426 0.725137
0.048304 0.725671
0.048183 0.726205
0.048063 0.726738
0.047942 0.727270
0.047822 0.727802
0.047702 0.728332
0.047582 0.728862
0.047463 0.729391
0.047344 0.729919
0.047225 0.730447
0.047107 0.730973
0.046988 0.731499
0.046870 0.732024
0.046753 0.732548
0.046635 0.733071
0.046518 0.733594
0.046401 0.734116
0.046284 0.734637
0.046168 0.735157
0.046052 0.735676
0.045936 0.736195
0.045820 0.736712
0.045705 0.737229
0.045590 0.737746
0.045475 0.738261
0.045360 0.738775
0.045246 0.739289
0.045132 0.739802
0.045018 0.740314
0.044905 0.740826
0.044792 0.741336
0.044679 0.741846
0.044566 0.742355
0.044453 0.742863
0.044341 0.743371
0.044229 0.743877
0.044117 0.744383
0.044006 0.744888
0.043895 0.745392
0.043784 0.745896
0.043673 0.746398
0.043563 0.746900
0.043453 0.747401
0.043343 0.747901
0.043233 0.748401
0.043124 0.748899
0.043015 0.749397
0.042906 0.749894
0.042797 0.750391
0.042689 0.750886
0.042581 0.751381
0.042473 0.751875
0.042365 0.752368
0.042258 0.752860
0.042150 0.753352
0.042044 0.753843
0.041937 0.754333
0.041831 0.754822
0.041724 0.755310
0.041619 0.755798
0.041513 0.756285
0.041407 0.756771
0.041302 0.757256
0.041197 0.757741
0.041093 0.758225
0.040988 0.758708
0.040884 0.759190
0.040780 0.759671
0.040676 0.760152
0.040573 0.760632
0.040470 0.761111
0.040367 0.761589
0.040264 0.762066
0.040162 0.762543
0.040059 0.763019
0.039957 0.763494
0.039856 0.763969
0.039754 0.764442
0.039653 0.764915
0.039552 0.765387
0.039451 0.765859
0.039350 0.766329
0.039250 0.766799
0.039150 0.767268
0.039050 0.767736
0.038950 0.768203
0.038851 0.768670
0.038752 0.769136
0.038653 0.769601
0.038554 0.770066
0.038456 0.770529
0.038358 0.770992
0.038260 0.771454
0.038162 0.771915
0.038064 0.772376
0.037967 0.772836
0.037870 0.773295
0.037773 0.773753
0.037676 0.774210
0.037580 0.774667
0.037484 0.775123
0.037388 0.775578
0.037292 0.776033
0.037197 0.776486
0.037102 0.776939
0.037006 0.777391
0.036912 0.777843
0.036817 0.778293
0.036723 0.778743
0.036629 0.779192
0.036535 0.779641
0.036441 0.780088
0.036348 0.780535
0.036254 0.780981
0.036161 0.781427
0.036069 0.781871
0.035976 0.782315
0.035884 0.782758
0.035792 0.783201
0.035700 0.783642
0.035608 0.784083
0.035517 0.784523
0.035425 0.784962
0.035334 0.785401
0.035243 0.785839
0.035153 0.786276
0.035062 0.786712
0.034972 0.787148
0.034882 0.787583
0.034793 0.788017
0.034703 0.788450
0.034614 0.788883
0.034525 0.789315
0.034436 0.789746
0.034347 0.790176
0.034259 0.790606
0.034171 0.791035
0.034083 0.791463
0.033995 0.791891
0.033907 0.792317
0.033820 0.792743
0.033733 0.793169
0.033646 0.793593
0.033559 0.794017
0.033472 0.794440
0.033386 0.794862
0.033300 0.795284
0.033214 0.795705
0.033128 0.796125
0.033043 0.796544
0.032957 0.796963
0.032872 0.797381
0.032788 0.797798
0.032703 0.798214
0.032618 0.798630
0.032534 0.799045
0.032450 0.799460
0.032366 0.799873
0.032283 0.800286
0.032199 0.800698
0.032116 0.801110
0.032033 0.801520
0.031950 0.801930
0.031867 0.802339
0.031785 0.802748
0.031703 0.803156
0.031621 0.803563
0.031539 0.803969
0.031457 0.804375
0.031376 0.804780
0.031294 0.805184
0.031213 0.805588
0.031132 0.805990
0.031052 0.806392
0.030971 0.806794
0.030891 0.807195
0.030811 0.807594
0.030731 0.807994
0.030651 0.808392
0.030572 0.808790
0.030493 0.809187
0.030413 0.809584
0.030335 0.809979
0.030256 0.810374
0.030177 0.810769
0.030099 0.811162
0.030021 0.811555
0.029943 0.811947
0.029865 0.812339
0.029788 0.812730
0.029710 0.813120
0.029633 0.813509
0.029556 0.813898
0.029479 0.814286
0.029403 0.814673
0.029326 0.815060
0.029250 0.815446
0.029174 0.815831
0.029098 0.816216
0.029022 0.816599
0.028947 0.816982
0.028872 0.817365
0.028796 0.817747
0.028721 0.818128
0.028647 0.818508
0.028572 0.818888
0.028498 0.819267
0.028424 0.819645
0.028350 0.820023
0.028276 0.820400
0.028202 0.820776
0.028129 0.821152
0.028055 0.821527
0.027982 0.821901
0.027909 0.822274
0.027836 0.822647
0.027764 0.823019
0.027691 0.823391
0.027619 0.823762
0.027547 0.824132
0.027475 0.824501
0.027404 0.824870
0.027332 0.825238
0.027261 0.825606
0.027190 0.825973
0.027119 0.826339
0.027048 0.826704
0.026977 0.827069
0.026907 0.827433
0.026837 0.827797
0.026766 0.828159
0.026697 0.828521
0.026627 0.828883
0.026557 0.829244
0.026488 0.829604
0.026419 0.829963
0.026349 0.830322
0.026281 0.830680
0.026212 0.831038
0.026143 0.831394
0.026075 0.831751
0.026007 0.832106
0.025939 0.832461
0.025871 0.832815
0.025803 0.833169
0.025736 0.833521
0.025668 0.833874
0.025601 0.834225
0.025534 0.834576
0.025467 0.834926
0.025400 0.835276
0.025334 0.835625
0.025268 0.835973
0.025201 0.836321
0.025135 0.836668
0.025069 0.837014
0.025004 0.837360
0.024938 0.837705
0.024873 0.838049
0.024808 0.838393
0.024743 0.838736
0.024678 0.839079
0.024613 0.839421
0.024548 0.839762
0.024484 0.840103
0.024420 0.840442
0.024356 0.840782
0.024292 0.841120
0.024228 0.841458
0.024164 0.841796
0.024101 0.842133
0.024038 0.842469
0.023975 0.842804
0.023912 0.843139
0.023849 0.843473
0.023786 0.843807
0.023724 0.844140
0.023661 0.844472
0.023599 0.844804
0.023537 0.845135
0.023475 0.845466
0.023413 0.845795
0.023352 0.846125
0.023291 0.846453
0.023229 0.846781
0.023168 0.847109
0.023107 0.847435
0.023046 0.847761
0.022986 0.848087
0.022925 0.848412
0.022865 0.848736
0.022805 0.849060
0.022745 0.849383
0.022685 0.849705
0.022625 0.850027
0.022566 0.850348
0.022506 0.850669
0.022447 0.850989
0.022388 0.851308
0.022329 0.851627
0.022270 0.851945
0.022211 0.852262
0.022153 0.852579
0.022094 0.852896
0.022036 0.853211
0.021978 0.853526
0.021920 0.853841
0.021862 0.854155
0.021805 0.854468
0.021747 0.854781
0.021690 0.855093
0.021633 0.855404
0.021576 0.855715
0.021519 0.856026
0.021462 0.856335
0.021405 0.856644
0.021349 0.856953
0.021293 0.857261
0.021236 0.857568
0.021180 0.857875
0.021124 0.858181
0.021069 0.858487
0.021013 0.858792
0.020957 0.859096
0.020902 0.859400
0.020847 0.859703
0.020792 0.860006
0.020737 0.860308
0.020682 0.860609
0.020627 0.860910
0.020573 0.861210
0.020519 0.861510
0.020464 0.861809
0.020410 0.862108
0.020356 0.862405
0.020302 0.862703
0.020249 0.863000
0.020195 0.863296
0.020142 0.863591
0.020089 0.863887
0.020035 0.864181
0.019982 0.864475
0.019929 0.864768
0.019877 0.865061
0.019824 0.865353
0.019772 0.865645
0.019719 0.865936
0.019667 0.866227
0.019615 0.866516
0.019563 0.866806
0.019511 0.867095
0.019460 0.867383
0.019408 0.867671
0.019357 0.867958
0.019305 0.868244
0.019254 0.868530
0.019203 0.868816
0.019152 0.869100
0.019102 0.869385
0.019051 0.869668
0.019001 0.869952
0.018950 0.870234
0.018900 0.870516
0.018850 0.870798
0.018800 0.871079
0.018750 0.871359
0.018700 0.871639
0.018651 0.871918
0.018601 0.872197
0.018552 0.872475
0.018503 0.872753
0.018454 0.873030
0.018405 0.873307
0.018356 0.873583
0.018307 0.873858
0.018258 0.874133
0.018210 0.874408
0.018162 0.874681
0.018113 0.874955
0.018065 0.875228
0.018017 0.875500
0.017970 0.875771
0.017922 0.876043
0.017874 0.876313
0.017827 0.876583
0.017779 0.876853
0.017732 0.877122
0.017685 0.877390
0.017638 0.877658
0.017591 0.877926
0.017544 0.878192
0.017498 0.878459
0.017451 0.878725
0.017405 0.878990
0.017359 0.879255
0.017312 0.879519
0.017266 0.879783
0.017220 0.880046
0.017175 0.880308
0.017129 0.880571
0.017083 0.880832
0.017038 0.881093
0.016993 0.881354
0.016947 0.881614
0.016902 0.881873
0.016857 0.882132
0.016813 0.882391
0.016768 0.882649
0.016723 0.882906
0.016679 0.883163
0.016634 0.883419
0.016590 0.883675
0.016546 0.883931
0.016502 0.884186
0.016458 0.884440
0.016414 0.884694
0.016370 0.884947
0.016327 0.885200
0.016283 0.885452
0.016240 0.885704
0.016197 0.885955
0.016153 0.886206
0.016110 0.886457
0.016067 0.886706
0.016025 0.886956
0.015982 0.887204
0.015939 0.887453
0.015897 0.887700
0.015854 0.887948
0.015812 0.888195
0.015770 0.888441
0.015728 0.888687
0.015686 0.888932
0.015644 0.889177
0.015602 0.889421
0.015561 0.889665
0.015519 0.889908
0.015478 0.890151
0.015437 0.890393
0.015395 0.890635
0.015354 0.890876
0.015313 0.891117
0.015272 0.891358
0.015232 0.891598
0.015191 0.891837
0.015150 0.892076
0.015110 0.892314
0.015070 0.892552
0.015029 0.892790
0.014989 0.893027
0.014949 0.893263
0.014909 0.893499
0.014870 0.893735
0.014830 0.893970
0.014790 0.894204
0.014751 0.894438
0.014711 0.894672
0.014672 0.894905
0.014633 0.895138
0.014594 0.895370
0.014555 0.895602
0.014516 0.895833
0.014477 0.896064
0.014438 0.896294
0.014400 0.896524
0.014361 0.896753
0.014323 0.896982
0.014285 0.897211
0.014246 0.897438
0.014208 0.897666
0.014170 0.897893
0.014132 0.898120
0.014095 0.898346
0.014057 0.898571
0.014019 0.898796
0.013982 0.899021
0.013944 0.899245
0.013907 0.899469
0.013870 0.899692
0.013833 0.899915
0.013796 0.900138
0.013759 0.900360
0.013722 0.900581
0.013685 0.900802
0.013649 0.901023
0.013612 0.901243
0.013576 0.901463
0.013539 0.901682
0.013503 0.901901
0.013467 0.902119
0.013431 0.902337
0.013395 0.902554
0.013359 0.902771
0.013323 0.902988
0.013288 0.903204
0.013252 0.903419
0.013216 0.903635
0.013181 0.903849
0.013146 0.904064
0.013111 0.904277
0.013075 0.904491
0.013040 0.904704
0.013005 0.904916
0.012971 0.905128
0.012936 0.905340
0.012901 0.905551
0.012867 0.905762
0.012832 0.905972
0.012798 0.906182
0.012763 0.906392
0.012729 0.906601
0.012695 0.906809
0.012661 0.907018
0.012627 0.907225
0.012593 0.907433
0.012559 0.907639
0.012526 0.907846
0.012492 0.908052
0.012459 0.908258
0.012425 0.908463
0.012392 0.908667
0.012359 0.908872
0.012325 0.909076
0.012292 0.909279
0.012259 0.909482
0.012226 0.909685
0.012194 0.909887
0.012161 0.910089
0.012128 0.910290
0.012096 0.910491
0.012063 0.910691
0.012031 0.910891
0.011999 0.911091
0.011966 0.911290
0.011934 0.911489
0.011902 0.911688
0.011870 0.911886
0.011838 0.912083
0.011807 0.912280
0.011775 0.912477
0.011743 0.912674
0.011712 0.912869
0.011680 0.913065
0.011649 0.913260
0.011617 0.913455
0.011586 0.913649
0.011555 0.913843
0.011524 0.914036
0.011493 0.914230
0.011462 0.914422
0.011431 0.914615
0.011401 0.914806
0.011370 0.914998
0.011340 0.915189
0.011309 0.915380
0.011279 0.915570
0.011248 0.915760
0.011218 0.915949
0.011188 0.916138
0.011158 0.916327
0.011128 0.916515
0.011098 0.916703
0.011068 0.916891
0.011038 0.917078
0.011009 0.917264
0.010979 0.917451
0.010949 0.917636
0.010920 0.917822
0.010891 0.918007
0.010861 0.918192
0.010832 0.918376
0.010803 0.918560
0.010774 0.918744
0.010745 0.918927
0.010716 0.919110
0.010687 0.919292
0.010658 0.919474
0.010630 0.919656
0.010601 0.919837
0.010573 0.920018
0.010544 0.920198
0.010516 0.920378
0.010487 0.920558
0.010459 0.920737
0.010431 0.920916
0.010403 0.921095
0.010375 0.921273
0.010347 0.921451
0.010319 0.921628
0.010291 0.921806
0.010264 0.921982
0.010236 0.922159
0.010208 0.922334
0.010181 0.922510
0.010153 0.922685
0.010126 0.922860
0.010099 0.923035
0.010072 0.923209
0.010045 0.923382
0.010017 0.923556
0.009990 0.923729
0.009964 0.923901
0.009937 0.924073
0.009910 0.924245
0.009883 0.924417
0.009857 0.924588
0.009830 0.924759
0.009803 0.924929
0.009777 0.925099
0.009751 0.925269
0.009724 0.925438
0.009698 0.925607
0.009672 0.925776
0.009646 0.925944
0.009620 0.926112
0.009594 0.926279
0.009568 0.926447
0.009542 0.926613
0.009517 0.926780
0.009491 0.926946
0.009465 0.927112
0.009440 0.927277
0.009414 0.927442
0.009389 0.927607
0.009364 0.927771
0.009338 0.927935
0.009313 0.928099
0.009288 0.928262
0.009263 0.928425
0.009238 0.928588
0.009213 0.928750
0.009188 0.928912
0.009163 0.929073
0.009139 0.929234
0.009114 0.929395
0.009089 0.929556
0.009065 0.929716
0.009040 0.929876
0.009016 0.930035
0.008992 0.930194
0.008967 0.930353
0.008943 0.930512
0.008919 0.930670
0.008895 0.930827
0.008871 0.930985
0.008847 0.931142
0.008823 0.931299
0.008799 0.931455
0.008776 0.931611
0.008752 0.931767
0.008728 0.931922
0.008705 0.932077
0.008681 0.932232
0.008658 0.932387
0.008634 0.932541
0.008611 0.932694
0.008588 0.932848
0.008565 0.933001
0.008541 0.933154
0.008518 0.933306
0.008495 0.933458
0.008472 0.933610
0.008449 0.933761
0.008427 0.933912
0.008404 0.934063
0.008381 0.934214
0.008358 0.934364
0.008336 0.934514
0.008313 0.934663
0.008291 0.934812
0.008268 0.934961
0.008246 0.935110
0.008224 0.935258
0.008202 0.935406
0.008179 0.935553
0.008157 0.935700
0.008135 0.935847
0.008113 0.935994
0.008091 0.936140
0.008069 0.936286
0.008048 0.936432
0.008026 0.936577
0.008004 0.936722
0.007983 0.936867
0.007961 0.937011
0.007939 0.937155
0.007918 0.937299
0.007897 0.937442
0.007875 0.937586
0.007854 0.937728
0.007833 0.937871
0.007811 0.938013
0.007790 0.938155
0.007769 0.938297
0.007748 0.938438
0.007727 0.938579
0.007706 0.938720
0.007686 0.938860
0.007665 0.939000
0.007644 0.939140
0.007623 0.939279
0.007603 0.939418
0.007582 0.939557
0.007562 0.939696
0.007541 0.939834
0.007521 0.939972
0.007500 0.940110
0.007480 0.940247
0.007460 0.940384
0.007440 0.940521
0.007419 0.940657
0.007399 0.940793
0.007379 0.940929
0.007359 0.941065
0.007339 0.941200
0.007320 0.941335
0.007300 0.941469
0.007280 0.941604
0.007260 0.941738
0.007241 0.941872
0.007221 0.942005
0.007201 0.942138
0.007182 0.942271
0.007162 0.942404
0.007143 0.942536
0.007124 0.942668
0.007104 0.942800
0.007085 0.942932
0.007066 0.943063
0.007047 0.943194
0.007028 0.943324
0.007009 0.943454
0.006990 0.943585
0.006971 0.943714
0.006952 0.943844
0.006933 0.943973
0.006914 0.944102
0.006896 0.944230
0.006877 0.944359
0.006858 0.944487
0.006840 0.944615
0.006821 0.944742
0.006803 0.944869
0.006784 0.944996
0.006766 0.945123
0.006748 0.945249
0.006729 0.945375
0.006711 0.945501
0.006693 0.945627
0.006675 0.945752
0.006657 0.945877
0.006639 0.946002
0.006621 0.946126
0.006603 0.946250
0.006585 0.946374
0.006567 0.946498
0.006549 0.946621
0.006531 0.946744
0.006514 0.946867
0.006496 0.946990
0.006478 0.947112
0.006461 0.947234
0.006443 0.947356
0.006426 0.947477
0.006408 0.947598
0.006391 0.947719
0.006374 0.947840
0.006356 0.947960
0.006339 0.948080
0.006322 0.948200
0.006305 0.948320
0.006288 0.948439
0.006271 0.948558
0.006254 0.948677
0.006237 0.948796
0.006220 0.948914
0.006203 0.949032
0.006186 0.949150
0.006169 0.949267
0.006152 0.949384
0.006136 0.949501
0.006119 0.949618
0.006102 0.949735
0.006086 0.949851
0.006069 0.949967
0.006053 0.950082
0.006037 0.950198
0.006020 0.950313
0.006004 0.950428
0.005988 0.950543
0.005971 0.950657
0.005955 0.950771
0.005939 0.950885
0.005923 0.950999
0.005907 0.951112
0.005891 0.951226
0.005875 0.951338
0.005859 0.951451
0.005843 0.951564
0.005827 0.951676
0.005811 0.951788
0.005795 0.951899
0.005780 0.952011
0.005764 0.952122
0.005748 0.952233
0.005733 0.952343
0.005717 0.952454
0.005702 0.952564
0.005686 0.952674
0.005671 0.952784
0.005655 0.952893
0.005640 0.953002
0.005625 0.953111
0.005609 0.953220
0.005594 0.953329
0.005579 0.953437
0.005564 0.953545
0.005549 0.953653
0.005534 0.953760
0.005519 0.953867
0.005504 0.953975
0.005489 0.954081
0.005474 0.954188
0.005459 0.954294
0.005444 0.954400
0.005429 0.954506
0.005414 0.954612
0.005400 0.954717
0.005385 0.954822
0.005370 0.954927
0.005356 0.955032
0.005341 0.955136
0.005327 0.955241
0.005312 0.955345
0.005298 0.955448
0.005283 0.955552
0.005269 0.955655
0.005255 0.955758
0.005241 0.955861
0.005226 0.955964
0.005212 0.956066
0.005198 0.956168
0.005184 0.956270
0.005170 0.956372
0.005156 0.956473
0.005142 0.956575
0.005128 0.956676
0.005114 0.956777
0.005100 0.956877
0.005086 0.956977
0.005072 0.957078
0.005058 0.957177
0.005045 0.957277
0.005031 0.957377
0.005017 0.957476
0.005004 0.957575
0.004990 0.957674
0.004976 0.957772
0.004963 0.957870
0.004949 0.957969
0.004936 0.958066
0.004922 0.958164
0.004909 0.958262
0.004896 0.958359
0.004882 0.958456
0.004869 0.958553
0.004856 0.958649
0.004843 0.958746
0.004830 0.958842
0.004816 0.958938
0.004803 0.959034
0.004790 0.959129
0.004777 0.959224
0.004764 0.959319
0.004751 0.959414
0.004738 0.959509
0.004725 0.959603
0.004713 0.959698
0.004700 0.959792
0.004687 0.959886
0.004674 0.959979
0.004662 0.960073
0.004649 0.960166
0.004636 0.960259
0.004624 0.960351
0.004611 0.960444
0.004598 0.960536
0.004586 0.960628
0.004573 0.960720
0.004561 0.960812
0.004549 0.960904
0.004536 0.960995
0.004524 0.961086
0.004512 0.961177
0.004499 0.961268
0.004487 0.961358
0.004475 0.961449
0.004463 0.961539
0.004451 0.961628
0.004438 0.961718
0.004426 0.961808
0.004414 0.961897
0.004402 0.961986
0.004390 0.962075
0.004378 0.962164
0.004366 0.962252
0.004355 0.962340
0.004343 0.962428
0.004331 0.962516
0.004319 0.962604
0.004307 0.962692
0.004296 0.962779
0.004284 0.962866
0.004272 0.962953
0.004261 0.963040
0.004249 0.963126
0.004237 0.963212
0.004226 0.963298
0.004214 0.963384
0.004203 0.963470
0.004192 0.963556
0.004180 0.963641
0.004169 0.963726
0.004157 0.963811
0.004146 0.963896
0.004135 0.963980
0.004124 0.964065
0.004112 0.964149
0.004101 0.964233
0.004090 0.964317
0.004079 0.964400
0.004068 0.964484
0.004057 0.964567
0.004046 0.964650
0.004035 0.964733
0.004024 0.964816
0.004013 0.964898
0.004002 0.964981
0.003991 0.965063
0.003980 0.965145
0.003969 0.965226
0.003958 0.965308
0.003947 0.965389
0.003937 0.965470
0.003926 0.965551
0.003915 0.965632
0.003905 0.965713
0.003894 0.965793
0.003883 0.965874
0.003873 0.965954
0.003862 0.966034
0.003852 0.966113
0.003841 0.966193
0.003831 0.966272
0.003820 0.966352
0.003810 0.966431
0.003800 0.966509
0.003789 0.966588
0.003779 0.966667
0.003769 0.966745
0.003758 0.966823
0.003748 0.966901
0.003738 0.966979
0.003728 0.967056
0.003718 0.967134
0.003707 0.967211
0.003697 0.967288
0.003687 0.967365
0.003677 0.967442
0.003667 0.967518
0.003657 0.967595
0.003647 0.967671
0.003637 0.967747
0.003627 0.967823
0.003617 0.967898
0.003608 0.967974
0.003598 0.968049
0.003588 0.968124
0.003578 0.968199
0.003568 0.968274
0.003559 0.968349
0.003549 0.968423
0.003539 0.968498
0.003530 0.968572
0.003520 0.968646
0.003510 0.968719
0.003501 0.968793
0.003491 0.968867
0.003482 0.968940
0.003472 0.969013
0.003463 0.969086
0.003453 0.969159
0.003444 0.969231
0.003435 0.969304
0.003425 0.969376
0.003416 0.969448
0.003407 0.969520
0.003397 0.969592
0.003388 0.969664
0.003379 0.969735
0.003370 0.969807
0.003360 0.969878
0.003351 0.969949
0.003342 0.970019
0.003333 0.970090
0.003324 0.970161
0.003315 0.970231
0.003306 0.970301
0.003297 0.970371
0.003288 0.970441
0.003279 0.970511
0.003270 0.970580
0.003261 0.970650
0.003252 0.970719
0.003243 0.970788
0.003234 0.970857
0.003226 0.970926
0.003217 0.970994
0.003208 0.971063
0.003199 0.971131
0.003190 0.971199
0.003182 0.971267
0.003173 0.971335
0.003164 0.971403
0.003156 0.971470
0.003147 0.971538
0.003139 0.971605
0.003130 0.971672
0.003122 0.971739
0.003113 0.971805
0.003105 0.971872
0.003096 0.971938
0.003088 0.972005
0.003079 0.972071
0.003071 0.972137
0.003062 0.972203
0.003054 0.972268
0.003046 0.972334
0.003037 0.972399
0.003029 0.972465
0.003021 0.972530
0.003013 0.972595
0.003004 0.972659
0.002996 0.972724
0.002988 0.972788
0.002980 0.972853
0.002972 0.972917
0.002964 0.972981
0.002956 0.973045
0.002947 0.973109
0.002939 0.973172
0.002931 0.973236
0.002923 0.973299
0.002915 0.973362
0.002907 0.973425
0.002900 0.973488
0.002892 0.973551
0.002884 0.973613
0.002876 0.973676
0.002868 0.973738
0.002860 0.973800
0.002852 0.973862
0.002845 0.973924
0.002837 0.973986
0.002829 0.974048
0.002821 0.974109
0.002814 0.974170
0.002806 0.974231
0.002798 0.974292
0.002791 0.974353
0.002783 0.974414
0.002776 0.974475
0.002768 0.974535
0.002760 0.974596
0.002753 0.974656
0.002745 0.974716
0.002738 0.974776
0.002730 0.974835
0.002723 0.974895
0.002715 0.974955
0.002708 0.975014
0.002701 0.975073
0.002693 0.975132
0.002686 0.975191
0.002679 0.975250
0.002671 0.975309
0.002664 0.975367
0.002657 0.975426
0.002649 0.975484
0.002642 0.975542
0.002635 0.975600
0.002628 0.975658
0.002621 0.975716
0.002614 0.975773
0.002606 0.975831
0.002599 0.975888
0.002592 0.975945
0.002585 0.976002
0.002578 0.976059
0.002571 0.976116
0.002564 0.976173
0.002557 0.976229
0.002550 0.976286
0.002543 0.976342
0.002536 0.976398
0.002529 0.976454
0.002522 0.976510
0.002515 0.976566
0.002508 0.976622
0.002502 0.976677
0.002495 0.976733
0.002488 0.976788
0.002481 0.976843
0.002474 0.976898
0.002468 0.976953
0.002461 0.977008
0.002454 0.977062
0.002448 0.977117
0.002441 0.977171
0.002434 0.977225
0.002428 0.977280
0.002421 0.977334
0.002414 0.977387
0.002408 0.977441
0.002401 0.977495
0.002395 0.977548
0.002388 0.977602
0.002381 0.977655
0.002375 0.977708
0.002368 0.977761
0.002362 0.977814
0.002356 0.977867
0.002349 0.977919
0.002343 0.977972
0.002336 0.978024
0.002330 0.978077
0.002324 0.978129
0.002317 0.978181
0.002311 0.978233
0.002305 0.978284
0.002298 0.978336
0.002292 0.978388
0.002286 0.978439
0.002280 0.978490
0.002273 0.978542
0.002267 0.978593
0.002261 0.978644
0.002255 0.978695
0.002249 0.978745
0.002242 0.978796
0.002236 0.978846
0.002230 0.978897
0.002224 0.978947
0.002218 0.978997
0.002212 0.979047
0.002206 0.979097
0.002200 0.979147
0.002194 0.979196
0.002188 0.979246
0.002182 0.979296
0.002176 0.979345
0.002170 0.979394
0.002164 0.979443
0.002158 0.979492
0.002152 0.979541
0.002146 0.979590
0.002140 0.979638
0.002135 0.979687
0.002129 0.979735
0.002123 0.979784
0.002117 0.979832
0.002111 0.979880
0.002106 0.979928
0.002100 0.979976
0.002094 0.980024
0.002088 0.980071
0.002083 0.980119
0.002077 0.980166
0.002071 0.980213
0.002066 0.980261
0.002060 0.980308
0.002054 0.980355
0.002049 0.980402
0.002043 0.980448
0.002038 0.980495
0.002032 0.980542
0.002026 0.980588
0.002021 0.980634
0.002015 0.980681
0.002010 0.980727
0.002004 0.980773
0.001999 0.980819
0.001993 0.980864
0.001988 0.980910
0.001983 0.980956
0.001977 0.981001
0.001972 0.981046
0.001966 0.981092
0.001961 0.981137
0.001956 0.981182
0.001950 0.981227
0.001945 0.981272
0.001940 0.981316
0.001934 0.981361
0.001929 0.981406
0.001924 0.981450
0.001919 0.981494
0.001913 0.981539
0.001908 0.981583
0.001903 0.981627
0.001898 0.981671
0.001892 0.981714
0.001887 0.981758
0.001882 0.981802
0.001877 0.981845
0.001872 0.981889
0.001867 0.981932
0.001862 0.981975
0.001857 0.982018
0.001851 0.982061
0.001846 0.982104
0.001841 0.982147
0.001836 0.982190
0.001831 0.982232
0.001826 0.982275
0.001821 0.982317
0.001816 0.982359
0.001811 0.982402
0.001806 0.982444
0.001801 0.982486
0.001797 0.982528
0.001792 0.982570
0.001787 0.982611
0.001782 0.982653
0.001777 0.982694
0.001772 0.982736
0.001767 0.982777
0.001762 0.982818
0.001758 0.982859
0.001753 0.982900
0.001748 0.982941
0.001743 0.982982
0.001738 0.983023
0.001734 0.983064
0.001729 0.983104
0.001724 0.983145
0.001720 0.983185
0.001715 0.983225
0.001710 0.983266
0.001705 0.983306
0.001701 0.983346
0.001696 0.983385
0.001692 0.983425
0.001687 0.983465
0.001682 0.983505
0.001678 0.983544
0.001673 0.983584
0.001669 0.983623
0.001664 0.983662
0.001659 0.983701
0.001655 0.983740
0.001650 0.983779
0.001646 0.983818
0.001641 0.983857
0.001637 0.983896
0.001632 0.983934
0.001628 0.983973
0.001623 0.984011
0.001619 0.984050
0.001615 0.984088
0.001610 0.984126
0.001606 0.984164
0.001601 0.984202
0.001597 0.984240
0.001593 0.984278
0.001588 0.984316
0.001584 0.984353
0.001580 0.984391
0.001575 0.984428
0.001571 0.984465
0.001567 0.984503
0.001562 0.984540
0.001558 0.984577
0.001554 0.984614
0.001550 0.984651
0.001545 0.984688
0.001541 0.984725
0.001537 0.984761
0.001533 0.984798
0.001528 0.984834
0.001524 0.984871
0.001520 0.984907
0.001516 0.984943
0.001512 0.984979
0.001508 0.985016
0.001504 0.985052
0.001499 0.985087
0.001495 0.985123
0.001491 0.985159
0.001487 0.985195
0.001483 0.985230
0.001479 0.985266
0.001475 0.985301
0.001471 0.985336
0.001467 0.985372
0.001463 0.985407
0.001459 0.985442
0.001455 0.985477
0.001451 0.985512
0.001447 0.985547
0.001443 0.985581
0.001439 0.985616
0.001435 0.985651
0.001431 0.985685
0.001427 0.985719
0.001423 0.985754
0.001420 0.985788
0.001416 0.985822
0.001412 0.985856
0.001408 0.985890
0.001404 0.985924
0.001400 0.985958
0.001396 0.985992
0.001393 0.986026
0.001389 0.986059
0.001385 0.986093
0.001381 0.986126
0.001377 0.986159
0.001374 0.986193
0.001370 0.986226
0.001366 0.986259
0.001362 0.986292
0.001359 0.986325
0.001355 0.986358
0.001351 0.986391
0.001348 0.986424
0.001344 0.986456
0.001340 0.986489
0.001336 0.986521
0.001333 0.986554
0.001329 0.986586
0.001326 0.986619
0.001322 0.986651
0.001318 0.986683
0.001315 0.986715
0.001311 0.986747
0.001308 0.986779
0.001304 0.986811
0.001300 0.986842
0.001297 0.986874
0.001293 0.986906
0.001290 0.986937
0.001286 0.986969
0.001283 0.987000
0.001279 0.987032
0.001276 0.987063
0.001272 0.987094
0.001269 0.987125
0.001265 0.987156
0.001262 0.987187
0.001258 0.987218
0.001255 0.987249
0.001251 0.987279
0.001248 0.987310
0.001245 0.987341
0.001241 0.987371
0.001238 0.987402
0.001234 0.987432
0.001231 0.987462
0.001228 0.987492
0.001224 0.987523
0.001221 0.987553
0.001218 0.987583
0.001214 0.987613
0.001211 0.987643
0.001208 0.987672
0.001204 0.987702
0.001201 0.987732
0.001198 0.987761
0.001194 0.987791
0.001191 0.987820
0.001188 0.987850
0.001185 0.987879
0.001181 0.987908
0.001178 0.987937
0.001175 0.987967
0.001172 0.987996
0.001169 0.988025
0.001165 0.988053
0.001162 0.988082
0.001159 0.988111
0.001156 0.988140
0.001153 0.988168
0.001149 0.988197
0.001146 0.988225
0.001143 0.988254
0.001140 0.988282
0.001137 0.988310
0.001134 0.988339
0.001131 0.988367
0.001128 0.988395
0.001125 0.988423
0.001121 0.988451
0.001118 0.988479
0.001115 0.988507
0.001112 0.988534
0.001109 0.988562
0.001106 0.988590
0.001103 0.988617
0.001100 0.988645
0.001097 0.988672
0.001094 0.988700
0.001091 0.988727
0.001088 0.988754
0.001085 0.988781
0.001082 0.988808
0.001079 0.988835
0.001076 0.988862
0.001073 0.988889
0.001070 0.988916
0.001067 0.988943
0.001065 0.988970
0.001062 0.988996
0.001059 0.989023
0.001056 0.989049
0.001053 0.989076
0.001050 0.989102
0.001047 0.989129
0.001044 0.989155
0.001041 0.989181
0.001039 0.989207
0.001036 0.989233
0.001033 0.989259
0.001030 0.989285
0.001027 0.989311
0.001024 0.989337
0.001022 0.989363
0.001019 0.989389
0.001016 0.989414
0.001013 0.989440
0.001011 0.989466
0.001008 0.989491
0.001005 0.989516
0.001002 0.989542
0.001000 0.989567
0.000997 0.989592
0.000994 0.989618
0.000991 0.989643
0.000989 0.989668
0.000986 0.989693
0.000983 0.989718
0.000981 0.989743
0.000978 0.989767
0.000975 0.989792
0.000972 0.989817
0.000970 0.989842
0.000967 0.989866
0.000965 0.989891
0.000962 0.989915
0.000959 0.989940
0.000957 0.989964
0.000954 0.989988
0.000951 0.990013
0.000949 0.990037
0.000946 0.990061
0.000944 0.990085
0.000941 0.990109
0.000938 0.990133
0.000936 0.990157
0.000933 0.990181
0.000931 0.990204
0.000928 0.990228
0.000926 0.990252
0.000923 0.990275
0.000921 0.990299
0.000918 0.990323
0.000916 0.990346
0.000913 0.990369
0.000911 0.990393
0.000908 0.990416
0.000906 0.990439
0.000903 0.990462
0.000901 0.990486
0.000898 0.990509
0.000896 0.990532
0.000893 0.990555
0.000891 0.990577
0.000888 0.990600
0.000886 0.990623
0.000883 0.990646
0.000881 0.990668
0.000879 0.990691
0.000876 0.990714
0.000874 0.990736
0.000871 0.990759
0.000869 0.990781
0.000867 0.990803
0.000864 0.990826
0.000862 0.990848
0.000860 0.990870
0.000857 0.990892
0.000855 0.990914
0.000853 0.990937
0.000850 0.990958
0.000848 0.990980
0.000846 0.991002
0.000843 0.991024
0.000841 0.991046
0.000839 0.991068
0.000836 0.991089
0.000834 0.991111
0.000832 0.991133
0.000829 0.991154
0.000827 0.991176
0.000825 0.991197
0.000823 0.991218
0.000820 0.991240
0.000818 0.991261
0.000816 0.991282
0.000814 0.991303
0.000811 0.991324
0.000809 0.991345
0.000807 0.991366
0.000805 0.991387
0.000803 0.991408
0.000800 0.991429
0.000798 0.991450
0.000796 0.991471
0.000794 0.991492
0.000792 0.991512
0.000790 0.991533
0.000787 0.991553
0.000785 0.991574
0.000783 0.991594
0.000781 0.991615
0.000779 0.991635
0.000777 0.991655
0.000775 0.991676
0.000772 0.991696
0.000770 0.991716
0.000768 0.991736
0.000766 0.991756
0.000764 0.991776
0.000762 0.991796
0.000760 0.991816
0.000758 0.991836
0.000756 0.991856
0.000754 0.991876
0.000751 0.991896
0.000749 0.991915
0.000747 0.991935
0.000745 0.991955
0.000743 0.991974
0.000741 0.991994
0.000739 0.992013
0.000737 0.992033
0.000735 0.992052
0.000733 0.992071
0.000731 0.992091
0.000729 0.992110
0.000727 0.992129
0.000725 0.992148
0.000723 0.992167
0.000721 0.992186
0.000719 0.992205
0.000717 0.992224
0.000715 0.992243
0.000713 0.992262
0.000711 0.992281
0.000709 0.992300
0.000707 0.992318
0.000706 0.992337
0.000704 0.992356
0.000702 0.992374
0.000700 0.992393
0.000698 0.992411
0.000696 0.992430
0.000694 0.992448
0.000692 0.992467
0.000690 0.992485
0.000688 0.992503
0.000686 0.992522
0.000685 0.992540
0.000683 0.992558
0.000681 0.992576
0.000679 0.992594
0.000677 0.992612
0.000675 0.992630
0.000673 0.992648
0.000672 0.992666
0.000670 0.992684
0.000668 0.992702
0.000666 0.992719
0.000664 0.992737
0.000662 0.992755
0.000661 0.992773
0.000659 0.992790
0.000657 0.992808
0.000655 0.992825
0.000653 0.992843
0.000652 0.992860
0.000650 0.992878
0.000648 0.992895
0.000646 0.992912
0.000644 0.992929
0.000643 0.992947
0.000641 0.992964
0.000639 0.992981
0.000637 0.992998
0.000636 0.993015
0.000634 0.993032
0.000632 0.993049
0.000630 0.993066
0.000629 0.993083
0.000627 0.993100
0.000625 0.993117
0.000624 0.993134
0.000622 0.993150
0.000620 0.993167
0.000618 0.993184
0.000617 0.993200
0.000615 0.993217
0.000613 0.993233
0.000612 0.993250
0.000610 0.993266
0.000608 0.993283
0.000607 0.993299
0.000605 0.993315
0.000603 0.993332
0.000602 0.993348
0.000600 0.993364
0.000598 0.993380
0.000597 0.993397
0.000595 0.993413
0.000594 0.993429
0.000592 0.993445
0.000590 0.993461
0.000589 0.993477
0.000587 0.993493
0.000585 0.993509
0.000584 0.993524
0.000582 0.993540
0.000581 0.993556
0.000579 0.993572
0.000577 0.993587
0.000576 0.993603
0.000574 0.993619
0.000573 0.993634
0.000571 0.993650
0.000570 0.993665
0.000568 0.993681
0.000567 0.993696
0.000565 0.993712
0.000563 0.993727
0.000562 0.993742
0.000560 0.993758
0.000559 0.993773
0.000557 0.993788
0.000556 0.993803
0.000554 0.993818
0.000553 0.993833
0.000551 0.993848
0.000550 0.993863
0.000548 0.993878
0.000547 0.993893
0.000545 0.993908
0.000544 0.993923
0.000542 0.993938
0.000541 0.993953
0.000539 0.993968
0.000538 0.993982
0.000536 0.993997
0.000535 0.994012
0.000533 0.994026
0.000532 0.994041
0.000530 0.994056
0.000529 0.994070
0.000527 0.994085
0.000526 0.994099
0.000525 0.994113
0.000523 0.994128
0.000522 0.994142
0.000520 0.994156
0.000519 0.994171
0.000517 0.994185
0.000516 0.994199
0.000515 0.994213
0.000513 0.994228
0.000512 0.994242
0.000510 0.994256
0.000509 0.994270
0.000508 0.994284
0.000506 0.994298
0.000505 0.994312
0.000503 0.994326
0.000502 0.994340
0.000501 0.994353
0.000499 0.994367
0.000498 0.994381
0.000497 0.994395
0.000495 0.994408
0.000494 0.994422
0.000493 0.994436
0.000491 0.994449
0.000490 0.994463
0.000488 0.994476
0.000487 0.994490
0.000486 0.994503
0.000484 0.994517
0.000483 0.994530
0.000482 0.994544
0.000481 0.994557
0.000479 0.994570
0.000478 0.994584
0.000477 0.994597
0.000475 0.994610
0.000474 0.994623
0.000473 0.994636
0.000471 0.994650
0.000470 0.994663
0.000469 0.994676
0.000468 0.994689
0.000466 0.994702
0.000465 0.994715
0.000464 0.994728
0.000462 0.994741
0.000461 0.994754
0.000460 0.994766
0.000459 0.994779
0.000457 0.994792
0.000456 0.994805
0.000455 0.994817
0.000454 0.994830
0.000452 0.994843
0.000451 0.994855
0.000450 0.994868
0.000449 0.994881
0.000447 0.994893
0.000446 0.994906
0.000445 0.994918
0.000444 0.994931
0.000443 0.994943
0.000441 0.994955
0.000440 0.994968
0.000439 0.994980
0.000438 0.994992
0.000437 0.995005
0.000435 0.995017
0.000434 0.995029
0.000433 0.995041
0.000432 0.995053
0.000431 0.995066
0.000429 0.995078
0.000428 0.995090
0.000427 0.995102
0.000426 0.995114
0.000425 0.995126
0.000424 0.995138
0.000422 0.995150
0.000421 0.995161
0.000420 0.995173
0.000419 0.995185
0.000418 0.995197
0.000417 0.995209
0.000415 0.995220
0.000414 0.995232
0.000413 0.995244
0.000412 0.995256
0.000411 0.995267
0.000410 0.995279
0.000409 0.995290
0.000408 0.995302
0.000406 0.995313
0.000405 0.995325
0.000404 0.995336
0.000403 0.995348
0.000402 0.995359
0.000401 0.995371
0.000400 0.995382
0.000399 0.995393
0.000398 0.995405
0.000397 0.995416
0.000395 0.995427
0.000394 0.995438
0.000393 0.995450
0.000392 0.995461
0.000391 0.995472
0.000390 0.995483
0.000389 0.995494
0.000388 0.995505
0.000387 0.995516
0.000386 0.995527
0.000385 0.995538
0.000384 0.995549
0.000383 0.995560
0.000382 0.995571
0.000381 0.995582
0.000379 0.995593
0.000378 0.995603
0.000377 0.995614
0.000376 0.995625
0.000375 0.995636
0.000374 0.995646
0.000373 0.995657
0.000372 0.995668
0.000371 0.995678
0.000370 0.995689
0.000369 0.995700
0.000368 0.995710
0.000367 0.995721
0.000366 0.995731
0.000365 0.995742
0.000364 0.995752
0.000363 0.995763
0.000362 0.995773
0.000361 0.995783
0.000360 0.995794
0.000359 0.995804
0.000358 0.995814
0.000357 0.995825
0.000356 0.995835
0.000355 0.995845
0.000354 0.995855
0.000353 0.995866
0.000352 0.995876
0.000351 0.995886
0.000350 0.995896
0.000349 0.995906
0.000349 0.995916
0.000348 0.995926
0.000347 0.995936
0.000346 0.995946
0.000345 0.995956
0.000344 0.995966
0.000343 0.995976
0.000342 0.995986
0.000341 0.995996
0.000340 0.996006
0.000339 0.996015
0.000338 0.996025
0.000337 0.996035
0.000336 0.996045
0.000335 0.996054
0.000334 0.996064
0.000334 0.996074
0.000333 0.996083
0.000332 0.996093
0.000331 0.996103
0.000330 0.996112
0.000329 0.996122
0.000328 0.996131
0.000327 0.996141
0.000326 0.996150
0.000325 0.996160
0.000325 0.996169
0.000324 0.996179
0.000323 0.996188
0.000322 0.996198
0.000321 0.996207
0.000320 0.996216
0.000319 0.996226
0.000318 0.996235
0.000317 0.996244
0.000317 0.996253
0.000316 0.996263
0.000315 0.996272
0.000314 0.996281
0.000313 0.996290
0.000312 0.996299
0.000311 0.996308
0.000311 0.996317
0.000310 0.996326
0.000309 0.996335
0.000308 0.996344
0.000307 0.996353
0.000306 0.996362
0.000306 0.996371
0.000305 0.996380
0.000304 0.996389
0.000303 0.996398
0.000302 0.996407
0.000301 0.996416
0.000301 0.996425
0.000300 0.996433
0.000299 0.996442
0.000298 0.996451
0.000297 0.996460
0.000296 0.996468
0.000296 0.996477
0.000295 0.996486
0.000294 0.996494
0.000293 0.996503
0.000292 0.996512
0.000292 0.996520
0.000291 0.996529
0.000290 0.996537
0.000289 0.996546
0.000288 0.996554
0.000288 0.996563
0.000287 0.996571
0.000286 0.996580
0.000285 0.996588
0.000284 0.996597
0.000284 0.996605
0.000283 0.996613
0.000282 0.996622
0.000281 0.996630
0.000281 0.996638
0.000280 0.996647
0.000279 0.996655
0.000278 0.996663
0.000278 0.996671
0.000277 0.996680
0.000276 0.996688
0.000275 0.996696
0.000274 0.996704
0.000274 0.996712
0.000273 0.996720
0.000272 0.996728
0.000271 0.996737
0.000271 0.996745
0.000270 0.996753
0.000269 0.996761
0.000269 0.996769
0.000268 0.996777
0.000267 0.996784
0.000266 0.996792
0.000266 0.996800
0.000265 0.996808
0.000264 0.996816
0.000263 0.996824
0.000263 0.996832
0.000262 0.996840
0.000261 0.996847
0.000261 0.996855
0.000260 0.996863
0.000259 0.996871
0.000258 0.996878
0.000258 0.996886
0.000257 0.996894
0.000256 0.996901
0.000256 0.996909
0.000255 0.996917
0.000254 0.996924
0.000253 0.996932
0.000253 0.996939
0.000252 0.996947
0.000251 0.996955
0.000251 0.996962
0.000250 0.996970
0.000249 0.996977
0.000249 0.996984
0.000248 0.996992
0.000247 0.996999
0.000247 0.997007
0.000246 0.997014
0.000245 0.997021
0.000245 0.997029
0.000244 0.997036
0.000243 0.997043
0.000243 0.997051
0.000242 0.997058
0.000241 0.997065
0.000241 0.997073
0.000240 0.997080
0.000239 0.997087
0.000239 0.997094
0.000238 0.997101
0.000237 0.997109
0.000237 0.997116
0.000236 0.997123
0.000235 0.997130
0.000235 0.997137
0.000234 0.997144
0.000233 0.997151
0.000233 0.997158
0.000232 0.997165
0.000232 0.997172
0.000231 0.997179
0.000230 0.997186
0.000230 0.997193
0.000229 0.997200
0.000228 0.997207
0.000228 0.997214
0.000227 0.997221
0.000226 0.997228
0.000226 0.997234
0.000225 0.997241
0.000225 0.997248
0.000224 0.997255
0.000223 0.997262
0.000223 0.997268
0.000222 0.997275
0.000222 0.997282
0.000221 0.997289
0.000220 0.997295
0.000220 0.997302
0.000219 0.997309
0.000219 0.997315
0.000218 0.997322
0.000217 0.997329
0.000217 0.997335
0.000216 0.997342
0.000216 0.997348
0.000215 0.997355
0.000214 0.997361
0.000214 0.997368
0.000213 0.997374
0.000213 0.997381
0.000212 0.997387
0.000211 0.997394
0.000211 0.997400
0.000210 0.997407
0.000210 0.997413
0.000209 0.997420
0.000209 0.997426
0.000208 0.997432
0.000207 0.997439
0.000207 0.997445
0.000206 0.997451
0.000206 0.997458
0.000205 0.997464
0.000205 0.997470
0.000204 0.997476
0.000203 0.997483
0.000203 0.997489
0.000202 0.997495
0.000202 0.997501
0.000201 0.997507
0.000201 0.997514
0.000200 0.997520
0.000200 0.997526
0.000199 0.997532
0.000199 0.997538
0.000198 0.997544
0.000197 0.997550
0.000197 0.997556
0.000196 0.997562
0.000196 0.997568
0.000195 0.997574
0.000195 0.997580
0.000194 0.997586
0.000194 0.997592
0.000193 0.997598
0.000193 0.997604
0.000192 0.997610
0.000192 0.997616
0.000191 0.997622
0.000191 0.997628
0.000190 0.997634
0.000189 0.997640
0.000189 0.997645
0.000188 0.997651
0.000188 0.997657
0.000187 0.997663
0.000187 0.997669
0.000186 0.997674
0.000186 0.997680
0.000185 0.997686
0.000185 0.997692
0.000184 0.997697
0.000184 0.997703
0.000183 0.997709
0.000183 0.997714
0.000182 0.997720
0.000182 0.997726
0.000181 0.997731
0.000181 0.997737
0.000180 0.997743
0.000180 0.997748
0.000179 0.997754
0.000179 0.997759
0.000178 0.997765
0.000178 0.997770
0.000177 0.997776
0.000177 0.997781
0.000176 0.997787
0.000176 0.997792
0.000175 0.997798
0.000175 0.997803
0.000174 0.997809
0.000174 0.997814
0.000174 0.997820
0.000173 0.997825
0.000173 0.997830
0.000172 0.997836
0.000172 0.997841
0.000171 0.997847
0.000171 0.997852
0.000170 0.997857
0.000170 0.997862
0.000169 0.997868
0.000169 0.997873
0.000168 0.997878
0.000168 0.997884
0.000167 0.997889
0.000167 0.997894
0.000167 0.997899
0.000166 0.997905
0.000166 0.997910
0.000165 0.997915
0.000165 0.997920
0.000164 0.997925
0.000164 0.997930
0.000163 0.997935
0.000163 0.997941
0.000162 0.997946
0.000162 0.997951
0.000162 0.997956
0.000161 0.997961
0.000161 0.997966
0.000160 0.997971
0.000160 0.997976
0.000159 0.997981
0.000159 0.997986
0.000159 0.997991
0.000158 0.997996
0.000158 0.998001
0.000157 0.998006
0.000157 0.998011
0.000156 0.998016
0.000156 0.998021
0.000155 0.998026
0.000155 0.998031
0.000155 0.998035
0.000154 0.998040
0.000154 0.998045
0.000153 0.998050
0.000153 0.998055
0.000153 0.998060
0.000152 0.998065
0.000152 0.998069
0.000151 0.998074
0.000151 0.998079
0.000150 0.998084
0.000150 0.998088
0.000150 0.998093
0.000149 0.998098
0.000149 0.998103
0.000148 0.998107
0.000148 0.998112
0.000148 0.998117
0.000147 0.998121
0.000147 0.998126
0.000146 0.998131
0.000146 0.998135
0.000146 0.998140
0.000145 0.998145
0.000145 0.998149
0.000144 0.998154
0.000144 0.998158
0.000144 0.998163
0.000143 0.998168
0.000143 0.998172
0.000142 0.998177
0.000142 0.998181
0.000142 0.998186
0.000141 0.998190
0.000141 0.998195
0.000140 0.998199
0.000140 0.998204
0.000140 0.998208
0.000139 0.998212
0.000139 0.998217
0.000139 0.998221
0.000138 0.998226
0.000138 0.998230
0.000137 0.998235
0.000137 0.998239
0.000137 0.998243
0.000136 0.998248
0.000136 0.998252
0.000136 0.998256
0.000135 0.998261
0.000135 0.998265
0.000134 0.998269
0.000134 0.998274
0.000134 0.998278
0.000133 0.998282
0.000133 0.998286
0.000133 0.998291
0.000132 0.998295
0.000132 0.998299
0.000132 0.998303
0.000131 0.998308
0.000131 0.998312
0.000130 0.998316
0.000130 0.998320
0.000130 0.998324
0.000129 0.998329
0.000129 0.998333
0.000129 0.998337
0.000128 0.998341
0.000128 0.998345
0.000128 0.998349
0.000127 0.998353
0.000127 0.998357
0.000127 0.998362
0.000126 0.998366
0.000126 0.998370
0.000126 0.998374
0.000125 0.998378
0.000125 0.998382
0.000124 0.998386
0.000124 0.998390
0.000124 0.998394
0.000123 0.998398
0.000123 0.998402
0.000123 0.998406
0.000122 0.998410
0.000122 0.998414
0.000122 0.998418
0.000121 0.998422
0.000121 0.998425
0.000121 0.998429
0.000120 0.998433
0.000120 0.998437
0.000120 0.998441
0.000119 0.998445
0.000119 0.998449
0.000119 0.998453
0.000118 0.998457
0.000118 0.998460
0.000118 0.998464
0.000118 0.998468
0.000117 0.998472
0.000117 0.998476
0.000117 0.998479
0.000116 0.998483
0.000116 0.998487
0.000116 0.998491
0.000115 0.998495
0.000115 0.998498
0.000115 0.998502
0.000114 0.998506
0.000114 0.998509
0.000114 0.998513
0.000113 0.998517
0.000113 0.998521
0.000113 0.998524
0.000112 0.998528
0.000112 0.998532
0.000112 0.998535
0.000112 0.998539
0.000111 0.998542
0.000111 0.998546
0.000111 0.998550
0.000110 0.998553
0.000110 0.998557
0.000110 0.998561
0.000109 0.998564
0.000109 0.998568
0.000109 0.998571
0.000109 0.998575
0.000108 0.998578
0.000108 0.998582
0.000108 0.998585
0.000107 0.998589
0.000107 0.998592
0.000107 0.998596
0.000106 0.998599
0.000106 0.998603
0.000106 0.998606
0.000106 0.998610
0.000105 0.998613
0.000105 0.998617
0.000105 0.998620
0.000104 0.998624
0.000104 0.998627
0.000104 0.998631
0.000104 0.998634
0.000103 0.998637
0.000103 0.998641
0.000103 0.998644
0.000102 0.998648
0.000102 0.998651
0.000102 0.998654
0.000102 0.998658
0.000101 0.998661
0.000101 0.998664
0.000101 0.998668
0.000100 0.998671
0.000100 0.998674
0.000100 0.998678
0.000100 0.998681
0.000099 0.998684
0.000099 0.998687
0.000099 0.998691
0.000099 0.998694
0.000098 0.998697
0.000098 0.998700
0.000098 0.998704
0.000097 0.998707
0.000097 0.998710
0.000097 0.998713
0.000097 0.998717
0.000096 0.998720
0.000096 0.998723
0.000096 0.998726
0.000096 0.998729
0.000095 0.998732
0.000095 0.998736
0.000095 0.998739
0.000095 0.998742
0.000094 0.998745
0.000094 0.998748
0.000094 0.998751
0.000094 0.998754
0.000093 0.998757
0.000093 0.998761
0.000093 0.998764
0.000093 0.998767
0.000092 0.998770
0.000092 0.998773
0.000092 0.998776
0.000092 0.998779
0.000091 0.998782
0.000091 0.998785
0.000091 0.998788
0.000091 0.998791
0.000090 0.998794
0.000090 0.998797
0.000090 0.998800
0.000090 0.998803
0.000089 0.998806
0.000089 0.998809
0.000089 0.998812
0.000089 0.998815
0.000088 0.998818
0.000088 0.998821
0.000088 0.998824
0.000088 0.998827
0.000087 0.998830
0.000087 0.998833
0.000087 0.998836
0.000087 0.998838
0.000086 0.998841
0.000086 0.998844
0.000086 0.998847
0.000086 0.998850
0.000085 0.998853
0.000085 0.998856
0.000085 0.998859
0.000085 0.998861
0.000085 0.998864
0.000084 0.998867
0.000084 0.998870
0.000084 0.998873
0.000084 0.998876
0.000083 0.998878
0.000083 0.998881
0.000083 0.998884
0.000083 0.998887
0.000082 0.998890
0.000082 0.998892
0.000082 0.998895
0.000082 0.998898
0.000082 0.998901
0.000081 0.998903
0.000081 0.998906
0.000081 0.998909
0.000081 0.998912
0.000080 0.998914
0.000080 0.998917
0.000080 0.998920
0.000080 0.998922
0.000080 0.998925
0.000079 0.998928
0.000079 0.998930
0.000079 0.998933
0.000079 0.998936
0.000078 0.998938
0.000078 0.998941
0.000078 0.998944
0.000078 0.998946
0.000078 0.998949
0.000077 0.998952
0.000077 0.998954
0.000077 0.998957
0.000077 0.998959
0.000077 0.998962
0.000076 0.998965
0.000076 0.998967
0.000076 0.998970
0.000076 0.998972
0.000076 0.998975
0.000075 0.998977
0.000075 0.998980
0.000075 0.998983
0.000075 0.998985
0.000074 0.998988
0.000074 0.998990
0.000074 0.998993
0.000074 0.998995
0.000074 0.998998
0.000073 0.999000
0.000073 0.999003
0.000073 0.999005
0.000073 0.999008
0.000073 0.999010
0.000072 0.999013
0.000072 0.999015
0.000072 0.999018
0.000072 0.999020
0.000072 0.999022
0.000071 0.999025
0.000071 0.999027
0.000071 0.999030
0.000071 0.999032
0.000071 0.999035
0.000071 0.999037
0.000070 0.999039
0.000070 0.999042
0.000070 0.999044
0.000070 0.999047
0.000070 0.999049
0.000069 0.999051
0.000069 0.999054
0.000069 0.999056
0.000069 0.999059
0.000069 0.999061
0.000068 0.999063
0.000068 0.999066
0.000068 0.999068
0.000068 0.999070
0.000068 0.999073
0.000067 0.999075
0.000067 0.999077
0.000067 0.999079
0.000067 0.999082
0.000067 0.999084
0.000067 0.999086
0.000066 0.999089
0.000066 0.999091
0.000066 0.999093
0.000066 0.999095
0.000066 0.999098
0.000065 0.999100
0.000065 0.999102
0.000065 0.999104
0.000065 0.999107
0.000065 0.999109
0.000065 0.999111
0.000064 0.999113
0.000064 0.999116
0.000064 0.999118
0.000064 0.999120
0.000064 0.999122
0.000064 0.999124
0.000063 0.999127
0.000063 0.999129
0.000063 0.999131
0.000063 0.999133
0.000063 0.999135
0.000062 0.999137
0.000062 0.999140
0.000062 0.999142
0.000062 0.999144
0.000062 0.999146
0.000062 0.999148
0.000061 0.999150
0.000061 0.999152
0.000061 0.999155
0.000061 0.999157
0.000061 0.999159
0.000061 0.999161
0.000060 0.999163
0.000060 0.999165
0.000060 0.999167
0.000060 0.999169
0.000060 0.999171
0.000060 0.999173
0.000059 0.999176
0.000059 0.999178
0.000059 0.999180
0.000059 0.999182
0.000059 0.999184
0.000059 0.999186
0.000058 0.999188
0.000058 0.999190
0.000058 0.999192
0.000058 0.999194
0.000058 0.999196
0.000058 0.999198
0.000058 0.999200
0.000057 0.999202
0.000057 0.999204
0.000057 0.999206
0.000057 0.999208
0.000057 0.999210
0.000057 0.999212
0.000056 0.999214
0.000056 0.999216
0.000056 0.999218
0.000056 0.999220
0.000056 0.999222
0.000056 0.999224
0.000056 0.999226
0.000055 0.999228
0.000055 0.999229
0.000055 0.999231
0.000055 0.999233
0.000055 0.999235
0.000055 0.999237
0.000054 0.999239
0.000054 0.999241
0.000054 0.999243
0.000054 0.999245
0.000054 0.999247
0.000054 0.999249
0.000054 0.999250
0.000053 0.999252
0.000053 0.999254
0.000053 0.999256
0.000053 0.999258
0.000053 0.999260
0.000053 0.999262
0.000053 0.999263
0.000052 0.999265
0.000052 0.999267
0.000052 0.999269
0.000052 0.999271
0.000052 0.999273
0.000052 0.999274
0.000052 0.999276
0.000051 0.999278
0.000051 0.999280
0.000051 0.999282
0.000051 0.999284
0.000051 0.999285
0.000051 0.999287
0.000051 0.999289
0.000050 0.999291
0.000050 0.999292
0.000050 0.999294
0.000050 0.999296
0.000050 0.999298
0.000050 0.999300
0.000050 0.999301
0.000049 0.999303
0.000049 0.999305
0.000049 0.999307
0.000049 0.999308
0.000049 0.999310
0.000049 0.999312
0.000049 0.999313
0.000049 0.999315
0.000048 0.999317
0.000048 0.999319
0.000048 0.999320
0.000048 0.999322
0.000048 0.999324
0.000048 0.999325
0.000048 0.999327
0.000047 0.999329
0.000047 0.999330
0.000047 0.999332
0.000047 0.999334
0.000047 0.999336
0.000047 0.999337
0.000047 0.999339
0.000047 0.999340
0.000046 0.999342
0.000046 0.999344
0.000046 0.999345
0.000046 0.999347
0.000046 0.999349
0.000046 0.999350
0.000046 0.999352
0.000046 0.999354
0.000045 0.999355
0.000045 0.999357
0.000045 0.999358
0.000045 0.999360
0.000045 0.999362
0.000045 0.999363
0.000045 0.999365
0.000045 0.999366
0.000044 0.999368
0.000044 0.999370
0.000044 0.999371
0.000044 0.999373
0.000044 0.999374
0.000044 0.999376
0.000044 0.999378
0.000044 0.999379
0.000043 0.999381
0.000043 0.999382
0.000043 0.999384
0.000043 0.999385
0.000043 0.999387
0.000043 0.999388
0.000043 0.999390
0.000043 0.999391
0.000043 0.999393
0.000042 0.999394
0.000042 0.999396
0.000042 0.999398
0.000042 0.999399
0.000042 0.999401
0.000042 0.999402
0.000042 0.999404
0.000042 0.999405
0.000042 0.999407
0.000041 0.999408
0.000041 0.999410
0.000041 0.999411
0.000041 0.999412
0.000041 0.999414
0.000041 0.999415
0.000041 0.999417
0.000041 0.999418
0.000040 0.999420
0.000040 0.999421
0.000040 0.999423
0.000040 0.999424
0.000040 0.999426
0.000040 0.999427
0.000040 0.999428
0.000040 0.999430
0.000040 0.999431
0.000039 0.999433
0.000039 0.999434
0.000039 0.999436
0.000039 0.999437
0.000039 0.999438
0.000039 0.999440
0.000039 0.999441
0.000039 0.999443
0.000039 0.999444
0.000039 0.999445
0.000038 0.999447
0.000038 0.999448
0.000038 0.999450
0.000038 0.999451
0.000038 0.999452
0.000038 0.999454
0.000038 0.999455
0.000038 0.999457
0.000038 0.999458
0.000037 0.999459
0.000037 0.999461
0.000037 0.999462
0.000037 0.999463
0.000037 0.999465
0.000037 0.999466
0.000037 0.999467
0.000037 0.999469
0.000037 0.999470
0.000037 0.999471
0.000036 0.999473
0.000036 0.999474
0.000036 0.999475
0.000036 0.999477
0.000036 0.999478
0.000036 0.999479
0.000036 0.999481
0.000036 0.999482
0.000036 0.999483
0.000036 0.999484
0.000035 0.999486
0.000035 0.999487
0.000035 0.999488
0.000035 0.999490
0.000035 0.999491
0.000035 0.999492
0.000035 0.999493
0.000035 0.999495
0.000035 0.999496
0.000035 0.999497
0.000035 0.999499
0.000034 0.999500
0.000034 0.999501
0.000034 0.999502
0.000034 0.999504
0.000034 0.999505
0.000034 0.999506
0.000034 0.999507
0.000034 0.999509
0.000034 0.999510
0.000034 0.999511
0.000033 0.999512
0.000033 0.999513
0.000033 0.999515
0.000033 0.999516
0.000033 0.999517
0.000033 0.999518
0.000033 0.999520
0.000033 0.999521
0.000033 0.999522
0.000033 0.999523
0.000033 0.999524
0.000033 0.999526
0.000032 0.999527
0.000032 0.999528
0.000032 0.999529
0.000032 0.999530
0.000032 0.999532
0.000032 0.999533
0.000032 0.999534
0.000032 0.999535
0.000032 0.999536
0.000032 0.999537
0.000032 0.999539
0.000031 0.999540
0.000031 0.999541
0.000031 0.999542
0.000031 0.999543
0.000031 0.999544
0.000031 0.999545
0.000031 0.999547
0.000031 0.999548
0.000031 0.999549
0.000031 0.999550
0.000031 0.999551
0.000031 0.999552
0.000030 0.999553
0.000030 0.999555
0.000030 0.999556
0.000030 0.999557
0.000030 0.999558
0.000030 0.999559
0.000030 0.999560
0.000030 0.999561
0.000030 0.999562
0.000030 0.999563
0.000030 0.999565
0.000030 0.999566
0.000029 0.999567
0.000029 0.999568
0.000029 0.999569
0.000029 0.999570
0.000029 0.999571
0.000029 0.999572
0.000029 0.999573
0.000029 0.999574
0.000029 0.999575
0.000029 0.999576
0.000029 0.999577
0.000029 0.999579
0.000028 0.999580
0.000028 0.999581
0.000028 0.999582
0.000028 0.999583
0.000028 0.999584
0.000028 0.999585
0.000028 0.999586
0.000028 0.999587
0.000028 0.999588
0.000028 0.999589
0.000028 0.999590
0.000028 0.999591
0.000028 0.999592
0.000027 0.999593
0.000027 0.999594
0.000027 0.999595
0.000027 0.999596
0.000027 0.999597
0.000027 0.999598
0.000027 0.999599
0.000027 0.999600
0.000027 0.999601
0.000027 0.999602
0.000027 0.999603
0.000027 0.999604
0.000027 0.999605
0.000027 0.999606
0.000026 0.999607
0.000026 0.999608
0.000026 0.999609
0.000026 0.999610
0.000026 0.999611
0.000026 0.999612
0.000026 0.999613
0.000026 0.999614
0.000026 0.999615
0.000026 0.999616
0.000026 0.999617
0.000026 0.999618
0.000026 0.999619
0.000026 0.999620
0.000025 0.999621
0.000025 0.999622
0.000025 0.999623
0.000025 0.999624
0.000025 0.999625
0.000025 0.999626
0.000025 0.999627
0.000025 0.999628
0.000025 0.999628
0.000025 0.999629
0.000025 0.999630
0.000025 0.999631
0.000025 0.999632
0.000025 0.999633
0.000024 0.999634
0.000024 0.999635
0.000024 0.999636
0.000024 0.999637
0.000024 0.999638
0.000024 0.999639
0.000024 0.999640
0.000024 0.999640
0.000024 0.999641
0.000024 0.999642
0.000024 0.999643
0.000024 0.999644
0.000024 0.999645
0.000024 0.999646
0.000024 0.999647
0.000024 0.999648
0.000023 0.999649
0.000023 0.999649
0.000023 0.999650
0.000023 0.999651
0.000023 0.999652
0.000023 0.999653
0.000023 0.999654
0.000023 0.999655
0.000023 0.999656
0.000023 0.999656
0.000023 0.999657
0.000023 0.999658
0.000023 0.999659
0.000023 0.999660
0.000023 0.999661
0.000022 0.999662
0.000022 0.999662
0.000022 0.999663
0.000022 0.999664
0.000022 0.999665
0.000022 0.999666
0.000022 0.999667
0.000022 0.999668
0.000022 0.999668
0.000022 0.999669
0.000022 0.999670
0.000022 0.999671
0.000022 0.999672
0.000022 0.999673
0.000022 0.999673
0.000022 0.999674
0.000022 0.999675
0.000021 0.999676
0.000021 0.999677
0.000021 0.999677
0.000021 0.999678
0.000021 0.999679
0.000021 0.999680
0.000021 0.999681
0.000021 0.999682
0.000021 0.999682
0.000021 0.999683
0.000021 0.999684
0.000021 0.999685
0.000021 0.999686
0.000021 0.999686
0.000021 0.999687
0.000021 0.999688
0.000021 0.999689
0.000020 0.999689
0.000020 0.999690
0.000020 0.999691
0.000020 0.999692
0.000020 0.999693
0.000020 0.999693
0.000020 0.999694
0.000020 0.999695
0.000020 0.999696
0.000020 0.999696
0.000020 0.999697
0.000020 0.999698
0.000020 0.999699
0.000020 0.999699
0.000020 0.999700
0.000020 0.999701
0.000020 0.999702
0.000020 0.999703
0.000020 0.999703
0.000019 0.999704
0.000019 0.999705
0.000019 0.999705
0.000019 0.999706
0.000019 0.999707
0.000019 0.999708
0.000019 0.999708
0.000019 0.999709
0.000019 0.999710
0.000019 0.999711
0.000019 0.999711
0.000019 0.999712
0.000019 0.999713
0.000019 0.999714
0.000019 0.999714
0.000019 0.999715
0.000019 0.999716
0.000019 0.999716
0.000019 0.999717
0.000018 0.999718
0.000018 0.999719
0.000018 0.999719
0.000018 0.999720
0.000018 0.999721
0.000018 0.999721
0.000018 0.999722
0.000018 0.999723
0.000018 0.999724
0.000018 0.999724
0.000018 0.999725
0.000018 0.999726
0.000018 0.999726
0.000018 0.999727
0.000018 0.999728
0.000018 0.999728
0.000018 0.999729
0.000018 0.999730
0.000018 0.999730
0.000018 0.999731
0.000017 0.999732
0.000017 0.999732
0.000017 0.999733
0.000017 0.999734
0.000017 0.999735
0.000017 0.999735
0.000017 0.999736
0.000017 0.999737
0.000017 0.999737
0.000017 0.999738
0.000017 0.999739
0.000017 0.999739
0.000017 0.999740
0.000017 0.999740
0.000017 0.999741
0.000017 0.999742
0.000017 0.999742
0.000017 0.999743
0.000017 0.999744
0.000017 0.999744
0.000017 0.999745
0.000016 0.999746
0.000016 0.999746
0.000016 0.999747
0.000016 0.999748
0.000016 0.999748
0.000016 0.999749
0.000016 0.999750
0.000016 0.999750
0.000016 0.999751
0.000016 0.999751
0.000016 0.999752
0.000016 0.999753
0.000016 0.999753
0.000016 0.999754
0.000016 0.999755
0.000016 0.999755
0.000016 0.999756
0.000016 0.999756
0.000016 0.999757
0.000016 0.999758
0.000016 0.999758
0.000016 0.999759
0.000016 0.999759
0.000015 0.999760
0.000015 0.999761
0.000015 0.999761
0.000015 0.999762
0.000015 0.999762
0.000015 0.999763
0.000015 0.999764
0.000015 0.999764
0.000015 0.999765
0.000015 0.999765
0.000015 0.999766
0.000015 0.999767
0.000015 0.999767
0.000015 0.999768
0.000015 0.999768
0.000015 0.999769
0.000015 0.999770
0.000015 0.999770
0.000015 0.999771
0.000015 0.999771
0.000015 0.999772
0.000015 0.999772
0.000015 0.999773
0.000015 0.999774
0.000014 0.999774
0.000014 0.999775
0.000014 0.999775
0.000014 0.999776
0.000014 0.999776
0.000014 0.999777
0.000014 0.999778
0.000014 0.999778
0.000014 0.999779
0.000014 0.999779
0.000014 0.999780
0.000014 0.999780
0.000014 0.999781
0.000014 0.999782
0.000014 0.999782
0.000014 0.999783
0.000014 0.999783
0.000014 0.999784
0.000014 0.999784
0.000014 0.999785
0.000014 0.999785
0.000014 0.999786
0.000014 0.999786
0.000014 0.999787
0.000014 0.999788
0.000014 0.999788
0.000013 0.999789
0.000013 0.999789
0.000013 0.999790
0.000013 0.999790
0.000013 0.999791
0.000013 0.999791
0.000013 0.999792
0.000013 0.999792
0.000013 0.999793
0.000013 0.999793
0.000013 0.999794
0.000013 0.999794
0.000013 0.999795
0.000013 0.999795
0.000013 0.999796
0.000013 0.999796
0.000013 0.999797
0.000013 0.999798
0.000013 0.999798
0.000013 0.999799
0.000013 0.999799
0.000013 0.999800
0.000013 0.999800
0.000013 0.999801
0.000013 0.999801
0.000013 0.999802
0.000013 0.999802
0.000013 0.999803
0.000012 0.999803
0.000012 0.999804
0.000012 0.999804
0.000012 0.999805
0.000012 0.999805
0.000012 0.999806
0.000012 0.999806
0.000012 0.999807
0.000012 0.999807
0.000012 0.999808
0.000012 0.999808
0.000012 0.999808
0.000012 0.999809
0.000012 0.999809
0.000012 0.999810
0.000012 0.999810
0.000012 0.999811
0.000012 0.999811
0.000012 0.999812
0.000012 0.999812
0.000012 0.999813
0.000012 0.999813
0.000012 0.999814
0.000012 0.999814
0.000012 0.999815
0.000012 0.999815
0.000012 0.999816
0.000012 0.999816
0.000012 0.999817
0.000012 0.999817
0.000012 0.999818
0.000011 0.999818
0.000011 0.999818
0.000011 0.999819
0.000011 0.999819
0.000011 0.999820
0.000011 0.999820
0.000011 0.999821
0.000011 0.999821
0.000011 0.999822
0.000011 0.999822
0.000011 0.999823
0.000011 0.999823
0.000011 0.999823
0.000011 0.999824
0.000011 0.999824
0.000011 0.999825
0.000011 0.999825
0.000011 0.999826
0.000011 0.999826
0.000011 0.999827
0.000011 0.999827
0.000011 0.999827
0.000011 0.999828
0.000011 0.999828
0.000011 0.999829
0.000011 0.999829
0.000011 0.999830
0.000011 0.999830
0.000011 0.999830
0.000011 0.999831
0.000011 0.999831
0.000011 0.999832
0.000011 0.999832
0.000010 0.999833
0.000010 0.999833
0.000010 0.999833
0.000010 0.999834
0.000010 0.999834
0.000010 0.999835
0.000010 0.999835
0.000010 0.999836
0.000010 0.999836
0.000010 0.999836
0.000010 0.999837
0.000010 0.999837
0.000010 0.999838
0.000010 0.999838
0.000010 0.999838
0.000010 0.999839
0.000010 0.999839
0.000010 0.999840
0.000010 0.999840
0.000010 0.999840
0.000010 0.999841
0.000010 0.999841
0.000010 0.999842
0.000010 0.999842
0.000010 0.999842
0.000010 0.999843
0.000010 0.999843
0.000010 0.999844
0.000010 0.999844
0.000010 0.999844
0.000010 0.999845
0.000010 0.999845
0.000010 0.999846
0.000010 0.999846
0.000010 0.999846
0.000010 0.999847
0.000009 0.999847
0.000009 0.999848
0.000009 0.999848
0.000009 0.999848
0.000009 0.999849
0.000009 0.999849
0.000009 0.999850
0.000009 0.999850
0.000009 0.999850
0.000009 0.999851
0.000009 0.999851
0.000009 0.999851
0.000009 0.999852
0.000009 0.999852
0.000009 0.999853
0.000009 0.999853
0.000009 0.999853
0.000009 0.999854
0.000009 0.999854
0.000009 0.999854
0.000009 0.999855
0.000009 0.999855
0.000009 0.999856
0.000009 0.999856
0.000009 0.999856
0.000009 0.999857
0.000009 0.999857
0.000009 0.999857
0.000009 0.999858
0.000009 0.999858
0.000009 0.999858
0.000009 0.999859
0.000009 0.999859
0.000009 0.999859
0.000009 0.999860
0.000009 0.999860
0.000009 0.999861
0.000009 0.999861
0.000009 0.999861
0.000009 0.999862
0.000009 0.999862
0.000008 0.999862
0.000008 0.999863
0.000008 0.999863
0.000008 0.999863
0.000008 0.999864
0.000008 0.999864
0.000008 0.999864
0.000008 0.999865
0.000008 0.999865
0.000008 0.999865
0.000008 0.999866
0.000008 0.999866
0.000008 0.999866
0.000008 0.999867
0.000008 0.999867
0.000008 0.999867
0.000008 0.999868
0.000008 0.999868
0.000008 0.999868
0.000008 0.999869
0.000008 0.999869
0.000008 0.999869
0.000008 0.999870
0.000008 0.999870
0.000008 0.999870
0.000008 0.999871
0.000008 0.999871
0.000008 0.999871
0.000008 0.999872
0.000008 0.999872
0.000008 0.999872
0.000008 0.999873
0.000008 0.999873
0.000008 0.999873
0.000008 0.999874
0.000008 0.999874
0.000008 0.999874
0.000008 0.999875
0.000008 0.999875
0.000008 0.999875
0.000008 0.999876
0.000008 0.999876
0.000008 0.999876
0.000008 0.999877
0.000008 0.999877
0.000007 0.999877
0.000007 0.999878
0.000007 0.999878
0.000007 0.999878
0.000007 0.999878
0.000007 0.999879
0.000007 0.999879
0.000007 0.999879
0.000007 0.999880
0.000007 0.999880
0.000007 0.999880
0.000007 0.999881
0.000007 0.999881
0.000007 0.999881
0.000007 0.999881
0.000007 0.999882
0.000007 0.999882
0.000007 0.999882
0.000007 0.999883
0.000007 0.999883
0.000007 0.999883
0.000007 0.999884
0.000007 0.999884
0.000007 0.999884
0.000007 0.999884
0.000007 0.999885
0.000007 0.999885
0.000007 0.999885
0.000007 0.999886
0.000007 0.999886
0.000007 0.999886
0.000007 0.999887
0.000007 0.999887
0.000007 0.999887
0.000007 0.999887
0.000007 0.999888
0.000007 0.999888
0.000007 0.999888
0.000007 0.999889
0.000007 0.999889
0.000007 0.999889
0.000007 0.999889
0.000007 0.999890
0.000007 0.999890
0.000007 0.999890
0.000007 0.999890
0.000007 0.999891
0.000007 0.999891
0.000007 0.999891
0.000007 0.999892
0.000007 0.999892
0.000007 0.999892
0.000007 0.999892
0.000006 0.999893
0.000006 0.999893
0.000006 0.999893
0.000006 0.999894
0.000006 0.999894
0.000006 0.999894
0.000006 0.999894
0.000006 0.999895
0.000006 0.999895
0.000006 0.999895
0.000006 0.999895
0.000006 0.999896
0.000006 0.999896
0.000006 0.999896
0.000006 0.999896
0.000006 0.999897
0.000006 0.999897
0.000006 0.999897
0.000006 0.999897
0.000006 0.999898
0.000006 0.999898
0.000006 0.999898
0.000006 0.999899
0.000006 0.999899
0.000006 0.999899
0.000006 0.999899
0.000006 0.999900
0.000006 0.999900
0.000006 0.999900
0.000006 0.999900
0.000006 0.999901
0.000006 0.999901
0.000006 0.999901
0.000006 0.999901
0.000006 0.999902
0.000006 0.999902
0.000006 0.999902
0.000006 0.999902
0.000006 0.999903
0.000006 0.999903
0.000006 0.999903
0.000006 0.999903
0.000006 0.999904
0.000006 0.999904
0.000006 0.999904
0.000006 0.999904
0.000006 0.999905
0.000006 0.999905
0.000006 0.999905
0.000006 0.999905
0.000006 0.999906
0.000006 0.999906
0.000006 0.999906
0.000006 0.999906
0.000006 0.999906
0.000006 0.999907
0.000006 0.999907
0.000006 0.999907
0.000006 0.999907
0.000006 0.999908
0.000005 0.999908
0.000005 0.999908
0.000005 0.999908
0.000005 0.999909
0.000005 0.999909
0.000005 0.999909
0.000005 0.999909
0.000005 0.999910
0.000005 0.999910
0.000005 0.999910
0.000005 0.999910
0.000005 0.999910
0.000005 0.999911
0.000005 0.999911
0.000005 0.999911
0.000005 0.999911
0.000005 0.999912
0.000005 0.999912
0.000005 0.999912
0.000005 0.999912
0.000005 0.999912
0.000005 0.999913
0.000005 0.999913
0.000005 0.999913
0.000005 0.999913
0.000005 0.999914
0.000005 0.999914
0.000005 0.999914
0.000005 0.999914
0.000005 0.999914
0.000005 0.999915
0.000005 0.999915
0.000005 0.999915
0.000005 0.999915
0.000005 0.999916
0.000005 0.999916
0.000005 0.999916
0.000005 0.999916
0.000005 0.999916
0.000005 0.999917
0.000005 0.999917
0.000005 0.999917
0.000005 0.999917
0.000005 0.999917
0.000005 0.999918
0.000005 0.999918
0.000005 0.999918
0.000005 0.999918
0.000005 0.999918
0.000005 0.999919
0.000005 0.999919
0.000005 0.999919
0.000005 0.999919
0.000005 0.999920
0.000005 0.999920
0.000005 0.999920
0.000005 0.999920
0.000005 0.999920
0.000005 0.999921
0.000005 0.999921
0.000005 0.999921
0.000005 0.999921
0.000005 0.999921
0.000005 0.999922
0.000005 0.999922
0.000005 0.999922
0.000005 0.999922
0.000005 0.999922
0.000005 0.999923
0.000005 0.999923
0.000005 0.999923
0.000005 0.999923
0.000005 0.999923
0.000004 0.999924
0.000004 0.999924
0.000004 0.999924
0.000004 0.999924
0.000004 0.999924
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999925
0.000004 0.999926
0.000004 0.999926
0.000004 0.999926
0.000004 0.999926
0.000004 0.999926
0.000004 0.999927
0.000004 0.999927
0.000004 0.999927
0.000004 0.999927
0.000004 0.999927
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999928
0.000004 0.999929
0.000004 0.999929
0.000004 0.999929
0.000004 0.999929
0.000004 0.999929
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999930
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999931
0.000004 0.999932
0.000004 0.999932
0.000004 0.999932
0.000004 0.999932
0.000004 0.999932
0.000004 0.999933
0.000004 0.999933
0.000004 0.999933
0.000004 0.999933
0.000004 0.999933
0.000004 0.999933
0.000004 0.999934
0.000004 0.999934
0.000004 0.999934
0.000004 0.999934
0.000004 0.999934
0.000004 0.999934
0.000004 0.999935
0.000004 0.999935
0.000004 0.999935
0.000004 0.999935
0.000004 0.999935
0.000004 0.999935
0.000004 0.999936
0.000004 0.999936
0.000004 0.999936
0.000004 0.999936
0.000004 0.999936
0.000004 0.999936
0.000004 0.999937
0.000004 0.999937
0.000004 0.999937
0.000004 0.999937
0.000004 0.999937
0.000004 0.999937
0.000004 0.999937
0.000004 0.999938
0.000004 0.999938
0.000004 0.999938
0.000004 0.999938
0.000004 0.999938
0.000004 0.999938
0.000004 0.999939
0.000004 0.999939
0.000004 0.999939
0.000004 0.999939
0.000004 0.999939
0.000004 0.999939
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999940
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999941
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999942
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999943
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999944
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999945
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999946
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999947
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999948
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999949
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999950
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999951
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999952
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999953
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999954
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999955
0.000003 0.999956
0.000003 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999956
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999957
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999958
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999959
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999960
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999961
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999962
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999963
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999964
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999965
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999966
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999967
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999968
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999969
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999970
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999971
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000002 0.999972
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999973
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999974
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999975
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999976
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999977
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999978
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999979
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999980
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999981
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999982
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999983
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999984
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999985
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999986
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999987
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999988
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999989
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000001 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999990
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999991
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999992
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999993
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999994
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999995
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999996
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997
0.000000 0.999997


==> code-and-data/lb_rate_gmrsw_bin_2.txt <==
0.001000 0.982891
0.002000 0.968788
0.003000 0.955823
0.004000 0.943601
0.005000 0.931932
0.006000 0.920706
0.007000 0.909848
0.008000 0.899308
0.009000 0.889045
0.010000 0.879030
0.011000 0.869238
0.012000 0.859650
0.013000 0.850249
0.014000 0.841022
0.015000 0.831956
0.016000 0.823041
0.017000 0.814269
0.018000 0.805630
0.019000 0.797119
0.020000 0.788729
0.021000 0.780453
0.022000 0.772288
0.023000 0.764228
0.024000 0.756270
0.025000 0.748408
0.026000 0.740640
0.027000 0.732963
0.028000 0.725372
0.029000 0.717866
0.030000 0.710442
0.031000 0.703097
0.032000 0.695829
0.033000 0.688636
0.034000 0.681515
0.035000 0.674466
0.036000 0.667485
0.037000 0.660572
0.038000 0.653725
0.039000 0.646942
0.040000 0.640222
0.041000 0.633563
0.042000 0.626965
0.043000 0.620425
0.044000 0.613944
0.045000 0.607519
0.046000 0.601149
0.047000 0.594834
0.048000 0.588573
0.049000 0.582364
0.050000 0.576208
0.051000 0.570102
0.052000 0.564046
0.053000 0.558040
0.054000 0.552082
0.055000 0.546172
0.056000 0.540309
0.057000 0.534492
0.058000 0.528721
0.059000 0.522996
0.060000 0.517315
0.061000 0.511678
0.062000 0.506084
0.063000 0.500534
0.064000 0.495025
0.065000 0.489559
0.066000 0.484134
0.067000 0.478749
0.068000 0.473406
0.069000 0.468102
0.070000 0.462838
0.071000 0.457612
0.072000 0.452426
0.073000 0.447278
0.074000 0.442168
0.075000 0.437095
0.076000 0.432060
0.077000 0.427062
0.078000 0.422100
0.079000 0.417174
0.080000 0.412284
0.081000 0.407430
0.082000 0.402611
0.083000 0.397828
0.084000 0.393078
0.085000 0.388364
0.086000 0.383683
0.087000 0.379037
0.088000 0.374424
0.089000 0.369844
0.090000 0.365298
0.091000 0.360784
0.092000 0.356304
0.093000 0.351855
0.094000 0.347439
0.095000 0.343056
0.096000 0.338704
0.097000 0.334383
0.098000 0.330094
0.099000 0.325837
0.100000 0.321610
0.101000 0.317415
0.102000 0.313250
0.103000 0.309115
0.104000 0.305012
0.105000 0.300938
0.106000 0.296894
0.107000 0.292881
0.108000 0.288897
0.109000 0.284943
0.110000 0.281018
0.111000 0.277123
0.112000 0.273257
0.113000 0.269420
0.114000 0.265612
0.115000 0.261832
0.116000 0.258082
0.117000 0.254360
0.118000 0.250667
0.119000 0.247002
0.120000 0.243365
0.121000 0.239757
0.122000 0.236176
0.123000 0.232624
0.124000 0.229099
0.125000 0.225603
0.126000 0.222133
0.127000 0.218692
0.128000 0.215278
0.129000 0.211892
0.130000 0.208533
0.131000 0.205201
0.132000 0.201896
0.133000 0.198619
0.134000 0.195368
0.135000 0.192145
0.136000 0.188948
0.137000 0.185779
0.138000 0.182636
0.139000 0.179520
0.140000 0.176431
0.141000 0.173368
0.142000 0.170332
0.143000 0.167323
0.144000 0.164340
0.145000 0.161383
0.146000 0.158453
0.147000 0.155550
0.148000 0.152672
0.149000 0.149821
0.150000 0.146996
0.151000 0.144198
0.152000 0.141425
0.153000 0.138679
0.154000 0.135959
0.155000 0.133265
0.156000 0.130597
0.157000 0.127955
0.158000 0.125340
0.159000 0.122750
0.160000 0.120186
0.161000 0.117649
0.162000 0.115137
0.163000 0.112651
0.164000 0.110192
0.165000 0.107758
0.166000 0.105350
0.167000 0.102968
0.168000 0.100613
0.169000 0.098283
0.170000 0.095979
0.171000 0.093701
0.172000 0.091449
0.173000 0.089223
0.174000 0.087023
0.175000 0.084849
0.176000 0.082702
0.177000 0.080580
0.178000 0.078484
0.179000 0.076414
0.180000 0.074371
0.181000 0.072354
0.182000 0.070362
0.183000 0.068397
0.184000 0.066458
0.185000 0.064546
0.186000 0.062660
0.187000 0.060800
0.188000 0.058966
0.189000 0.057159
0.190000 0.055378
0.191000 0.053624
0.192000 0.051896
0.193000 0.050195
0.194000 0.048521
0.195000 0.046873
0.196000 0.045252
0.197000 0.043657
0.198000 0.042090
0.199000 0.040549
0.200000 0.039036
0.201000 0.037549
0.202000 0.036090
0.203000 0.034658
0.204000 0.033253
0.205000 0.031876
0.206000 0.030525
0.207000 0.029203
0.208000 0.027908
0.209000 0.026640
0.210000 0.025401
0.211000 0.024189
0.212000 0.023005
0.213000 0.021849
0.214000 0.020722
0.215000 0.019622
0.216000 0.018551
0.217000 0.017509
0.218000 0.016495
0.219000 0.015510
0.220000 0.014553
0.221000 0.013625
0.222000 0.012727
0.223000 0.011858
0.224000 0.011018
0.225000 0.010207
0.226000 0.009426
0.227000 0.008675
0.228000 0.007954
0.229000 0.007262
0.230000 0.006601
0.231000 0.005970
0.232000 0.005370
0.233000 0.004801
0.234000 0.004262
0.235000 0.003754
0.236000 0.003278
0.237000 0.002833
0.238000 0.002419
0.239000 0.002038
0.240000 0.001688
0.241000 0.001371
0.242000 0.001086
0.243000 0.000833
0.244000 0.000614
0.245000 0.000427
0.246000 0.000274
0.247000 0.000155
0.248000 0.000069
0.249000 0.000017
0.250000 0.000000


==> code-and-data/lb_rate_list_rec_q3_ls2_ell2.txt <==
0.073863 0.000000
0.073653 0.000002
0.073443 0.000005
0.073234 0.000008
0.073025 0.000013
0.072816 0.000019
0.072608 0.000026
0.072400 0.000033
0.072193 0.000042
0.071986 0.000052
0.071779 0.000063
0.071573 0.000075
0.071368 0.000088
0.071162 0.000101
0.070958 0.000116
0.070753 0.000132
0.070549 0.000149
0.070346 0.000167
0.070143 0.000185
0.069940 0.000205
0.069738 0.000226
0.069536 0.000248
0.069335 0.000270
0.069134 0.000294
0.068934 0.000318
0.068734 0.000344
0.068534 0.000370
0.068335 0.000398
0.068136 0.000426
0.067938 0.000455
0.067740 0.000486
0.067543 0.000517
0.067346 0.000549
0.067149 0.000582
0.066953 0.000615
0.066757 0.000650
0.066562 0.000686
0.066367 0.000722
0.066173 0.000760
0.065979 0.000798
0.065785 0.000837
0.065592 0.000877
0.065399 0.000918
0.065207 0.000960
0.065015 0.001003
0.064824 0.001046
0.064633 0.001091
0.064442 0.001136
0.064252 0.001182
0.064062 0.001229
0.063873 0.001277
0.063684 0.001326
0.063496 0.001375
0.063308 0.001425
0.063120 0.001476
0.062933 0.001528
0.062746 0.001581
0.062560 0.001635
0.062374 0.001689
0.062188 0.001744
0.062003 0.001800
0.061819 0.001857
0.061635 0.001915
0.061451 0.001973
0.061267 0.002032
0.061085 0.002092
0.060902 0.002153
0.060720 0.002214
0.060538 0.002276
0.060357 0.002339
0.060176 0.002403
0.059996 0.002467
0.059816 0.002533
0.059636 0.002599
0.059457 0.002665
0.059279 0.002733
0.059100 0.002801
0.058923 0.002870
0.058745 0.002940
0.058568 0.003010
0.058392 0.003081
0.058215 0.003153
0.058040 0.003225
0.057864 0.003298
0.057689 0.003372
0.057515 0.003447
0.057341 0.003522
0.057167 0.003598
0.056994 0.003675
0.056821 0.003752
0.056649 0.003830
0.056477 0.003909
0.056305 0.003988
0.056134 0.004068
0.055963 0.004149
0.055793 0.004230
0.055623 0.004312
0.055454 0.004395
0.055284 0.004478
0.055116 0.004562
0.054948 0.004647
0.054780 0.004732
0.054612 0.004818
0.054445 0.004904
0.054279 0.004991
0.054112 0.005079
0.053947 0.005167
0.053781 0.005256
0.053616 0.005345
0.053452 0.005436
0.053288 0.005526
0.053124 0.005618
0.052961 0.005709
0.052798 0.005802
0.052635 0.005895
0.052473 0.005988
0.052311 0.006083
0.052150 0.006177
0.051989 0.006273
0.051829 0.006369
0.051668 0.006465
0.051509 0.006562
0.051350 0.006660
0.051191 0.006758
0.051032 0.006856
0.050874 0.006956
0.050716 0.007055
0.050559 0.007156
0.050402 0.007256
0.050246 0.007358
0.050090 0.007460
0.049934 0.007562
0.049779 0.007665
0.049624 0.007768
0.049469 0.007872
0.049315 0.007976
0.049162 0.008081
0.049008 0.008187
0.048856 0.008293
0.048703 0.008399
0.048551 0.008506
0.048399 0.008613
0.048248 0.008721
0.048097 0.008829
0.047947 0.008938
0.047796 0.009047
0.047647 0.009157
0.047497 0.009267
0.047348 0.009378
0.047200 0.009489
0.047052 0.009600
0.046904 0.009712
0.046756 0.009824
0.046609 0.009937
0.046463 0.010051
0.046317 0.010164
0.046171 0.010278
0.046025 0.010393
0.045880 0.010508
0.045735 0.010623
0.045591 0.010739
0.045447 0.010855
0.045304 0.010972
0.045160 0.011089
0.045018 0.011206
0.044875 0.011324
0.044733 0.011443
0.044592 0.011561
0.044450 0.011680
0.044310 0.011800
0.044169 0.011919
0.044029 0.012040
0.043889 0.012160
0.043750 0.012281
0.043611 0.012402
0.043472 0.012524
0.043334 0.012646
0.043196 0.012768
0.043059 0.012891
0.042921 0.013014
0.042785 0.013137
0.042648 0.013261
0.042512 0.013385
0.042377 0.013510
0.042241 0.013635
0.042106 0.013760
0.041972 0.013885
0.041838 0.014011
0.041704 0.014137
0.041570 0.014263
0.041437 0.014390
0.041305 0.014517
0.041172 0.014645
0.041040 0.014772
0.040909 0.014900
0.040778 0.015029
0.040647 0.015157
0.040516 0.015286
0.040386 0.015415
0.040256 0.015545
0.040127 0.015674
0.039998 0.015805
0.039869 0.015935
0.039741 0.016065
0.039613 0.016196
0.039485 0.016327
0.039358 0.016459
0.039231 0.016591
0.039104 0.016723
0.038978 0.016855
0.038852 0.016987
0.038727 0.017120
0.038601 0.017253
0.038477 0.017386
0.038352 0.017520
0.038228 0.017653
0.038104 0.017787
0.037981 0.017922
0.037858 0.018056
0.037735 0.018191
0.037613 0.018326
0.037491 0.018461
0.037369 0.018596
0.037248 0.018732
0.037127 0.018868
0.037006 0.019004
0.036886 0.019140
0.036766 0.019276
0.036646 0.019413
0.036527 0.019550
0.036408 0.019687
0.036289 0.019824
0.036171 0.019962
0.036053 0.020099
0.035936 0.020237
0.035818 0.020375
0.035701 0.020513
0.035585 0.020652
0.035469 0.020791
0.035353 0.020929
0.035237 0.021068
0.035122 0.021207
0.035007 0.021347
0.034892 0.021486
0.034778 0.021626
0.034664 0.021766
0.034551 0.021906
0.034437 0.022046
0.034325 0.022186
0.034212 0.022327
0.034100 0.022467
0.033988 0.022608
0.033876 0.022749
0.033765 0.022890
0.033654 0.023031
0.033543 0.023172
0.033433 0.023314
0.033323 0.023456
0.033213 0.023597
0.033104 0.023739
0.032995 0.023881
0.032886 0.024023
0.032778 0.024166
0.032670 0.024308
0.032562 0.024450
0.032455 0.024593
0.032347 0.024736
0.032241 0.024879
0.032134 0.025022
0.032028 0.025165
0.031922 0.025308
0.031817 0.025451
0.031711 0.025595
0.031606 0.025738
0.031502 0.025882
0.031397 0.026025
0.031294 0.026169
0.031190 0.026313
0.031086 0.026457
0.030983 0.026601
0.030881 0.026745
0.030778 0.026889
0.030676 0.027034
0.030574 0.027178
0.030473 0.027322
0.030371 0.027467
0.030270 0.027611
0.030170 0.027756
0.030069 0.027901
0.029969 0.028046
0.029870 0.028191
0.029770 0.028335
0.029671 0.028480
0.029572 0.028625
0.029474 0.028771
0.029376 0.028916
0.029278 0.029061
0.029180 0.029206
0.029083 0.029351
0.028986 0.029497
0.028889 0.029642
0.028792 0.029788
0.028696 0.029933
0.028600 0.030079
0.028505 0.030224
0.028409 0.030370
0.028314 0.030515
0.028220 0.030661
0.028125 0.030807
0.028031 0.030952
0.027937 0.031098
0.027843 0.031244
0.027750 0.031390
0.027657 0.031536
0.027564 0.031681
0.027472 0.031827
0.027380 0.031973
0.027288 0.032119
0.027196 0.032265
0.027105 0.032411
0.027014 0.032557
0.026923 0.032703
0.026833 0.032849
0.026742 0.032994
0.026652 0.033140
0.026563 0.033286
0.026473 0.033432
0.026384 0.033578
0.026295 0.033724
0.026207 0.033870
0.026119 0.034016
0.026031 0.034162
0.025943 0.034308
0.025855 0.034453
0.025768 0.034599
0.025681 0.034745
0.025595 0.034891
0.025508 0.035037
0.025422 0.035183
0.025336 0.035328
0.025251 0.035474
0.025165 0.035620
0.025080 0.035765
0.024995 0.035911
0.024911 0.036057
0.024827 0.036202
0.024743 0.036348
0.024659 0.036493
0.024575 0.036639
0.024492 0.036784
0.024409 0.036930
0.024326 0.037075
0.024244 0.037220
0.024162 0.037366
0.024080 0.037511
0.023998 0.037656
0.023917 0.037801
0.023836 0.037946
0.023755 0.038091
0.023674 0.038236
0.023594 0.038381
0.023513 0.038526
0.023433 0.038671
0.023354 0.038816
0.023274 0.038960
0.023195 0.039105
0.023116 0.039250
0.023038 0.039394
0.022959 0.039539
0.022881 0.039683
0.022803 0.039827
0.022726 0.039972
0.022648 0.040116
0.022571 0.040260
0.022494 0.040404
0.022417 0.040548
0.022341 0.040692
0.022265 0.040836
0.022189 0.040980
0.022113 0.041123
0.022037 0.041267
0.021962 0.041411
0.021887 0.041554
0.021812 0.041697
0.021738 0.041841
0.021664 0.041984
0.021590 0.042127
0.021516 0.042270
0.021442 0.042413
0.021369 0.042556
0.021296 0.042699
0.021223 0.042841
0.021150 0.042984
0.021078 0.043126
0.021005 0.043269
0.020934 0.043411
0.020862 0.043553
0.020790 0.043695
0.020719 0.043837
0.020648 0.043979
0.020577 0.044121
0.020507 0.044263
0.020436 0.044404
0.020366 0.044546
0.020296 0.044687
0.020226 0.044829
0.020157 0.044970
0.020088 0.045111
0.020019 0.045252
0.019950 0.045393
0.019881 0.045533
0.019813 0.045674
0.019745 0.045815
0.019677 0.045955
0.019609 0.046095
0.019542 0.046235
0.019475 0.046376
0.019408 0.046515
0.019341 0.046655
0.019274 0.046795
0.019208 0.046935
0.019142 0.047074
0.019076 0.047213
0.019010 0.047353
0.018944 0.047492
0.018879 0.047631
0.018814 0.047770
0.018749 0.047908
0.018684 0.048047
0.018620 0.048185
0.018555 0.048324
0.018491 0.048462
0.018428 0.048600
0.018364 0.048738
0.018300 0.048876
0.018237 0.049014
0.018174 0.049151
0.018111 0.049289
0.018049 0.049426
0.017986 0.049563
0.017924 0.049700
0.017862 0.049837
0.017800 0.049974
0.017739 0.050110
0.017677 0.050247
0.017616 0.050383
0.017555 0.050519
0.017494 0.050655
0.017434 0.050791
0.017373 0.050927
0.017313 0.051063
0.017253 0.051198
0.017193 0.051333
0.017134 0.051469
0.017074 0.051604
0.017015 0.051738
0.016956 0.051873
0.016897 0.052008
0.016838 0.052142
0.016780 0.052276
0.016722 0.052411
0.016664 0.052545
0.016606 0.052678
0.016548 0.052812
0.016491 0.052946
0.016433 0.053079
0.016376 0.053212
0.016319 0.053345
0.016263 0.053478
0.016206 0.053611
0.016150 0.053744
0.016093 0.053876
0.016037 0.054008
0.015982 0.054141
0.015926 0.054273
0.015871 0.054404
0.015815 0.054536
0.015760 0.054667
0.015705 0.054799
0.015651 0.054930
0.015596 0.055061
0.015542 0.055192
0.015488 0.055323
0.015434 0.055453
0.015380 0.055583
0.015326 0.055714
0.015273 0.055844
0.015219 0.055974
0.015166 0.056103
0.015113 0.056233
0.015061 0.056362
0.015008 0.056491
0.014956 0.056620
0.014903 0.056749
0.014851 0.056878
0.014800 0.057006
0.014748 0.057135
0.014696 0.057263
0.014645 0.057391
0.014594 0.057519
0.014543 0.057646
0.014492 0.057774
0.014441 0.057901
0.014391 0.058028
0.014340 0.058155
0.014290 0.058282
0.014240 0.058409
0.014190 0.058535
0.014141 0.058662
0.014091 0.058788
0.014042 0.058914
0.013993 0.059039
0.013944 0.059165
0.013895 0.059290
0.013846 0.059416
0.013798 0.059541
0.013749 0.059666
0.013701 0.059790
0.013653 0.059915
0.013605 0.060039
0.013557 0.060163
0.013510 0.060287
0.013462 0.060411
0.013415 0.060535
0.013368 0.060658
0.013321 0.060781
0.013275 0.060905
0.013228 0.061027
0.013181 0.061150
0.013135 0.061273
0.013089 0.061395
0.013043 0.061517
0.012997 0.061639
0.012952 0.061761
0.012906 0.061883
0.012861 0.062004
0.012816 0.062125
0.012770 0.062246
0.012726 0.062367
0.012681 0.062488
0.012636 0.062609
0.012592 0.062729
0.012548 0.062849
0.012503 0.062969
0.012459 0.063089
0.012416 0.063208
0.012372 0.063328
0.012328 0.063447
0.012285 0.063566
0.012242 0.063685
0.012199 0.063804
0.012156 0.063922
0.012113 0.064040
0.012070 0.064158
0.012028 0.064276
0.011985 0.064394
0.011943 0.064512
0.011901 0.064629
0.011859 0.064746
0.011817 0.064863
0.011775 0.064980
0.011734 0.065096
0.011692 0.065213
0.011651 0.065329
0.011610 0.065445
0.011569 0.065561
0.011528 0.065676
0.011488 0.065792
0.011447 0.065907
0.011407 0.066022
0.011366 0.066137
0.011326 0.066252
0.011286 0.066366
0.011246 0.066481
0.011207 0.066595
0.011167 0.066709
0.011128 0.066822
0.011088 0.066936
0.011049 0.067049
0.011010 0.067162
0.010971 0.067275
0.010932 0.067388
0.010894 0.067501
0.010855 0.067613
0.010817 0.067725
0.010779 0.067837
0.010740 0.067949
0.010702 0.068061
0.010665 0.068172
0.010627 0.068283
0.010589 0.068395
0.010552 0.068505
0.010514 0.068616
0.010477 0.068727
0.010440 0.068837
0.010403 0.068947
0.010366 0.069057
0.010329 0.069166
0.010293 0.069276
0.010256 0.069385
0.010220 0.069494
0.010184 0.069603
0.010148 0.069712
0.010112 0.069821
0.010076 0.069929
0.010040 0.070037
0.010005 0.070145
0.009969 0.070253
0.009934 0.070360
0.009899 0.070468
0.009863 0.070575
0.009828 0.070682
0.009794 0.070789
0.009759 0.070895
0.009724 0.071002
0.009690 0.071108
0.009655 0.071214
0.009621 0.071320
0.009587 0.071425
0.009553 0.071531
0.009519 0.071636
0.009485 0.071741
0.009451 0.071846
0.009418 0.071951
0.009384 0.072055
0.009351 0.072159
0.009318 0.072263
0.009285 0.072367
0.009252 0.072471
0.009219 0.072574
0.009186 0.072678
0.009153 0.072781
0.009121 0.072884
0.009088 0.072987
0.009056 0.073089
0.009024 0.073191
0.008992 0.073294
0.008960 0.073395
0.008928 0.073497
0.008896 0.073599
0.008865 0.073700
0.008833 0.073801
0.008802 0.073902
0.008770 0.074003
0.008739 0.074104
0.008708 0.074204
0.008677 0.074304
0.008646 0.074404
0.008615 0.074504
0.008585 0.074604
0.008554 0.074703
0.008523 0.074803
0.008493 0.074902
0.008463 0.075000
0.008433 0.075099
0.008403 0.075198
0.008373 0.075296
0.008343 0.075394
0.008313 0.075492
0.008284 0.075590
0.008254 0.075687
0.008225 0.075784
0.008195 0.075882
0.008166 0.075979
0.008137 0.076075
0.008108 0.076172
0.008079 0.076268
0.008050 0.076364
0.008021 0.076460
0.007993 0.076556
0.007964 0.076652
0.007936 0.076747
0.007908 0.076842
0.007879 0.076937
0.007851 0.077032
0.007823 0.077127
0.007795 0.077221
0.007767 0.077316
0.007740 0.077410
0.007712 0.077504
0.007685 0.077597
0.007657 0.077691
0.007630 0.077784
0.007602 0.077877
0.007575 0.077970
0.007548 0.078063
0.007521 0.078156
0.007494 0.078248
0.007468 0.078340
0.007441 0.078432
0.007414 0.078524
0.007388 0.078616
0.007361 0.078707
0.007335 0.078798
0.007309 0.078889
0.007283 0.078980
0.007257 0.079071
0.007231 0.079162
0.007205 0.079252
0.007179 0.079342
0.007153 0.079432
0.007128 0.079522
0.007102 0.079611
0.007077 0.079701
0.007052 0.079790
0.007026 0.079879
0.007001 0.079968
0.006976 0.080056
0.006951 0.080145
0.006926 0.080233
0.006902 0.080321
0.006877 0.080409
0.006852 0.080497
0.006828 0.080584
0.006803 0.080672
0.006779 0.080759
0.006755 0.080846
0.006730 0.080932
0.006706 0.081019
0.006682 0.081105
0.006658 0.081192
0.006634 0.081278
0.006611 0.081364
0.006587 0.081449
0.006563 0.081535
0.006540 0.081620
0.006516 0.081705
0.006493 0.081790
0.006470 0.081875
0.006447 0.081960
0.006424 0.082044
0.006401 0.082128
0.006378 0.082212
0.006355 0.082296
0.006332 0.082380
0.006309 0.082463
0.006287 0.082547
0.006264 0.082630
0.006242 0.082713
0.006219 0.082796
0.006197 0.082878
0.006175 0.082961
0.006152 0.083043
0.006130 0.083125
0.006108 0.083207
0.006086 0.083289
0.006065 0.083370
0.006043 0.083451
0.006021 0.083533
0.006000 0.083614
0.005978 0.083694
0.005957 0.083775
0.005935 0.083856
0.005914 0.083936
0.005893 0.084016
0.005871 0.084096
0.005850 0.084176
0.005829 0.084255
0.005808 0.084335
0.005788 0.084414
0.005767 0.084493
0.005746 0.084572
0.005725 0.084650
0.005705 0.084729
0.005684 0.084807
0.005664 0.084885
0.005644 0.084964
0.005623 0.085041
0.005603 0.085119
0.005583 0.085196
0.005563 0.085274
0.005543 0.085351
0.005523 0.085428
0.005503 0.085505
0.005483 0.085581
0.005464 0.085658
0.005444 0.085734
0.005424 0.085810
0.005405 0.085886
0.005385 0.085962
0.005366 0.086037
0.005347 0.086113
0.005328 0.086188
0.005308 0.086263
0.005289 0.086338
0.005270 0.086413
0.005251 0.086487
0.005232 0.086562
0.005214 0.086636
0.005195 0.086710
0.005176 0.086784
0.005157 0.086858
0.005139 0.086931
0.005120 0.087005
0.005102 0.087078
0.005084 0.087151
0.005065 0.087224
0.005047 0.087296
0.005029 0.087369
0.005011 0.087441
0.004993 0.087514
0.004975 0.087586
0.004957 0.087657
0.004939 0.087729
0.004921 0.087801
0.004904 0.087872
0.004886 0.087943
0.004868 0.088014
0.004851 0.088085
0.004833 0.088156
0.004816 0.088227
0.004798 0.088297
0.004781 0.088367
0.004764 0.088437
0.004747 0.088507
0.004730 0.088577
0.004713 0.088646
0.004696 0.088716
0.004679 0.088785
0.004662 0.088854
0.004645 0.088923
0.004628 0.088992
0.004612 0.089061
0.004595 0.089129
0.004578 0.089197
0.004562 0.089265
0.004546 0.089333
0.004529 0.089401
0.004513 0.089469
0.004497 0.089536
0.004480 0.089604
0.004464 0.089671
0.004448 0.089738
0.004432 0.089805
0.004416 0.089871
0.004400 0.089938
0.004384 0.090004
0.004368 0.090071
0.004353 0.090137
0.004337 0.090203
0.004321 0.090268
0.004306 0.090334
0.004290 0.090399
0.004275 0.090465
0.004259 0.090530
0.004244 0.090595
0.004229 0.090660
0.004213 0.090724
0.004198 0.090789
0.004183 0.090853
0.004168 0.090917
0.004153 0.090981
0.004138 0.091045
0.004123 0.091109
0.004108 0.091173
0.004093 0.091236
0.004078 0.091299
0.004064 0.091363
0.004049 0.091426
0.004034 0.091488
0.004020 0.091551
0.004005 0.091614
0.003991 0.091676
0.003976 0.091738
0.003962 0.091800
0.003948 0.091862
0.003933 0.091924
0.003919 0.091986
0.003905 0.092047
0.003891 0.092108
0.003877 0.092170
0.003863 0.092231
0.003849 0.092292
0.003835 0.092352
0.003821 0.092413
0.003807 0.092473
0.003794 0.092534
0.003780 0.092594
0.003766 0.092654
0.003753 0.092714
0.003739 0.092773
0.003726 0.092833
0.003712 0.092892
0.003699 0.092952
0.003685 0.093011
0.003672 0.093070
0.003659 0.093129
0.003645 0.093187
0.003632 0.093246
0.003619 0.093304
0.003606 0.093363
0.003593 0.093421
0.003580 0.093479
0.003567 0.093536
0.003554 0.093594
0.003541 0.093652
0.003529 0.093709
0.003516 0.093766
0.003503 0.093824
0.003490 0.093881
0.003478 0.093937
0.003465 0.093994
0.003453 0.094051
0.003440 0.094107
0.003428 0.094163
0.003415 0.094220
0.003403 0.094276
0.003391 0.094331
0.003378 0.094387
0.003366 0.094443
0.003354 0.094498
0.003342 0.094553
0.003330 0.094609
0.003318 0.094664
0.003306 0.094719
0.003294 0.094773
0.003282 0.094828
0.003270 0.094882
0.003258 0.094937
0.003246 0.094991
0.003235 0.095045
0.003223 0.095099
0.003211 0.095153
0.003200 0.095207
0.003188 0.095260
0.003176 0.095314
0.003165 0.095367
0.003153 0.095420
0.003142 0.095473
0.003131 0.095526
0.003119 0.095579
0.003108 0.095631
0.003097 0.095684
0.003086 0.095736
0.003074 0.095788
0.003063 0.095840
0.003052 0.095892
0.003041 0.095944
0.003030 0.095996
0.003019 0.096047
0.003008 0.096099
0.002997 0.096150
0.002986 0.096201
0.002976 0.096252
0.002965 0.096303
0.002954 0.096354
0.002943 0.096405
0.002933 0.096455
0.002922 0.096506
0.002911 0.096556
0.002901 0.096606
0.002890 0.096656
0.002880 0.096706
0.002870 0.096756
0.002859 0.096805
0.002849 0.096855
0.002838 0.096904
0.002828 0.096953
0.002818 0.097002
0.002808 0.097051
0.002798 0.097100
0.002787 0.097149
0.002777 0.097198
0.002767 0.097246
0.002757 0.097295
0.002747 0.097343
0.002737 0.097391
0.002727 0.097439
0.002717 0.097487
0.002708 0.097535
0.002698 0.097582
0.002688 0.097630
0.002678 0.097677
0.002668 0.097724
0.002659 0.097772
0.002649 0.097819
0.002640 0.097866
0.002630 0.097912
0.002620 0.097959
0.002611 0.098006
0.002601 0.098052
0.002592 0.098098
0.002583 0.098144
0.002573 0.098190
0.002564 0.098236
0.002555 0.098282
0.002545 0.098328
0.002536 0.098374
0.002527 0.098419
0.002518 0.098464
0.002509 0.098510
0.002500 0.098555
0.002490 0.098600
0.002481 0.098645
0.002472 0.098689
0.002463 0.098734
0.002455 0.098779
0.002446 0.098823
0.002437 0.098867
0.002428 0.098912
0.002419 0.098956
0.002410 0.099000
0.002402 0.099043
0.002393 0.099087
0.002384 0.099131
0.002376 0.099174
0.002367 0.099218
0.002358 0.099261
0.002350 0.099304
0.002341 0.099347
0.002333 0.099390
0.002324 0.099433
0.002316 0.099476
0.002307 0.099518
0.002299 0.099561
0.002291 0.099603
0.002282 0.099645
0.002274 0.099687
0.002266 0.099730
0.002258 0.099771
0.002249 0.099813
0.002241 0.099855
0.002233 0.099897
0.002225 0.099938
0.002217 0.099979
0.002209 0.100021
0.002201 0.100062
0.002193 0.100103
0.002185 0.100144
0.002177 0.100185
0.002169 0.100225
0.002161 0.100266
0.002153 0.100307
0.002145 0.100347
0.002138 0.100387
0.002130 0.100428
0.002122 0.100468
0.002114 0.100508
0.002107 0.100548
0.002099 0.100587
0.002092 0.100627
0.002084 0.100667
0.002076 0.100706
0.002069 0.100745
0.002061 0.100785
0.002054 0.100824
0.002046 0.100863
0.002039 0.100902
0.002032 0.100941
0.002024 0.100979
0.002017 0.101018
0.002009 0.101056
0.002002 0.101095
0.001995 0.101133
0.001988 0.101171
0.001980 0.101210
0.001973 0.101248
0.001966 0.101285
0.001959 0.101323
0.001952 0.101361
0.001945 0.101399
0.001938 0.101436
0.001931 0.101473
0.001924 0.101511
0.001917 0.101548
0.001910 0.101585
0.001903 0.101622
0.001896 0.101659
0.001889 0.101696
0.001882 0.101733
0.001875 0.101769
0.001868 0.101806
0.001862 0.101842
0.001855 0.101878
0.001848 0.101915
0.001841 0.101951
0.001835 0.101987
0.001828 0.102023
0.001821 0.102059
0.001815 0.102094
0.001808 0.102130
0.001802 0.102165
0.001795 0.102201
0.001788 0.102236
0.001782 0.102272
0.001775 0.102307
0.001769 0.102342
0.001763 0.102377
0.001756 0.102412
0.001750 0.102446
0.001743 0.102481
0.001737 0.102516
0.001731 0.102550
0.001724 0.102585
0.001718 0.102619
0.001712 0.102653
0.001706 0.102687
0.001700 0.102721
0.001693 0.102755
0.001687 0.102789
0.001681 0.102823
0.001675 0.102857
0.001669 0.102890
0.001663 0.102924
0.001657 0.102957
0.001651 0.102990
0.001645 0.103024
0.001639 0.103057
0.001633 0.103090
0.001627 0.103123
0.001621 0.103156
0.001615 0.103188
0.001609 0.103221
0.001603 0.103254
0.001597 0.103286
0.001592 0.103319
0.001586 0.103351
0.001580 0.103383
0.001574 0.103415
0.001569 0.103447
0.001563 0.103479
0.001557 0.103511
0.001552 0.103543
0.001546 0.103575
0.001540 0.103606
0.001535 0.103638
0.001529 0.103669
0.001524 0.103701
0.001518 0.103732
0.001512 0.103763
0.001507 0.103794
0.001501 0.103825
0.001496 0.103856
0.001491 0.103887
0.001485 0.103918
0.001480 0.103948
0.001474 0.103979
0.001469 0.104010
0.001464 0.104040
0.001458 0.104070
0.001453 0.104101
0.001448 0.104131
0.001442 0.104161
0.001437 0.104191
0.001432 0.104221
0.001427 0.104251
0.001422 0.104280
0.001416 0.104310
0.001411 0.104340
0.001406 0.104369
0.001401 0.104399
0.001396 0.104428
0.001391 0.104457
0.001386 0.104487
0.001381 0.104516
0.001376 0.104545
0.001371 0.104574
0.001366 0.104603
0.001361 0.104631
0.001356 0.104660
0.001351 0.104689
0.001346 0.104717
0.001341 0.104746
0.001336 0.104774
0.001331 0.104802
0.001326 0.104831
0.001322 0.104859
0.001317 0.104887
0.001312 0.104915
0.001307 0.104943
0.001302 0.104971
0.001298 0.104999
0.001293 0.105026
0.001288 0.105054
0.001284 0.105081
0.001279 0.105109
0.001274 0.105136
0.001270 0.105164
0.001265 0.105191
0.001260 0.105218
0.001256 0.105245
0.001251 0.105272
0.001247 0.105299
0.001242 0.105326
0.001238 0.105353
0.001233 0.105379
0.001229 0.105406
0.001224 0.105433
0.001220 0.105459
0.001215 0.105486
0.001211 0.105512
0.001206 0.105538
0.001202 0.105564
0.001198 0.105590
0.001193 0.105617
0.001189 0.105643
0.001185 0.105668
0.001180 0.105694
0.001176 0.105720
0.001172 0.105746
0.001167 0.105771
0.001163 0.105797
0.001159 0.105822
0.001155 0.105848
0.001150 0.105873
0.001146 0.105898
0.001142 0.105924
0.001138 0.105949
0.001134 0.105974
0.001130 0.105999
0.001126 0.106024
0.001121 0.106048
0.001117 0.106073
0.001113 0.106098
0.001109 0.106123
0.001105 0.106147
0.001101 0.106172
0.001097 0.106196
0.001093 0.106220
0.001089 0.106245
0.001085 0.106269
0.001081 0.106293
0.001077 0.106317
0.001073 0.106341
0.001069 0.106365
0.001066 0.106389
0.001062 0.106413
0.001058 0.106436
0.001054 0.106460
0.001050 0.106484
0.001046 0.106507
0.001042 0.106531
0.001039 0.106554
0.001035 0.106578
0.001031 0.106601
0.001027 0.106624
0.001024 0.106647
0.001020 0.106670
0.001016 0.106693
0.001012 0.106716
0.001009 0.106739
0.001005 0.106762
0.001001 0.106785
0.000998 0.106807
0.000994 0.106830
0.000991 0.106853
0.000987 0.106875
0.000983 0.106897
0.000980 0.106920
0.000976 0.106942
0.000973 0.106964
0.000969 0.106987
0.000966 0.107009
0.000962 0.107031
0.000959 0.107053
0.000955 0.107075
0.000952 0.107097
0.000948 0.107118
0.000945 0.107140
0.000941 0.107162
0.000938 0.107183
0.000934 0.107205
0.000931 0.107226
0.000928 0.107248
0.000924 0.107269
0.000921 0.107291
0.000917 0.107312
0.000914 0.107333
0.000911 0.107354
0.000907 0.107375
0.000904 0.107396
0.000901 0.107417
0.000898 0.107438
0.000894 0.107459
0.000891 0.107480
0.000888 0.107500
0.000885 0.107521
0.000881 0.107542
0.000878 0.107562
0.000875 0.107583
0.000872 0.107603
0.000869 0.107624
0.000865 0.107644
0.000862 0.107664
0.000859 0.107684
0.000856 0.107704
0.000853 0.107724
0.000850 0.107744
0.000847 0.107764
0.000844 0.107784
0.000840 0.107804
0.000837 0.107824
0.000834 0.107844
0.000831 0.107863
0.000828 0.107883
0.000825 0.107903
0.000822 0.107922
0.000819 0.107942
0.000816 0.107961
0.000813 0.107980
0.000810 0.108000
0.000807 0.108019
0.000804 0.108038
0.000801 0.108057
0.000799 0.108076
0.000796 0.108095
0.000793 0.108114
0.000790 0.108133
0.000787 0.108152
0.000784 0.108171
0.000781 0.108189
0.000778 0.108208
0.000776 0.108227
0.000773 0.108245
0.000770 0.108264
0.000767 0.108282
0.000764 0.108301
0.000761 0.108319
0.000759 0.108337
0.000756 0.108356
0.000753 0.108374
0.000750 0.108392
0.000748 0.108410
0.000745 0.108428
0.000742 0.108446
0.000740 0.108464
0.000737 0.108482
0.000734 0.108500
0.000731 0.108518
0.000729 0.108535
0.000726 0.108553
0.000724 0.108571
0.000721 0.108588
0.000718 0.108606
0.000716 0.108623
0.000713 0.108641
0.000710 0.108658
0.000708 0.108675
0.000705 0.108693
0.000703 0.108710
0.000700 0.108727
0.000698 0.108744
0.000695 0.108761
0.000692 0.108778
0.000690 0.108795
0.000687 0.108812
0.000685 0.108829
0.000682 0.108846
0.000680 0.108863
0.000677 0.108879
0.000675 0.108896
0.000673 0.108913
0.000670 0.108929
0.000668 0.108946
0.000665 0.108962
0.000663 0.108979
0.000660 0.108995
0.000658 0.109012
0.000656 0.109028
0.000653 0.109044
0.000651 0.109060
0.000648 0.109076
0.000646 0.109093
0.000644 0.109109
0.000641 0.109125
0.000639 0.109141
0.000637 0.109157
0.000634 0.109172
0.000632 0.109188
0.000630 0.109204
0.000627 0.109220
0.000625 0.109236
0.000623 0.109251
0.000621 0.109267
0.000618 0.109282
0.000616 0.109298
0.000614 0.109313
0.000612 0.109329
0.000609 0.109344
0.000607 0.109359
0.000605 0.109375
0.000603 0.109390
0.000600 0.109405
0.000598 0.109420
0.000596 0.109435
0.000594 0.109451
0.000592 0.109466
0.000590 0.109481
0.000587 0.109495
0.000585 0.109510
0.000583 0.109525
0.000581 0.109540
0.000579 0.109555
0.000577 0.109569
0.000575 0.109584
0.000573 0.109599
0.000571 0.109613
0.000568 0.109628
0.000566 0.109642
0.000564 0.109657
0.000562 0.109671
0.000560 0.109686
0.000558 0.109700
0.000556 0.109714
0.000554 0.109729
0.000552 0.109743
0.000550 0.109757
0.000548 0.109771
0.000546 0.109785
0.000544 0.109799
0.000542 0.109813
0.000540 0.109827
0.000538 0.109841
0.000536 0.109855
0.000534 0.109869
0.000532 0.109883
0.000530 0.109896
0.000528 0.109910
0.000526 0.109924
0.000525 0.109937
0.000523 0.109951
0.000521 0.109965
0.000519 0.109978
0.000517 0.109992
0.000515 0.110005
0.000513 0.110018
0.000511 0.110032
0.000509 0.110045
0.000508 0.110058
0.000506 0.110072
0.000504 0.110085
0.000502 0.110098
0.000500 0.110111
0.000498 0.110124
0.000497 0.110137
0.000495 0.110150
0.000493 0.110163
0.000491 0.110176
0.000489 0.110189
0.000488 0.110202
0.000486 0.110215
0.000484 0.110227
0.000482 0.110240
0.000480 0.110253
0.000479 0.110266
0.000477 0.110278
0.000475 0.110291
0.000473 0.110303
0.000472 0.110316
0.000470 0.110328
0.000468 0.110341
0.000467 0.110353
0.000465 0.110366
0.000463 0.110378
0.000461 0.110390
0.000460 0.110402
0.000458 0.110415
0.000456 0.110427
0.000455 0.110439
0.000453 0.110451
0.000451 0.110463
0.000450 0.110475
0.000448 0.110487
0.000447 0.110499
0.000445 0.110511
0.000443 0.110523
0.000442 0.110535
0.000440 0.110547
0.000438 0.110559
0.000437 0.110570
0.000435 0.110582
0.000434 0.110594
0.000432 0.110605
0.000431 0.110617
0.000429 0.110629
0.000427 0.110640
0.000426 0.110652
0.000424 0.110663
0.000423 0.110675
0.000421 0.110686
0.000420 0.110697
0.000418 0.110709
0.000417 0.110720
0.000415 0.110731
0.000414 0.110743
0.000412 0.110754
0.000411 0.110765
0.000409 0.110776
0.000408 0.110787
0.000406 0.110798
0.000405 0.110809
0.000403 0.110820
0.000402 0.110831
0.000400 0.110842
0.000399 0.110853
0.000397 0.110864
0.000396 0.110875
0.000394 0.110886
0.000393 0.110897
0.000391 0.110907
0.000390 0.110918
0.000389 0.110929
0.000387 0.110939
0.000386 0.110950
0.000384 0.110961
0.000383 0.110971
0.000382 0.110982
0.000380 0.110992
0.000379 0.111003
0.000377 0.111013
0.000376 0.111024
0.000375 0.111034
0.000373 0.111044
0.000372 0.111055
0.000371 0.111065
0.000369 0.111075
0.000368 0.111085
0.000367 0.111096
0.000365 0.111106
0.000364 0.111116
0.000363 0.111126
0.000361 0.111136
0.000360 0.111146
0.000359 0.111156
0.000357 0.111166
0.000356 0.111176
0.000355 0.111186
0.000353 0.111196
0.000352 0.111206
0.000351 0.111215
0.000349 0.111225
0.000348 0.111235
0.000347 0.111245
0.000346 0.111254
0.000344 0.111264
0.000343 0.111274
0.000342 0.111283
0.000341 0.111293
0.000339 0.111303
0.000338 0.111312
0.000337 0.111322
0.000336 0.111331
0.000334 0.111341
0.000333 0.111350
0.000332 0.111359
0.000331 0.111369
0.000330 0.111378
0.000328 0.111387
0.000327 0.111397
0.000326 0.111406
0.000325 0.111415
0.000324 0.111424
0.000322 0.111434
0.000321 0.111443
0.000320 0.111452
0.000319 0.111461
0.000318 0.111470
0.000317 0.111479
0.000315 0.111488
0.000314 0.111497
0.000313 0.111506
0.000312 0.111515
0.000311 0.111524
0.000310 0.111533
0.000309 0.111542
0.000307 0.111550
0.000306 0.111559
0.000305 0.111568
0.000304 0.111577
0.000303 0.111585
0.000302 0.111594
0.000301 0.111603
0.000300 0.111611
0.000299 0.111620
0.000298 0.111629
0.000296 0.111637
0.000295 0.111646
0.000294 0.111654
0.000293 0.111663
0.000292 0.111671
0.000291 0.111680
0.000290 0.111688
0.000289 0.111696
0.000288 0.111705
0.000287 0.111713
0.000286 0.111721
0.000285 0.111730
0.000284 0.111738
0.000283 0.111746
0.000282 0.111754
0.000281 0.111763
0.000280 0.111771
0.000279 0.111779
0.000278 0.111787
0.000277 0.111795
0.000276 0.111803
0.000275 0.111811
0.000274 0.111819
0.000273 0.111827
0.000272 0.111835
0.000271 0.111843
0.000270 0.111851
0.000269 0.111859
0.000268 0.111867
0.000267 0.111874
0.000266 0.111882
0.000265 0.111890
0.000264 0.111898
0.000263 0.111906
0.000262 0.111913
0.000261 0.111921
0.000260 0.111929
0.000259 0.111936
0.000258 0.111944
0.000257 0.111952
0.000256 0.111959
0.000255 0.111967
0.000254 0.111974
0.000253 0.111982
0.000252 0.111989
0.000251 0.111997
0.000251 0.112004
0.000250 0.112012
0.000249 0.112019
0.000248 0.112026
0.000247 0.112034
0.000246 0.112041
0.000245 0.112048
0.000244 0.112056
0.000243 0.112063
0.000242 0.112070
0.000242 0.112077
0.000241 0.112085
0.000240 0.112092
0.000239 0.112099
0.000238 0.112106
0.000237 0.112113
0.000236 0.112120
0.000235 0.112127
0.000235 0.112134
0.000234 0.112141
0.000233 0.112148
0.000232 0.112155
0.000231 0.112162
0.000230 0.112169
0.000229 0.112176
0.000229 0.112183
0.000228 0.112190
0.000227 0.112197
0.000226 0.112204
0.000225 0.112211
0.000224 0.112217
0.000224 0.112224
0.000223 0.112231
0.000222 0.112238
0.000221 0.112244
0.000220 0.112251
0.000220 0.112258
0.000219 0.112264
0.000218 0.112271
0.000217 0.112278
0.000216 0.112284
0.000216 0.112291
0.000215 0.112297
0.000214 0.112304
0.000213 0.112310
0.000212 0.112317
0.000212 0.112323
0.000211 0.112330
0.000210 0.112336
0.000209 0.112343
0.000209 0.112349
0.000208 0.112355
0.000207 0.112362
0.000206 0.112368
0.000206 0.112374
0.000205 0.112381
0.000204 0.112387
0.000203 0.112393
0.000203 0.112399
0.000202 0.112406
0.000201 0.112412
0.000200 0.112418
0.000200 0.112424
0.000199 0.112430
0.000198 0.112436
0.000197 0.112443
0.000197 0.112449
0.000196 0.112455
0.000195 0.112461
0.000195 0.112467
0.000194 0.112473
0.000193 0.112479
0.000192 0.112485
0.000192 0.112491
0.000191 0.112497
0.000190 0.112503
0.000190 0.112509
0.000189 0.112514
0.000188 0.112520
0.000188 0.112526
0.000187 0.112532
0.000186 0.112538
0.000186 0.112544
0.000185 0.112549
0.000184 0.112555
0.000184 0.112561
0.000183 0.112567
0.000182 0.112572
0.000182 0.112578
0.000181 0.112584
0.000180 0.112589
0.000180 0.112595
0.000179 0.112601
0.000178 0.112606
0.000178 0.112612
0.000177 0.112617
0.000176 0.112623
0.000176 0.112628
0.000175 0.112634
0.000174 0.112639
0.000174 0.112645
0.000173 0.112650
0.000172 0.112656
0.000172 0.112661
0.000171 0.112667
0.000171 0.112672
0.000170 0.112677
0.000169 0.112683
0.000169 0.112688
0.000168 0.112694
0.000167 0.112699
0.000167 0.112704
0.000166 0.112709
0.000166 0.112715
0.000165 0.112720
0.000164 0.112725
0.000164 0.112730
0.000163 0.112736
0.000163 0.112741
0.000162 0.112746
0.000161 0.112751
0.000161 0.112756
0.000160 0.112761
0.000160 0.112766
0.000159 0.112772
0.000159 0.112777
0.000158 0.112782
0.000157 0.112787
0.000157 0.112792
0.000156 0.112797
0.000156 0.112802
0.000155 0.112807
0.000155 0.112812
0.000154 0.112817
0.000153 0.112822
0.000153 0.112827
0.000152 0.112831
0.000152 0.112836
0.000151 0.112841
0.000151 0.112846
0.000150 0.112851
0.000150 0.112856
0.000149 0.112861
0.000148 0.112865
0.000148 0.112870
0.000147 0.112875
0.000147 0.112880
0.000146 0.112884
0.000146 0.112889
0.000145 0.112894
0.000145 0.112899
0.000144 0.112903
0.000144 0.112908
0.000143 0.112913
0.000143 0.112917
0.000142 0.112922
0.000142 0.112927
0.000141 0.112931
0.000141 0.112936
0.000140 0.112940
0.000139 0.112945
0.000139 0.112949
0.000138 0.112954
0.000138 0.112958
0.000137 0.112963
0.000137 0.112967
0.000136 0.112972
0.000136 0.112976
0.000135 0.112981
0.000135 0.112985
0.000134 0.112990
0.000134 0.112994
0.000133 0.112998
0.000133 0.113003
0.000133 0.113007
0.000132 0.113012
0.000132 0.113016
0.000131 0.113020
0.000131 0.113024
0.000130 0.113029
0.000130 0.113033
0.000129 0.113037
0.000129 0.113042
0.000128 0.113046
0.000128 0.113050
0.000127 0.113054
0.000127 0.113058
0.000126 0.113063
0.000126 0.113067
0.000125 0.113071
0.000125 0.113075
0.000125 0.113079
0.000124 0.113083
0.000124 0.113088
0.000123 0.113092
0.000123 0.113096
0.000122 0.113100
0.000122 0.113104
0.000121 0.113108
0.000121 0.113112
0.000120 0.113116
0.000120 0.113120
0.000120 0.113124
0.000119 0.113128
0.000119 0.113132
0.000118 0.113136
0.000118 0.113140
0.000117 0.113144
0.000117 0.113148
0.000117 0.113152
0.000116 0.113156
0.000116 0.113159
0.000115 0.113163
0.000115 0.113167
0.000114 0.113171
0.000114 0.113175
0.000114 0.113179
0.000113 0.113182
0.000113 0.113186
0.000112 0.113190
0.000112 0.113194
0.000112 0.113198
0.000111 0.113201
0.000111 0.113205
0.000110 0.113209
0.000110 0.113213
0.000110 0.113216
0.000109 0.113220
0.000109 0.113224
0.000108 0.113227
0.000108 0.113231
0.000108 0.113235
0.000107 0.113238
0.000107 0.113242
0.000106 0.113246
0.000106 0.113249
0.000106 0.113253
0.000105 0.113256
0.000105 0.113260
0.000104 0.113264
0.000104 0.113267
0.000104 0.113271
0.000103 0.113274
0.000103 0.113278
0.000103 0.113281
0.000102 0.113285
0.000102 0.113288
0.000101 0.113292
0.000101 0.113295
0.000101 0.113299
0.000100 0.113302
0.000100 0.113305
0.000100 0.113309
0.000099 0.113312
0.000099 0.113316
0.000099 0.113319
0.000098 0.113322
0.000098 0.113326
0.000097 0.113329
0.000097 0.113333
0.000097 0.113336
0.000096 0.113339
0.000096 0.113342
0.000096 0.113346
0.000095 0.113349
0.000095 0.113352
0.000095 0.113356
0.000094 0.113359
0.000094 0.113362
0.000094 0.113365
0.000093 0.113369
0.000093 0.113372
0.000093 0.113375
0.000092 0.113378
0.000092 0.113381
0.000092 0.113385
0.000091 0.113388
0.000091 0.113391
0.000091 0.113394
0.000090 0.113397
0.000090 0.113400
0.000090 0.113404
0.000089 0.113407
0.000089 0.113410
0.000089 0.113413
0.000088 0.113416
0.000088 0.113419
0.000088 0.113422
0.000087 0.113425
0.000087 0.113428
0.000087 0.113431
0.000086 0.113434
0.000086 0.113437
0.000086 0.113440
0.000085 0.113443
0.000085 0.113446
0.000085 0.113449
0.000084 0.113452
0.000084 0.113455
0.000084 0.113458
0.000084 0.113461
0.000083 0.113464
0.000083 0.113467
0.000083 0.113470
0.000082 0.113473
0.000082 0.113476
0.000082 0.113479
0.000081 0.113481
0.000081 0.113484
0.000081 0.113487
0.000081 0.113490
0.000080 0.113493
0.000080 0.113496
0.000080 0.113499
0.000079 0.113501
0.000079 0.113504
0.000079 0.113507
0.000079 0.113510
0.000078 0.113513
0.000078 0.113515
0.000078 0.113518
0.000077 0.113521
0.000077 0.113524
0.000077 0.113526
0.000077 0.113529
0.000076 0.113532
0.000076 0.113535
0.000076 0.113537
0.000075 0.113540
0.000075 0.113543
0.000075 0.113545
0.000075 0.113548
0.000074 0.113551
0.000074 0.113553
0.000074 0.113556
0.000074 0.113559
0.000073 0.113561
0.000073 0.113564
0.000073 0.113566
0.000072 0.113569
0.000072 0.113572
0.000072 0.113574
0.000072 0.113577
0.000071 0.113579
0.000071 0.113582
0.000071 0.113584
0.000071 0.113587
0.000070 0.113590
0.000070 0.113592
0.000070 0.113595
0.000070 0.113597
0.000069 0.113600
0.000069 0.113602
0.000069 0.113605
0.000069 0.113607
0.000068 0.113610
0.000068 0.113612
0.000068 0.113615
0.000068 0.113617
0.000067 0.113619
0.000067 0.113622
0.000067 0.113624
0.000067 0.113627
0.000066 0.113629
0.000066 0.113632
0.000066 0.113634
0.000066 0.113636
0.000065 0.113639
0.000065 0.113641
0.000065 0.113643
0.000065 0.113646
0.000064 0.113648
0.000064 0.113651
0.000064 0.113653
0.000064 0.113655
0.000063 0.113658
0.000063 0.113660
0.000063 0.113662
0.000063 0.113664
0.000063 0.113667
0.000062 0.113669
0.000062 0.113671
0.000062 0.113674
0.000062 0.113676
0.000061 0.113678
0.000061 0.113680
0.000061 0.113683
0.000061 0.113685
0.000061 0.113687
0.000060 0.113689
0.000060 0.113692
0.000060 0.113694
0.000060 0.113696
0.000059 0.113698
0.000059 0.113700
0.000059 0.113702
0.000059 0.113705
0.000059 0.113707
0.000058 0.113709
0.000058 0.113711
0.000058 0.113713
0.000058 0.113715
0.000058 0.113718
0.000057 0.113720
0.000057 0.113722
0.000057 0.113724
0.000057 0.113726
0.000056 0.113728
0.000056 0.113730
0.000056 0.113732
0.000056 0.113734
0.000056 0.113736
0.000055 0.113739
0.000055 0.113741
0.000055 0.113743
0.000055 0.113745
0.000055 0.113747
0.000054 0.113749
0.000054 0.113751
0.000054 0.113753
0.000054 0.113755
0.000054 0.113757
0.000053 0.113759
0.000053 0.113761
0.000053 0.113763
0.000053 0.113765
0.000053 0.113767
0.000052 0.113769
0.000052 0.113771
0.000052 0.113773
0.000052 0.113775
0.000052 0.113777
0.000052 0.113779
0.000051 0.113780
0.000051 0.113782
0.000051 0.113784
0.000051 0.113786
0.000051 0.113788
0.000050 0.113790
0.000050 0.113792
0.000050 0.113794
0.000050 0.113796
0.000050 0.113798
0.000049 0.113800
0.000049 0.113801
0.000049 0.113803
0.000049 0.113805
0.000049 0.113807
0.000049 0.113809
0.000048 0.113811
0.000048 0.113812
0.000048 0.113814
0.000048 0.113816
0.000048 0.113818
0.000048 0.113820
0.000047 0.113822
0.000047 0.113823
0.000047 0.113825
0.000047 0.113827
0.000047 0.113829
0.000047 0.113830
0.000046 0.113832
0.000046 0.113834
0.000046 0.113836
0.000046 0.113838
0.000046 0.113839
0.000045 0.113841
0.000045 0.113843
0.000045 0.113844
0.000045 0.113846
0.000045 0.113848
0.000045 0.113850
0.000045 0.113851
0.000044 0.113853
0.000044 0.113855
0.000044 0.113856
0.000044 0.113858
0.000044 0.113860
0.000044 0.113861
0.000043 0.113863
0.000043 0.113865
0.000043 0.113866
0.000043 0.113868
0.000043 0.113870
0.000043 0.113871
0.000042 0.113873
0.000042 0.113875
0.000042 0.113876
0.000042 0.113878
0.000042 0.113880
0.000042 0.113881
0.000042 0.113883
0.000041 0.113884
0.000041 0.113886
0.000041 0.113888
0.000041 0.113889
0.000041 0.113891
0.000041 0.113892
0.000040 0.113894
0.000040 0.113895
0.000040 0.113897
0.000040 0.113899
0.000040 0.113900
0.000040 0.113902
0.000040 0.113903
0.000039 0.113905
0.000039 0.113906
0.000039 0.113908
0.000039 0.113909
0.000039 0.113911
0.000039 0.113912
0.000039 0.113914
0.000038 0.113915
0.000038 0.113917
0.000038 0.113918
0.000038 0.113920
0.000038 0.113921
0.000038 0.113923
0.000038 0.113924
0.000037 0.113926
0.000037 0.113927
0.000037 0.113929
0.000037 0.113930
0.000037 0.113932
0.000037 0.113933
0.000037 0.113935
0.000037 0.113936
0.000036 0.113937
0.000036 0.113939
0.000036 0.113940
0.000036 0.113942
0.000036 0.113943
0.000036 0.113945
0.000036 0.113946
0.000035 0.113947
0.000035 0.113949
0.000035 0.113950
0.000035 0.113952
0.000035 0.113953
0.000035 0.113954
0.000035 0.113956
0.000035 0.113957
0.000034 0.113958
0.000034 0.113960
0.000034 0.113961
0.000034 0.113962
0.000034 0.113964
0.000034 0.113965
0.000034 0.113967
0.000034 0.113968
0.000033 0.113969
0.000033 0.113971
0.000033 0.113972
0.000033 0.113973
0.000033 0.113974
0.000033 0.113976
0.000033 0.113977
0.000033 0.113978
0.000032 0.113980
0.000032 0.113981
0.000032 0.113982
0.000032 0.113984
0.000032 0.113985
0.000032 0.113986
0.000032 0.113987
0.000032 0.113989
0.000032 0.113990
0.000031 0.113991
0.000031 0.113992
0.000031 0.113994
0.000031 0.113995
0.000031 0.113996
0.000031 0.113997
0.000031 0.113999
0.000031 0.114000
0.000031 0.114001
0.000030 0.114002
0.000030 0.114004
0.000030 0.114005
0.000030 0.114006
0.000030 0.114007
0.000030 0.114008
0.000030 0.114010
0.000030 0.114011
0.000030 0.114012
0.000029 0.114013
0.000029 0.114014
0.000029 0.114016
0.000029 0.114017
0.000029 0.114018
0.000029 0.114019
0.000029 0.114020
0.000029 0.114021
0.000029 0.114023
0.000028 0.114024
0.000028 0.114025
0.000028 0.114026
0.000028 0.114027
0.000028 0.114028
0.000028 0.114029
0.000028 0.114031
0.000028 0.114032
0.000028 0.114033
0.000028 0.114034
0.000027 0.114035
0.000027 0.114036
0.000027 0.114037
0.000027 0.114038
0.000027 0.114040
0.000027 0.114041
0.000027 0.114042
0.000027 0.114043
0.000027 0.114044
0.000027 0.114045
0.000026 0.114046
0.000026 0.114047
0.000026 0.114048
0.000026 0.114049
0.000026 0.114050
0.000026 0.114052
0.000026 0.114053
0.000026 0.114054
0.000026 0.114055
0.000026 0.114056
0.000026 0.114057
0.000025 0.114058
0.000025 0.114059
0.000025 0.114060
0.000025 0.114061
0.000025 0.114062
0.000025 0.114063
0.000025 0.114064
0.000025 0.114065
0.000025 0.114066
0.000025 0.114067
0.000025 0.114068
0.000024 0.114069
0.000024 0.114070
0.000024 0.114071
0.000024 0.114072
0.000024 0.114073
0.000024 0.114074
0.000024 0.114075
0.000024 0.114076
0.000024 0.114077
0.000024 0.114078
0.000024 0.114079
0.000023 0.114080
0.000023 0.114081
0.000023 0.114082
0.000023 0.114083
0.000023 0.114084
0.000023 0.114085
0.000023 0.114086
0.000023 0.114087
0.000023 0.114088
0.000023 0.114089
0.000023 0.114090
0.000023 0.114091
0.000022 0.114092
0.000022 0.114092
0.000022 0.114093
0.000022 0.114094
0.000022 0.114095
0.000022 0.114096
0.000022 0.114097
0.000022 0.114098
0.000022 0.114099
0.000022 0.114100
0.000022 0.114101
0.000022 0.114102
0.000021 0.114103
0.000021 0.114103
0.000021 0.114104
0.000021 0.114105
0.000021 0.114106
0.000021 0.114107
0.000021 0.114108
0.000021 0.114109
0.000021 0.114110
0.000021 0.114111
0.000021 0.114111
0.000021 0.114112
0.000021 0.114113
0.000020 0.114114
0.000020 0.114115
0.000020 0.114116
0.000020 0.114117
0.000020 0.114117
0.000020 0.114118
0.000020 0.114119
0.000020 0.114120
0.000020 0.114121
0.000020 0.114122
0.000020 0.114123
0.000020 0.114123
0.000020 0.114124
0.000020 0.114125
0.000019 0.114126
0.000019 0.114127
0.000019 0.114128
0.000019 0.114128
0.000019 0.114129
0.000019 0.114130
0.000019 0.114131
0.000019 0.114132
0.000019 0.114132
0.000019 0.114133
0.000019 0.114134
0.000019 0.114135
0.000019 0.114136
0.000019 0.114136
0.000018 0.114137
0.000018 0.114138
0.000018 0.114139
0.000018 0.114140
0.000018 0.114140
0.000018 0.114141
0.000018 0.114142
0.000018 0.114143
0.000018 0.114143
0.000018 0.114144
0.000018 0.114145
0.000018 0.114146
0.000018 0.114146
0.000018 0.114147
0.000018 0.114148
0.000017 0.114149
0.000017 0.114150
0.000017 0.114150
0.000017 0.114151
0.000017 0.114152
0.000017 0.114152
0.000017 0.114153
0.000017 0.114154
0.000017 0.114155
0.000017 0.114155
0.000017 0.114156
0.000017 0.114157
0.000017 0.114158
0.000017 0.114158
0.000017 0.114159
0.000017 0.114160
0.000016 0.114160
0.000016 0.114161
0.000016 0.114162
0.000016 0.114163
0.000016 0.114163
0.000016 0.114164
0.000016 0.114165
0.000016 0.114165
0.000016 0.114166
0.000016 0.114167
0.000016 0.114168
0.000016 0.114168
0.000016 0.114169
0.000016 0.114170
0.000016 0.114170
0.000016 0.114171
0.000016 0.114172
0.000016 0.114172
0.000015 0.114173
0.000015 0.114174
0.000015 0.114174
0.000015 0.114175
0.000015 0.114176
0.000015 0.114176
0.000015 0.114177
0.000015 0.114178
0.000015 0.114178
0.000015 0.114179
0.000015 0.114180
0.000015 0.114180
0.000015 0.114181
0.000015 0.114182
0.000015 0.114182
0.000015 0.114183
0.000015 0.114183
0.000015 0.114184
0.000014 0.114185
0.000014 0.114185
0.000014 0.114186
0.000014 0.114187
0.000014 0.114187
0.000014 0.114188
0.000014 0.114189
0.000014 0.114189
0.000014 0.114190
0.000014 0.114190
0.000014 0.114191
0.000014 0.114192
0.000014 0.114192
0.000014 0.114193
0.000014 0.114193
0.000014 0.114194
0.000014 0.114195
0.000014 0.114195
0.000014 0.114196
0.000013 0.114196
0.000013 0.114197
0.000013 0.114198
0.000013 0.114198
0.000013 0.114199
0.000013 0.114199
0.000013 0.114200
0.000013 0.114201
0.000013 0.114201
0.000013 0.114202
0.000013 0.114202
0.000013 0.114203
0.000013 0.114204
0.000013 0.114204
0.000013 0.114205
0.000013 0.114205
0.000013 0.114206
0.000013 0.114206
0.000013 0.114207
0.000013 0.114207
0.000013 0.114208
0.000012 0.114209
0.000012 0.114209
0.000012 0.114210
0.000012 0.114210
0.000012 0.114211
0.000012 0.114211
0.000012 0.114212
0.000012 0.114212
0.000012 0.114213
0.000012 0.114214
0.000012 0.114214
0.000012 0.114215
0.000012 0.114215
0.000012 0.114216
0.000012 0.114216
0.000012 0.114217
0.000012 0.114217
0.000012 0.114218
0.000012 0.114218
0.000012 0.114219
0.000012 0.114219
0.000012 0.114220
0.000012 0.114220
0.000011 0.114221
0.000011 0.114221
0.000011 0.114222
0.000011 0.114223
0.000011 0.114223
0.000011 0.114224
0.000011 0.114224
0.000011 0.114225
0.000011 0.114225
0.000011 0.114226
0.000011 0.114226
0.000011 0.114227
0.000011 0.114227
0.000011 0.114228
0.000011 0.114228
0.000011 0.114229
0.000011 0.114229
0.000011 0.114230
0.000011 0.114230
0.000011 0.114231
0.000011 0.114231
0.000011 0.114231
0.000011 0.114232
0.000011 0.114232
0.000011 0.114233
0.000010 0.114233
0.000010 0.114234
0.000010 0.114234
0.000010 0.114235
0.000010 0.114235
0.000010 0.114236
0.000010 0.114236
0.000010 0.114237
0.000010 0.114237
0.000010 0.114238
0.000010 0.114238
0.000010 0.114239
0.000010 0.114239
0.000010 0.114239
0.000010 0.114240
0.000010 0.114240
0.000010 0.114241
0.000010 0.114241
0.000010 0.114242
0.000010 0.114242
0.000010 0.114243
0.000010 0.114243
0.000010 0.114244
0.000010 0.114244
0.000010 0.114244
0.000010 0.114245
0.000010 0.114245
0.000009 0.114246
0.000009 0.114246
0.000009 0.114247
0.000009 0.114247
0.000009 0.114247
0.000009 0.114248
0.000009 0.114248
0.000009 0.114249
0.000009 0.114249
0.000009 0.114250
0.000009 0.114250
0.000009 0.114250
0.000009 0.114251
0.000009 0.114251
0.000009 0.114252
0.000009 0.114252
0.000009 0.114253
0.000009 0.114253
0.000009 0.114253
0.000009 0.114254
0.000009 0.114254
0.000009 0.114255
0.000009 0.114255
0.000009 0.114255
0.000009 0.114256
0.000009 0.114256
0.000009 0.114257
0.000009 0.114257
0.000009 0.114257
0.000009 0.114258
0.000009 0.114258
0.000008 0.114259
0.000008 0.114259
0.000008 0.114259
0.000008 0.114260
0.000008 0.114260
0.000008 0.114261
0.000008 0.114261
0.000008 0.114261
0.000008 0.114262
0.000008 0.114262
0.000008 0.114263
0.000008 0.114263
0.000008 0.114263
0.000008 0.114264
0.000008 0.114264
0.000008 0.114264
0.000008 0.114265
0.000008 0.114265
0.000008 0.114266
0.000008 0.114266
0.000008 0.114266
0.000008 0.114267
0.000008 0.114267
0.000008 0.114267
0.000008 0.114268
0.000008 0.114268
0.000008 0.114269
0.000008 0.114269
0.000008 0.114269
0.000008 0.114270
0.000008 0.114270
0.000008 0.114270
0.000008 0.114271
0.000008 0.114271
0.000007 0.114271
0.000007 0.114272
0.000007 0.114272
0.000007 0.114272
0.000007 0.114273
0.000007 0.114273
0.000007 0.114273
0.000007 0.114274
0.000007 0.114274
0.000007 0.114275
0.000007 0.114275
0.000007 0.114275
0.000007 0.114276
0.000007 0.114276
0.000007 0.114276
0.000007 0.114277
0.000007 0.114277
0.000007 0.114277
0.000007 0.114278
0.000007 0.114278
0.000007 0.114278
0.000007 0.114279
0.000007 0.114279
0.000007 0.114279
0.000007 0.114280
0.000007 0.114280
0.000007 0.114280
0.000007 0.114281
0.000007 0.114281
0.000007 0.114281
0.000007 0.114281
0.000007 0.114282
0.000007 0.114282
0.000007 0.114282
0.000007 0.114283
0.000007 0.114283
0.000007 0.114283
0.000007 0.114284
0.000007 0.114284
0.000006 0.114284
0.000006 0.114285
0.000006 0.114285
0.000006 0.114285
0.000006 0.114286
0.000006 0.114286
0.000006 0.114286
0.000006 0.114286
0.000006 0.114287
0.000006 0.114287
0.000006 0.114287
0.000006 0.114288
0.000006 0.114288
0.000006 0.114288
0.000006 0.114289
0.000006 0.114289
0.000006 0.114289
0.000006 0.114289
0.000006 0.114290
0.000006 0.114290
0.000006 0.114290
0.000006 0.114291
0.000006 0.114291
0.000006 0.114291
0.000006 0.114291
0.000006 0.114292
0.000006 0.114292
0.000006 0.114292
0.000006 0.114293
0.000006 0.114293
0.000006 0.114293
0.000006 0.114293
0.000006 0.114294
0.000006 0.114294
0.000006 0.114294
0.000006 0.114295
0.000006 0.114295
0.000006 0.114295
0.000006 0.114295
0.000006 0.114296
0.000006 0.114296
0.000006 0.114296
0.000006 0.114297
0.000006 0.114297
0.000006 0.114297
0.000006 0.114297
0.000005 0.114298
0.000005 0.114298
0.000005 0.114298
0.000005 0.114298
0.000005 0.114299
0.000005 0.114299
0.000005 0.114299
0.000005 0.114299
0.000005 0.114300
0.000005 0.114300
0.000005 0.114300
0.000005 0.114300
0.000005 0.114301
0.000005 0.114301
0.000005 0.114301
0.000005 0.114302
0.000005 0.114302
0.000005 0.114302
0.000005 0.114302
0.000005 0.114303
0.000005 0.114303
0.000005 0.114303
0.000005 0.114303
0.000005 0.114304
0.000005 0.114304
0.000005 0.114304
0.000005 0.114304
0.000005 0.114305
0.000005 0.114305
0.000005 0.114305
0.000005 0.114305
0.000005 0.114305
0.000005 0.114306
0.000005 0.114306
0.000005 0.114306
0.000005 0.114306
0.000005 0.114307
0.000005 0.114307
0.000005 0.114307
0.000005 0.114307
0.000005 0.114308
0.000005 0.114308
0.000005 0.114308
0.000005 0.114308
0.000005 0.114309
0.000005 0.114309
0.000005 0.114309
0.000005 0.114309
0.000005 0.114309
0.000005 0.114310
0.000005 0.114310
0.000005 0.114310
0.000005 0.114310
0.000005 0.114311
0.000004 0.114311
0.000004 0.114311
0.000004 0.114311
0.000004 0.114311
0.000004 0.114312
0.000004 0.114312
0.000004 0.114312
0.000004 0.114312
0.000004 0.114313
0.000004 0.114313
0.000004 0.114313
0.000004 0.114313
0.000004 0.114313
0.000004 0.114314
0.000004 0.114314
0.000004 0.114314
0.000004 0.114314
0.000004 0.114315
0.000004 0.114315
0.000004 0.114315
0.000004 0.114315
0.000004 0.114315
0.000004 0.114316
0.000004 0.114316
0.000004 0.114316
0.000004 0.114316
0.000004 0.114316
0.000004 0.114317
0.000004 0.114317
0.000004 0.114317
0.000004 0.114317
0.000004 0.114317
0.000004 0.114318
0.000004 0.114318
0.000004 0.114318
0.000004 0.114318
0.000004 0.114318
0.000004 0.114319
0.000004 0.114319
0.000004 0.114319
0.000004 0.114319
0.000004 0.114319
0.000004 0.114320
0.000004 0.114320
0.000004 0.114320
0.000004 0.114320
0.000004 0.114320
0.000004 0.114321
0.000004 0.114321
0.000004 0.114321
0.000004 0.114321
0.000004 0.114321
0.000004 0.114322
0.000004 0.114322
0.000004 0.114322
0.000004 0.114322
0.000004 0.114322
0.000004 0.114322
0.000004 0.114323
0.000004 0.114323
0.000004 0.114323
0.000004 0.114323
0.000004 0.114323
0.000004 0.114324
0.000004 0.114324
0.000004 0.114324
0.000004 0.114324
0.000004 0.114324
0.000004 0.114324
0.000003 0.114325
0.000003 0.114325
0.000003 0.114325
0.000003 0.114325
0.000003 0.114325
0.000003 0.114326
0.000003 0.114326
0.000003 0.114326
0.000003 0.114326
0.000003 0.114326
0.000003 0.114326
0.000003 0.114327
0.000003 0.114327
0.000003 0.114327
0.000003 0.114327
0.000003 0.114327
0.000003 0.114327
0.000003 0.114328
0.000003 0.114328
0.000003 0.114328
0.000003 0.114328
0.000003 0.114328
0.000003 0.114328
0.000003 0.114329
0.000003 0.114329
0.000003 0.114329
0.000003 0.114329
0.000003 0.114329
0.000003 0.114329
0.000003 0.114330
0.000003 0.114330
0.000003 0.114330
0.000003 0.114330
0.000003 0.114330
0.000003 0.114330
0.000003 0.114331
0.000003 0.114331
0.000003 0.114331
0.000003 0.114331
0.000003 0.114331
0.000003 0.114331
0.000003 0.114331
0.000003 0.114332
0.000003 0.114332
0.000003 0.114332
0.000003 0.114332
0.000003 0.114332
0.000003 0.114332
0.000003 0.114333
0.000003 0.114333
0.000003 0.114333
0.000003 0.114333
0.000003 0.114333
0.000003 0.114333
0.000003 0.114333
0.000003 0.114334
0.000003 0.114334
0.000003 0.114334
0.000003 0.114334
0.000003 0.114334
0.000003 0.114334
0.000003 0.114335
0.000003 0.114335
0.000003 0.114335
0.000003 0.114335
0.000003 0.114335
0.000003 0.114335
0.000003 0.114335
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114336
0.000003 0.114337
0.000003 0.114337
0.000003 0.114337
0.000003 0.114337
0.000003 0.114337
0.000003 0.114337
0.000003 0.114337
0.000003 0.114338
0.000003 0.114338
0.000003 0.114338
0.000003 0.114338
0.000003 0.114338
0.000003 0.114338
0.000003 0.114338
0.000003 0.114339
0.000003 0.114339
0.000002 0.114339
0.000002 0.114339
0.000002 0.114339
0.000002 0.114339
0.000002 0.114339
0.000002 0.114339
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114340
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114341
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114342
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114343
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114344
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114345
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114346
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114347
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114348
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114349
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114350
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114351
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114352
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000002 0.114353
0.000001 0.114353
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114354
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114355
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114356
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114357
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114358
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114359
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114360
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114361
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114362
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114363
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114364
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114365
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114366
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114367
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114368
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000001 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114369
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114370
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114371
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114372
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114373
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114374
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114375
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114376
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114377
0.000000 0.114378


==> code-and-data/lb_rate_list_rec_q3_ls4_ell2.txt <==
0.123353 0.000000
0.123249 0.000001
0.123145 0.000001
0.123041 0.000002
0.122937 0.000003
0.122833 0.000005
0.122729 0.000006
0.122625 0.000008
0.122520 0.000011
0.122416 0.000013
0.122312 0.000016
0.122207 0.000019
0.122103 0.000022
0.121998 0.000026
0.121894 0.000029
0.121789 0.000033
0.121684 0.000038
0.121580 0.000042
0.121475 0.000047
0.121370 0.000052
0.121265 0.000058
0.121160 0.000063
0.121055 0.000069
0.120950 0.000075
0.120845 0.000082
0.120740 0.000088
0.120635 0.000095
0.120530 0.000103
0.120424 0.000110
0.120319 0.000118
0.120214 0.000126
0.120108 0.000134
0.120003 0.000143
0.119898 0.000152
0.119792 0.000161
0.119686 0.000170
0.119581 0.000180
0.119475 0.000190
0.119369 0.000200
0.119264 0.000210
0.119158 0.000221
0.119052 0.000232
0.118946 0.000243
0.118840 0.000255
0.118734 0.000267
0.118628 0.000279
0.118522 0.000291
0.118416 0.000304
0.118310 0.000316
0.118204 0.000330
0.118097 0.000343
0.117991 0.000357
0.117885 0.000371
0.117778 0.000385
0.117672 0.000399
0.117565 0.000414
0.117459 0.000429
0.117352 0.000444
0.117246 0.000460
0.117139 0.000476
0.117033 0.000492
0.116926 0.000508
0.116819 0.000525
0.116712 0.000542
0.116606 0.000559
0.116499 0.000577
0.116392 0.000595
0.116285 0.000613
0.116178 0.000631
0.116071 0.000650
0.115964 0.000668
0.115857 0.000688
0.115750 0.000707
0.115643 0.000727
0.115535 0.000747
0.115428 0.000767
0.115321 0.000787
0.115214 0.000808
0.115106 0.000829
0.114999 0.000851
0.114891 0.000872
0.114784 0.000894
0.114677 0.000916
0.114569 0.000939
0.114461 0.000961
0.114354 0.000984
0.114246 0.001008
0.114139 0.001031
0.114031 0.001055
0.113923 0.001079
0.113815 0.001104
0.113708 0.001128
0.113600 0.001153
0.113492 0.001178
0.113384 0.001204
0.113276 0.001230
0.113168 0.001256
0.113060 0.001282
0.112952 0.001309
0.112844 0.001335
0.112736 0.001363
0.112628 0.001390
0.112520 0.001418
0.112412 0.001446
0.112304 0.001474
0.112195 0.001502
0.112087 0.001531
0.111979 0.001560
0.111871 0.001590
0.111762 0.001619
0.111654 0.001649
0.111546 0.001680
0.111437 0.001710
0.111329 0.001741
0.111220 0.001772
0.111112 0.001803
0.111003 0.001835
0.110895 0.001867
0.110786 0.001899
0.110678 0.001931
0.110569 0.001964
0.110460 0.001997
0.110352 0.002030
0.110243 0.002064
0.110134 0.002098
0.110025 0.002132
0.109917 0.002166
0.109808 0.002201
0.109699 0.002236
0.109590 0.002271
0.109481 0.002307
0.109373 0.002342
0.109264 0.002378
0.109155 0.002415
0.109046 0.002451
0.108937 0.002488
0.108828 0.002526
0.108719 0.002563
0.108610 0.002601
0.108501 0.002639
0.108392 0.002677
0.108282 0.002716
0.108173 0.002755
0.108064 0.002794
0.107955 0.002833
0.107846 0.002873
0.107737 0.002913
0.107627 0.002953
0.107518 0.002994
0.107409 0.003035
0.107300 0.003076
0.107190 0.003117
0.107081 0.003159
0.106972 0.003201
0.106862 0.003243
0.106753 0.003285
0.106644 0.003328
0.106534 0.003371
0.106425 0.003415
0.106316 0.003458
0.106206 0.003502
0.106097 0.003546
0.105987 0.003591
0.105878 0.003636
0.105768 0.003681
0.105659 0.003726
0.105549 0.003771
0.105440 0.003817
0.105330 0.003864
0.105221 0.003910
0.105111 0.003957
0.105001 0.004004
0.104892 0.004051
0.104782 0.004098
0.104673 0.004146
0.104563 0.004194
0.104453 0.004243
0.104344 0.004291
0.104234 0.004340
0.104124 0.004390
0.104015 0.004439
0.103905 0.004489
0.103795 0.004539
0.103686 0.004589
0.103576 0.004640
0.103466 0.004691
0.103356 0.004742
0.103247 0.004793
0.103137 0.004845
0.103027 0.004897
0.102917 0.004949
0.102808 0.005002
0.102698 0.005055
0.102588 0.005108
0.102478 0.005161
0.102369 0.005215
0.102259 0.005269
0.102149 0.005323
0.102039 0.005377
0.101929 0.005432
0.101819 0.005487
0.101710 0.005543
0.101600 0.005598
0.101490 0.005654
0.101380 0.005710
0.101270 0.005767
0.101160 0.005823
0.101051 0.005880
0.100941 0.005938
0.100831 0.005995
0.100721 0.006053
0.100611 0.006111
0.100501 0.006169
0.100391 0.006228
0.100282 0.006287
0.100172 0.006346
0.100062 0.006406
0.099952 0.006465
0.099842 0.006525
0.099732 0.006586
0.099622 0.006646
0.099513 0.006707
0.099403 0.006768
0.099293 0.006830
0.099183 0.006891
0.099073 0.006953
0.098963 0.007015
0.098853 0.007078
0.098744 0.007141
0.098634 0.007204
0.098524 0.007267
0.098414 0.007330
0.098304 0.007394
0.098194 0.007458
0.098085 0.007523
0.097975 0.007587
0.097865 0.007652
0.097755 0.007718
0.097645 0.007783
0.097536 0.007849
0.097426 0.007915
0.097316 0.007981
0.097206 0.008048
0.097096 0.008114
0.096987 0.008182
0.096877 0.008249
0.096767 0.008317
0.096657 0.008384
0.096548 0.008453
0.096438 0.008521
0.096328 0.008590
0.096219 0.008659
0.096109 0.008728
0.095999 0.008797
0.095889 0.008867
0.095780 0.008937
0.095670 0.009008
0.095561 0.009078
0.095451 0.009149
0.095341 0.009220
0.095232 0.009292
0.095122 0.009363
0.095012 0.009435
0.094903 0.009507
0.094793 0.009580
0.094684 0.009653
0.094574 0.009726
0.094465 0.009799
0.094355 0.009872
0.094246 0.009946
0.094136 0.010020
0.094027 0.010094
0.093917 0.010169
0.093808 0.010244
0.093698 0.010319
0.093589 0.010394
0.093479 0.010470
0.093370 0.010546
0.093261 0.010622
0.093151 0.010698
0.093042 0.010775
0.092933 0.010852
0.092823 0.010929
0.092714 0.011007
0.092605 0.011084
0.092496 0.011162
0.092386 0.011241
0.092277 0.011319
0.092168 0.011398
0.092059 0.011477
0.091950 0.011556
0.091840 0.011636
0.091731 0.011715
0.091622 0.011795
0.091513 0.011876
0.091404 0.011956
0.091295 0.012037
0.091186 0.012118
0.091077 0.012200
0.090968 0.012281
0.090859 0.012363
0.090750 0.012445
0.090641 0.012528
0.090532 0.012610
0.090424 0.012693
0.090315 0.012776
0.090206 0.012860
0.090097 0.012943
0.089988 0.013027
0.089880 0.013111
0.089771 0.013196
0.089662 0.013280
0.089553 0.013365
0.089445 0.013450
0.089336 0.013536
0.089228 0.013621
0.089119 0.013707
0.089010 0.013793
0.088902 0.013880
0.088793 0.013966
0.088685 0.014053
0.088577 0.014141
0.088468 0.014228
0.088360 0.014316
0.088251 0.014404
0.088143 0.014492
0.088035 0.014580
0.087926 0.014669
0.087818 0.014758
0.087710 0.014847
0.087602 0.014936
0.087494 0.015026
0.087386 0.015116
0.087277 0.015206
0.087169 0.015296
0.087061 0.015387
0.086953 0.015478
0.086845 0.015569
0.086737 0.015660
0.086630 0.015752
0.086522 0.015844
0.086414 0.015936
0.086306 0.016028
0.086198 0.016120
0.086090 0.016213
0.085983 0.016306
0.085875 0.016400
0.085767 0.016493
0.085660 0.016587
0.085552 0.016681
0.085445 0.016775
0.085337 0.016870
0.085230 0.016964
0.085122 0.017059
0.085015 0.017154
0.084907 0.017250
0.084800 0.017346
0.084693 0.017441
0.084585 0.017538
0.084478 0.017634
0.084371 0.017731
0.084264 0.017827
0.084157 0.017925
0.084050 0.018022
0.083943 0.018119
0.083836 0.018217
0.083729 0.018315
0.083622 0.018413
0.083515 0.018512
0.083408 0.018611
0.083301 0.018710
0.083194 0.018809
0.083088 0.018908
0.082981 0.019008
0.082874 0.019108
0.082768 0.019208
0.082661 0.019308
0.082555 0.019409
0.082448 0.019509
0.082342 0.019610
0.082235 0.019712
0.082129 0.019813
0.082022 0.019915
0.081916 0.020017
0.081810 0.020119
0.081704 0.020221
0.081598 0.020324
0.081491 0.020426
0.081385 0.020530
0.081279 0.020633
0.081173 0.020736
0.081067 0.020840
0.080961 0.020944
0.080856 0.021048
0.080750 0.021152
0.080644 0.021257
0.080538 0.021362
0.080433 0.021467
0.080327 0.021572
0.080221 0.021677
0.080116 0.021783
0.080010 0.021889
0.079905 0.021995
0.079800 0.022101
0.079694 0.022208
0.079589 0.022315
0.079484 0.022422
0.079378 0.022529
0.079273 0.022636
0.079168 0.022744
0.079063 0.022852
0.078958 0.022960
0.078853 0.023068
0.078748 0.023176
0.078643 0.023285
0.078538 0.023394
0.078434 0.023503
0.078329 0.023612
0.078224 0.023722
0.078120 0.023832
0.078015 0.023942
0.077911 0.024052
0.077806 0.024162
0.077702 0.024273
0.077597 0.024383
0.077493 0.024494
0.077389 0.024606
0.077284 0.024717
0.077180 0.024829
0.077076 0.024940
0.076972 0.025052
0.076868 0.025165
0.076764 0.025277
0.076660 0.025390
0.076556 0.025502
0.076453 0.025615
0.076349 0.025729
0.076245 0.025842
0.076142 0.025956
0.076038 0.026069
0.075934 0.026183
0.075831 0.026298
0.075728 0.026412
0.075624 0.026527
0.075521 0.026641
0.075418 0.026756
0.075314 0.026872
0.075211 0.026987
0.075108 0.027103
0.075005 0.027218
0.074902 0.027334
0.074799 0.027450
0.074696 0.027567
0.074594 0.027683
0.074491 0.027800
0.074388 0.027917
0.074286 0.028034
0.074183 0.028152
0.074081 0.028269
0.073978 0.028387
0.073876 0.028505
0.073773 0.028623
0.073671 0.028741
0.073569 0.028859
0.073467 0.028978
0.073365 0.029097
0.073263 0.029216
0.073161 0.029335
0.073059 0.029454
0.072957 0.029574
0.072855 0.029694
0.072753 0.029814
0.072652 0.029934
0.072550 0.030054
0.072448 0.030174
0.072347 0.030295
0.072246 0.030416
0.072144 0.030537
0.072043 0.030658
0.071942 0.030779
0.071840 0.030901
0.071739 0.031023
0.071638 0.031145
0.071537 0.031267
0.071436 0.031389
0.071335 0.031511
0.071235 0.031634
0.071134 0.031757
0.071033 0.031880
0.070933 0.032003
0.070832 0.032126
0.070732 0.032250
0.070631 0.032373
0.070531 0.032497
0.070431 0.032621
0.070330 0.032745
0.070230 0.032869
0.070130 0.032994
0.070030 0.033119
0.069930 0.033243
0.069830 0.033368
0.069730 0.033494
0.069631 0.033619
0.069531 0.033744
0.069431 0.033870
0.069332 0.033996
0.069232 0.034122
0.069133 0.034248
0.069033 0.034374
0.068934 0.034501
0.068835 0.034627
0.068736 0.034754
0.068637 0.034881
0.068538 0.035008
0.068439 0.035136
0.068340 0.035263
0.068241 0.035391
0.068142 0.035518
0.068044 0.035646
0.067945 0.035774
0.067846 0.035903
0.067748 0.036031
0.067650 0.036159
0.067551 0.036288
0.067453 0.036417
0.067355 0.036546
0.067257 0.036675
0.067159 0.036804
0.067061 0.036934
0.066963 0.037064
0.066865 0.037193
0.066767 0.037323
0.066669 0.037453
0.066572 0.037583
0.066474 0.037714
0.066377 0.037844
0.066279 0.037975
0.066182 0.038106
0.066085 0.038237
0.065988 0.038368
0.065890 0.038499
0.065793 0.038630
0.065696 0.038762
0.065600 0.038894
0.065503 0.039025
0.065406 0.039157
0.065309 0.039289
0.065213 0.039422
0.065116 0.039554
0.065020 0.039686
0.064923 0.039819
0.064827 0.039952
0.064731 0.040085
0.064635 0.040218
0.064539 0.040351
0.064443 0.040484
0.064347 0.040618
0.064251 0.040751
0.064155 0.040885
0.064059 0.041019
0.063964 0.041153
0.063868 0.041287
0.063773 0.041421
0.063677 0.041556
0.063582 0.041690
0.063487 0.041825
0.063391 0.041960
0.063296 0.042095
0.063201 0.042230
0.063106 0.042365
0.063012 0.042500
0.062917 0.042636
0.062822 0.042771
0.062727 0.042907
0.062633 0.043043
0.062538 0.043179
0.062444 0.043315
0.062350 0.043451
0.062255 0.043587
0.062161 0.043724
0.062067 0.043860
0.061973 0.043997
0.061879 0.044134
0.061785 0.044271
0.061691 0.044408
0.061598 0.044545
0.061504 0.044682
0.061411 0.044819
0.061317 0.044957
0.061224 0.045095
0.061130 0.045232
0.061037 0.045370
0.060944 0.045508
0.060851 0.045646
0.060758 0.045784
0.060665 0.045923
0.060572 0.046061
0.060480 0.046200
0.060387 0.046338
0.060294 0.046477
0.060202 0.046616
0.060109 0.046755
0.060017 0.046894
0.059925 0.047033
0.059833 0.047173
0.059741 0.047312
0.059649 0.047451
0.059557 0.047591
0.059465 0.047731
0.059373 0.047871
0.059281 0.048011
0.059190 0.048151
0.059098 0.048291
0.059007 0.048431
0.058915 0.048571
0.058824 0.048712
0.058733 0.048852
0.058642 0.048993
0.058551 0.049134
0.058460 0.049275
0.058369 0.049416
0.058278 0.049557
0.058188 0.049698
0.058097 0.049839
0.058006 0.049980
0.057916 0.050122
0.057826 0.050263
0.057735 0.050405
0.057645 0.050547
0.057555 0.050688
0.057465 0.050830
0.057375 0.050972
0.057285 0.051114
0.057195 0.051257
0.057106 0.051399
0.057016 0.051541
0.056927 0.051684
0.056837 0.051826
0.056748 0.051969
0.056658 0.052112
0.056569 0.052254
0.056480 0.052397
0.056391 0.052540
0.056302 0.052683
0.056213 0.052826
0.056125 0.052970
0.056036 0.053113
0.055947 0.053256
0.055859 0.053400
0.055771 0.053543
0.055682 0.053687
0.055594 0.053831
0.055506 0.053975
0.055418 0.054119
0.055330 0.054262
0.055242 0.054407
0.055154 0.054551
0.055066 0.054695
0.054979 0.054839
0.054891 0.054983
0.054804 0.055128
0.054716 0.055272
0.054629 0.055417
0.054542 0.055562
0.054455 0.055706
0.054368 0.055851
0.054281 0.055996
0.054194 0.056141
0.054107 0.056286
0.054020 0.056431
0.053934 0.056576
0.053847 0.056721
0.053761 0.056867
0.053675 0.057012
0.053588 0.057157
0.053502 0.057303
0.053416 0.057448
0.053330 0.057594
0.053244 0.057740
0.053158 0.057886
0.053073 0.058031
0.052987 0.058177
0.052902 0.058323
0.052816 0.058469
0.052731 0.058615
0.052646 0.058761
0.052560 0.058908
0.052475 0.059054
0.052390 0.059200
0.052305 0.059347
0.052220 0.059493
0.052136 0.059639
0.052051 0.059786
0.051967 0.059933
0.051882 0.060079
0.051798 0.060226
0.051713 0.060373
0.051629 0.060520
0.051545 0.060666
0.051461 0.060813
0.051377 0.060960
0.051293 0.061107
0.051210 0.061254
0.051126 0.061402
0.051042 0.061549
0.050959 0.061696
0.050875 0.061843
0.050792 0.061991
0.050709 0.062138
0.050626 0.062286
0.050543 0.062433
0.050460 0.062581
0.050377 0.062728
0.050294 0.062876
0.050212 0.063023
0.050129 0.063171
0.050046 0.063319
0.049964 0.063467
0.049882 0.063615
0.049800 0.063762
0.049717 0.063910
0.049635 0.064058
0.049553 0.064206
0.049472 0.064354
0.049390 0.064503
0.049308 0.064651
0.049227 0.064799
0.049145 0.064947
0.049064 0.065095
0.048982 0.065244
0.048901 0.065392
0.048820 0.065540
0.048739 0.065689
0.048658 0.065837
0.048577 0.065986
0.048496 0.066134
0.048416 0.066283
0.048335 0.066431
0.048255 0.066580
0.048174 0.066729
0.048094 0.066877
0.048014 0.067026
0.047934 0.067175
0.047854 0.067323
0.047774 0.067472
0.047694 0.067621
0.047614 0.067770
0.047534 0.067919
0.047455 0.068068
0.047375 0.068217
0.047296 0.068366
0.047217 0.068515
0.047137 0.068664
0.047058 0.068813
0.046979 0.068962
0.046900 0.069111
0.046821 0.069260
0.046743 0.069409
0.046664 0.069558
0.046585 0.069707
0.046507 0.069856
0.046429 0.070006
0.046350 0.070155
0.046272 0.070304
0.046194 0.070453
0.046116 0.070603
0.046038 0.070752
0.045960 0.070901
0.045883 0.071051
0.045805 0.071200
0.045727 0.071349
0.045650 0.071499
0.045573 0.071648
0.045495 0.071798
0.045418 0.071947
0.045341 0.072097
0.045264 0.072246
0.045187 0.072395
0.045110 0.072545
0.045034 0.072694
0.044957 0.072844
0.044880 0.072993
0.044804 0.073143
0.044728 0.073293
0.044651 0.073442
0.044575 0.073592
0.044499 0.073741
0.044423 0.073891
0.044347 0.074040
0.044272 0.074190
0.044196 0.074340
0.044120 0.074489
0.044045 0.074639
0.043969 0.074788
0.043894 0.074938
0.043819 0.075088
0.043744 0.075237
0.043669 0.075387
0.043594 0.075536
0.043519 0.075686
0.043444 0.075836
0.043369 0.075985
0.043295 0.076135
0.043220 0.076285
0.043146 0.076434
0.043072 0.076584
0.042997 0.076733
0.042923 0.076883
0.042849 0.077033
0.042775 0.077182
0.042701 0.077332
0.042628 0.077482
0.042554 0.077631
0.042480 0.077781
0.042407 0.077930
0.042334 0.078080
0.042260 0.078230
0.042187 0.078379
0.042114 0.078529
0.042041 0.078678
0.041968 0.078828
0.041895 0.078977
0.041823 0.079127
0.041750 0.079276
0.041677 0.079426
0.041605 0.079575
0.041533 0.079725
0.041460 0.079874
0.041388 0.080024
0.041316 0.080173
0.041244 0.080323
0.041172 0.080472
0.041100 0.080622
0.041029 0.080771
0.040957 0.080921
0.040886 0.081070
0.040814 0.081219
0.040743 0.081369
0.040672 0.081518
0.040601 0.081667
0.040529 0.081817
0.040459 0.081966
0.040388 0.082115
0.040317 0.082264
0.040246 0.082414
0.040176 0.082563
0.040105 0.082712
0.040035 0.082861
0.039964 0.083010
0.039894 0.083159
0.039824 0.083309
0.039754 0.083458
0.039684 0.083607
0.039614 0.083756
0.039544 0.083905
0.039475 0.084054
0.039405 0.084203
0.039336 0.084352
0.039266 0.084501
0.039197 0.084649
0.039128 0.084798
0.039059 0.084947
0.038990 0.085096
0.038921 0.085245
0.038852 0.085393
0.038783 0.085542
0.038715 0.085691
0.038646 0.085840
0.038578 0.085988
0.038509 0.086137
0.038441 0.086285
0.038373 0.086434
0.038305 0.086582
0.038237 0.086731
0.038169 0.086879
0.038101 0.087028
0.038033 0.087176
0.037966 0.087325
0.037898 0.087473
0.037831 0.087621
0.037763 0.087770
0.037696 0.087918
0.037629 0.088066
0.037562 0.088214
0.037495 0.088362
0.037428 0.088510
0.037361 0.088658
0.037294 0.088806
0.037228 0.088954
0.037161 0.089102
0.037095 0.089250
0.037028 0.089398
0.036962 0.089546
0.036896 0.089694
0.036830 0.089841
0.036764 0.089989
0.036698 0.090137
0.036632 0.090284
0.036567 0.090432
0.036501 0.090579
0.036436 0.090727
0.036370 0.090874
0.036305 0.091022
0.036240 0.091169
0.036174 0.091317
0.036109 0.091464
0.036044 0.091611
0.035979 0.091758
0.035915 0.091905
0.035850 0.092053
0.035785 0.092200
0.035721 0.092347
0.035656 0.092494
0.035592 0.092640
0.035528 0.092787
0.035464 0.092934
0.035400 0.093081
0.035336 0.093228
0.035272 0.093374
0.035208 0.093521
0.035144 0.093668
0.035081 0.093814
0.035017 0.093961
0.034954 0.094107
0.034890 0.094253
0.034827 0.094400
0.034764 0.094546
0.034701 0.094692
0.034638 0.094838
0.034575 0.094985
0.034512 0.095131
0.034450 0.095277
0.034387 0.095423
0.034324 0.095568
0.034262 0.095714
0.034200 0.095860
0.034137 0.096006
0.034075 0.096152
0.034013 0.096297
0.033951 0.096443
0.033889 0.096588
0.033828 0.096734
0.033766 0.096879
0.033704 0.097024
0.033643 0.097170
0.033581 0.097315
0.033520 0.097460
0.033459 0.097605
0.033397 0.097750
0.033336 0.097895
0.033275 0.098040
0.033215 0.098185
0.033154 0.098330
0.033093 0.098475
0.033032 0.098619
0.032972 0.098764
0.032911 0.098909
0.032851 0.099053
0.032791 0.099198
0.032730 0.099342
0.032670 0.099486
0.032610 0.099631
0.032550 0.099775
0.032491 0.099919
0.032431 0.100063
0.032371 0.100207
0.032312 0.100351
0.032252 0.100495
0.032193 0.100639
0.032133 0.100782
0.032074 0.100926
0.032015 0.101070
0.031956 0.101213
0.031897 0.101357
0.031838 0.101500
0.031779 0.101643
0.031721 0.101787
0.031662 0.101930
0.031604 0.102073
0.031545 0.102216
0.031487 0.102359
0.031429 0.102502
0.031371 0.102645
0.031312 0.102788
0.031254 0.102930
0.031197 0.103073
0.031139 0.103216
0.031081 0.103358
0.031023 0.103500
0.030966 0.103643
0.030908 0.103785
0.030851 0.103927
0.030794 0.104069
0.030737 0.104212
0.030679 0.104354
0.030622 0.104495
0.030565 0.104637
0.030509 0.104779
0.030452 0.104921
0.030395 0.105062
0.030339 0.105204
0.030282 0.105345
0.030226 0.105487
0.030169 0.105628
0.030113 0.105769
0.030057 0.105911
0.030001 0.106052
0.029945 0.106193
0.029889 0.106334
0.029833 0.106474
0.029777 0.106615
0.029722 0.106756
0.029666 0.106897
0.029611 0.107037
0.029555 0.107178
0.029500 0.107318
0.029445 0.107458
0.029390 0.107599
0.029335 0.107739
0.029280 0.107879
0.029225 0.108019
0.029170 0.108159
0.029115 0.108299
0.029061 0.108438
0.029006 0.108578
0.028952 0.108718
0.028897 0.108857
0.028843 0.108996
0.028789 0.109136
0.028735 0.109275
0.028681 0.109414
0.028627 0.109553
0.028573 0.109692
0.028519 0.109831
0.028465 0.109970
0.028412 0.110109
0.028358 0.110248
0.028305 0.110386
0.028252 0.110525
0.028198 0.110663
0.028145 0.110801
0.028092 0.110940
0.028039 0.111078
0.027986 0.111216
0.027933 0.111354
0.027881 0.111492
0.027828 0.111630
0.027775 0.111767
0.027723 0.111905
0.027670 0.112043
0.027618 0.112180
0.027566 0.112317
0.027514 0.112455
0.027461 0.112592
0.027409 0.112729
0.027357 0.112866
0.027306 0.113003
0.027254 0.113140
0.027202 0.113277
0.027151 0.113413
0.027099 0.113550
0.027048 0.113686
0.026996 0.113823
0.026945 0.113959
0.026894 0.114095
0.026843 0.114231
0.026792 0.114367
0.026741 0.114503
0.026690 0.114639
0.026639 0.114775
0.026588 0.114911
0.026538 0.115046
0.026487 0.115182
0.026437 0.115317
0.026386 0.115452
0.026336 0.115588
0.026286 0.115723
0.026236 0.115858
0.026186 0.115993
0.026136 0.116128
0.026086 0.116262
0.026036 0.116397
0.025986 0.116532
0.025937 0.116666
0.025887 0.116800
0.025838 0.116935
0.025788 0.117069
0.025739 0.117203
0.025690 0.117337
0.025641 0.117471
0.025592 0.117605
0.025543 0.117738
0.025494 0.117872
0.025445 0.118005
0.025396 0.118139
0.025347 0.118272
0.025299 0.118405
0.025250 0.118538
0.025202 0.118671
0.025154 0.118804
0.025105 0.118937
0.025057 0.119070
0.025009 0.119203
0.024961 0.119335
0.024913 0.119467
0.024865 0.119600
0.024817 0.119732
0.024770 0.119864
0.024722 0.119996
0.024674 0.120128
0.024627 0.120260
0.024579 0.120392
0.024532 0.120523
0.024485 0.120655
0.024438 0.120786
0.024391 0.120918
0.024344 0.121049
0.024297 0.121180
0.024250 0.121311
0.024203 0.121442
0.024156 0.121573
0.024110 0.121704
0.024063 0.121834
0.024017 0.121965
0.023970 0.122095
0.023924 0.122225
0.023878 0.122356
0.023831 0.122486
0.023785 0.122616
0.023739 0.122746
0.023693 0.122876
0.023648 0.123005
0.023602 0.123135
0.023556 0.123264
0.023511 0.123394
0.023465 0.123523
0.023419 0.123652
0.023374 0.123781
0.023329 0.123910
0.023284 0.124039
0.023238 0.124168
0.023193 0.124297
0.023148 0.124425
0.023103 0.124554
0.023058 0.124682
0.023014 0.124810
0.022969 0.124938
0.022924 0.125067
0.022880 0.125194
0.022835 0.125322
0.022791 0.125450
0.022747 0.125578
0.022702 0.125705
0.022658 0.125833
0.022614 0.125960
0.022570 0.126087
0.022526 0.126214
0.022482 0.126341
0.022438 0.126468
0.022395 0.126595
0.022351 0.126721
0.022307 0.126848
0.022264 0.126974
0.022220 0.127101
0.022177 0.127227
0.022134 0.127353
0.022091 0.127479
0.022047 0.127605
0.022004 0.127731
0.021961 0.127857
0.021918 0.127982
0.021876 0.128108
0.021833 0.128233
0.021790 0.128358
0.021747 0.128483
0.021705 0.128609
0.021662 0.128733
0.021620 0.128858
0.021578 0.128983
0.021535 0.129108
0.021493 0.129232
0.021451 0.129357
0.021409 0.129481
0.021367 0.129605
0.021325 0.129729
0.021283 0.129853
0.021242 0.129977
0.021200 0.130101
0.021158 0.130224
0.021117 0.130348
0.021075 0.130471
0.021034 0.130594
0.020993 0.130718
0.020951 0.130841
0.020910 0.130964
0.020869 0.131087
0.020828 0.131209
0.020787 0.131332
0.020746 0.131454
0.020705 0.131577
0.020665 0.131699
0.020624 0.131821
0.020583 0.131943
0.020543 0.132065
0.020502 0.132187
0.020462 0.132309
0.020422 0.132431
0.020381 0.132552
0.020341 0.132673
0.020301 0.132795
0.020261 0.132916
0.020221 0.133037
0.020181 0.133158
0.020141 0.133279
0.020102 0.133400
0.020062 0.133520
0.020022 0.133641
0.019983 0.133761
0.019943 0.133881
0.019904 0.134002
0.019864 0.134122
0.019825 0.134242
0.019786 0.134361
0.019747 0.134481
0.019708 0.134601
0.019669 0.134720
0.019630 0.134840
0.019591 0.134959
0.019552 0.135078
0.019513 0.135197
0.019475 0.135316
0.019436 0.135435
0.019398 0.135553
0.019359 0.135672
0.019321 0.135790
0.019283 0.135909
0.019244 0.136027
0.019206 0.136145
0.019168 0.136263
0.019130 0.136381
0.019092 0.136499
0.019054 0.136617
0.019016 0.136734
0.018978 0.136852
0.018941 0.136969
0.018903 0.137086
0.018866 0.137203
0.018828 0.137320
0.018791 0.137437
0.018753 0.137554
0.018716 0.137670
0.018679 0.137787
0.018641 0.137903
0.018604 0.138020
0.018567 0.138136
0.018530 0.138252
0.018493 0.138368
0.018457 0.138484
0.018420 0.138599
0.018383 0.138715
0.018346 0.138830
0.018310 0.138946
0.018273 0.139061
0.018237 0.139176
0.018201 0.139291
0.018164 0.139406
0.018128 0.139521
0.018092 0.139636
0.018056 0.139750
0.018020 0.139865
0.017984 0.139979
0.017948 0.140093
0.017912 0.140207
0.017876 0.140321
0.017840 0.140435
0.017805 0.140549
0.017769 0.140662
0.017733 0.140776
0.017698 0.140889
0.017663 0.141003
0.017627 0.141116
0.017592 0.141229
0.017557 0.141342
0.017522 0.141454
0.017486 0.141567
0.017451 0.141680
0.017416 0.141792
0.017382 0.141905
0.017347 0.142017
0.017312 0.142129
0.017277 0.142241
0.017243 0.142353
0.017208 0.142465
0.017173 0.142576
0.017139 0.142688
0.017105 0.142799
0.017070 0.142910
0.017036 0.143022
0.017002 0.143133
0.016968 0.143244
0.016934 0.143354
0.016900 0.143465
0.016866 0.143576
0.016832 0.143686
0.016798 0.143797
0.016764 0.143907
0.016730 0.144017
0.016697 0.144127
0.016663 0.144237
0.016630 0.144347
0.016596 0.144456
0.016563 0.144566
0.016529 0.144675
0.016496 0.144785
0.016463 0.144894
0.016430 0.145003
0.016397 0.145112
0.016363 0.145221
0.016331 0.145329
0.016298 0.145438
0.016265 0.145546
0.016232 0.145655
0.016199 0.145763
0.016166 0.145871
0.016134 0.145979
0.016101 0.146087
0.016069 0.146195
0.016036 0.146302
0.016004 0.146410
0.015972 0.146517
0.015939 0.146625
0.015907 0.146732
0.015875 0.146839
0.015843 0.146946
0.015811 0.147053
0.015779 0.147160
0.015747 0.147266
0.015715 0.147373
0.015683 0.147479
0.015652 0.147585
0.015620 0.147691
0.015588 0.147797
0.015557 0.147903
0.015525 0.148009
0.015494 0.148115
0.015463 0.148220
0.015431 0.148326
0.015400 0.148431
0.015369 0.148536
0.015338 0.148641
0.015307 0.148746
0.015276 0.148851
0.015245 0.148956
0.015214 0.149060
0.015183 0.149165
0.015152 0.149269
0.015121 0.149374
0.015091 0.149478
0.015060 0.149582
0.015029 0.149686
0.014999 0.149789
0.014968 0.149893
0.014938 0.149997
0.014908 0.150100
0.014877 0.150203
0.014847 0.150306
0.014817 0.150410
0.014787 0.150513
0.014757 0.150615
0.014727 0.150718
0.014697 0.150821
0.014667 0.150923
0.014637 0.151026
0.014607 0.151128
0.014578 0.151230
0.014548 0.151332
0.014518 0.151434
0.014489 0.151536
0.014459 0.151637
0.014430 0.151739
0.014400 0.151840
0.014371 0.151942
0.014342 0.152043
0.014313 0.152144
0.014283 0.152245
0.014254 0.152346
0.014225 0.152446
0.014196 0.152547
0.014167 0.152648
0.014138 0.152748
0.014110 0.152848
0.014081 0.152948
0.014052 0.153048
0.014023 0.153148
0.013995 0.153248
0.013966 0.153348
0.013938 0.153447
0.013909 0.153547
0.013881 0.153646
0.013852 0.153745
0.013824 0.153844
0.013796 0.153943
0.013768 0.154042
0.013740 0.154141
0.013711 0.154240
0.013683 0.154338
0.013655 0.154436
0.013628 0.154535
0.013600 0.154633
0.013572 0.154731
0.013544 0.154829
0.013516 0.154927
0.013489 0.155024
0.013461 0.155122
0.013433 0.155219
0.013406 0.155317
0.013379 0.155414
0.013351 0.155511
0.013324 0.155608
0.013296 0.155705
0.013269 0.155802
0.013242 0.155898
0.013215 0.155995
0.013188 0.156091
0.013161 0.156188
0.013134 0.156284
0.013107 0.156380
0.013080 0.156476
0.013053 0.156572
0.013026 0.156667
0.013000 0.156763
0.012973 0.156858
0.012946 0.156954
0.012920 0.157049
0.012893 0.157144
0.012867 0.157239
0.012840 0.157334
0.012814 0.157429
0.012788 0.157524
0.012761 0.157618
0.012735 0.157713
0.012709 0.157807
0.012683 0.157901
0.012657 0.157995
0.012631 0.158089
0.012605 0.158183
0.012579 0.158277
0.012553 0.158370
0.012527 0.158464
0.012501 0.158557
0.012476 0.158651
0.012450 0.158744
0.012424 0.158837
0.012399 0.158930
0.012373 0.159023
0.012348 0.159115
0.012322 0.159208
0.012297 0.159301
0.012272 0.159393
0.012246 0.159485
0.012221 0.159577
0.012196 0.159669
0.012171 0.159761
0.012146 0.159853
0.012121 0.159945
0.012096 0.160036
0.012071 0.160128
0.012046 0.160219
0.012021 0.160310
0.011996 0.160401
0.011971 0.160492
0.011947 0.160583
0.011922 0.160674
0.011897 0.160765
0.011873 0.160855
0.011848 0.160946
0.011824 0.161036
0.011799 0.161126
0.011775 0.161216
0.011751 0.161306
0.011726 0.161396
0.011702 0.161486
0.011678 0.161576
0.011654 0.161665
0.011630 0.161754
0.011606 0.161844
0.011582 0.161933
0.011558 0.162022
0.011534 0.162111
0.011510 0.162200
0.011486 0.162288
0.011462 0.162377
0.011439 0.162466
0.011415 0.162554
0.011391 0.162642
0.011368 0.162730
0.011344 0.162818
0.011321 0.162906
0.011297 0.162994
0.011274 0.163082
0.011251 0.163170
0.011227 0.163257
0.011204 0.163344
0.011181 0.163432
0.011158 0.163519
0.011135 0.163606
0.011111 0.163693
0.011088 0.163780
0.011065 0.163866
0.011042 0.163953
0.011020 0.164039
0.010997 0.164126
0.010974 0.164212
0.010951 0.164298
0.010928 0.164384
0.010906 0.164470
0.010883 0.164556
0.010861 0.164642
0.010838 0.164727
0.010815 0.164813
0.010793 0.164898
0.010771 0.164983
0.010748 0.165068
0.010726 0.165153
0.010704 0.165238
0.010681 0.165323
0.010659 0.165408
0.010637 0.165492
0.010615 0.165577
0.010593 0.165661
0.010571 0.165746
0.010549 0.165830
0.010527 0.165914
0.010505 0.165998
0.010483 0.166082
0.010461 0.166165
0.010440 0.166249
0.010418 0.166332
0.010396 0.166416
0.010375 0.166499
0.010353 0.166582
0.010331 0.166665
0.010310 0.166748
0.010288 0.166831
0.010267 0.166914
0.010246 0.166996
0.010224 0.167079
0.010203 0.167161
0.010182 0.167243
0.010161 0.167326
0.010139 0.167408
0.010118 0.167490
0.010097 0.167571
0.010076 0.167653
0.010055 0.167735
0.010034 0.167816
0.010013 0.167898
0.009992 0.167979
0.009972 0.168060
0.009951 0.168141
0.009930 0.168222
0.009909 0.168303
0.009889 0.168384
0.009868 0.168465
0.009847 0.168545
0.009827 0.168625
0.009806 0.168706
0.009786 0.168786
0.009765 0.168866
0.009745 0.168946
0.009725 0.169026
0.009704 0.169106
0.009684 0.169185
0.009664 0.169265
0.009644 0.169345
0.009624 0.169424
0.009603 0.169503
0.009583 0.169582
0.009563 0.169661
0.009543 0.169740
0.009523 0.169819
0.009504 0.169898
0.009484 0.169976
0.009464 0.170055
0.009444 0.170133
0.009424 0.170212
0.009405 0.170290
0.009385 0.170368
0.009365 0.170446
0.009346 0.170524
0.009326 0.170601
0.009307 0.170679
0.009287 0.170757
0.009268 0.170834
0.009248 0.170911
0.009229 0.170989
0.009210 0.171066
0.009190 0.171143
0.009171 0.171220
0.009152 0.171296
0.009133 0.171373
0.009114 0.171450
0.009094 0.171526
0.009075 0.171603
0.009056 0.171679
0.009037 0.171755
0.009018 0.171831
0.009000 0.171907
0.008981 0.171983
0.008962 0.172059
0.008943 0.172134
0.008924 0.172210
0.008906 0.172285
0.008887 0.172361
0.008868 0.172436
0.008850 0.172511
0.008831 0.172586
0.008813 0.172661
0.008794 0.172736
0.008776 0.172811
0.008757 0.172885
0.008739 0.172960
0.008720 0.173034
0.008702 0.173108
0.008684 0.173183
0.008666 0.173257
0.008647 0.173331
0.008629 0.173405
0.008611 0.173478
0.008593 0.173552
0.008575 0.173626
0.008557 0.173699
0.008539 0.173773
0.008521 0.173846
0.008503 0.173919
0.008485 0.173992
0.008468 0.174065
0.008450 0.174138
0.008432 0.174211
0.008414 0.174283
0.008397 0.174356
0.008379 0.174428
0.008361 0.174501
0.008344 0.174573
0.008326 0.174645
0.008309 0.174717
0.008291 0.174789
0.008274 0.174861
0.008256 0.174933
0.008239 0.175004
0.008222 0.175076
0.008204 0.175147
0.008187 0.175219
0.008170 0.175290
0.008153 0.175361
0.008135 0.175432
0.008118 0.175503
0.008101 0.175574
0.008084 0.175645
0.008067 0.175715
0.008050 0.175786
0.008033 0.175856
0.008016 0.175927
0.007999 0.175997
0.007982 0.176067
0.007966 0.176137
0.007949 0.176207
0.007932 0.176277
0.007915 0.176347
0.007899 0.176416
0.007882 0.176486
0.007865 0.176555
0.007849 0.176625
0.007832 0.176694
0.007816 0.176763
0.007799 0.176832
0.007783 0.176901
0.007766 0.176970
0.007750 0.177039
0.007734 0.177107
0.007717 0.177176
0.007701 0.177244
0.007685 0.177313
0.007669 0.177381
0.007652 0.177449
0.007636 0.177517
0.007620 0.177585
0.007604 0.177653
0.007588 0.177721
0.007572 0.177788
0.007556 0.177856
0.007540 0.177924
0.007524 0.177991
0.007508 0.178058
0.007492 0.178125
0.007476 0.178192
0.007461 0.178259
0.007445 0.178326
0.007429 0.178393
0.007413 0.178460
0.007398 0.178527
0.007382 0.178593
0.007367 0.178659
0.007351 0.178726
0.007335 0.178792
0.007320 0.178858
0.007304 0.178924
0.007289 0.178990
0.007274 0.179056
0.007258 0.179122
0.007243 0.179187
0.007228 0.179253
0.007212 0.179318
0.007197 0.179384
0.007182 0.179449
0.007167 0.179514
0.007151 0.179579
0.007136 0.179644
0.007121 0.179709
0.007106 0.179774
0.007091 0.179839
0.007076 0.179903
0.007061 0.179968
0.007046 0.180032
0.007031 0.180097
0.007016 0.180161
0.007001 0.180225
0.006987 0.180289
0.006972 0.180353
0.006957 0.180417
0.006942 0.180481
0.006928 0.180544
0.006913 0.180608
0.006898 0.180671
0.006884 0.180735
0.006869 0.180798
0.006854 0.180861
0.006840 0.180924
0.006825 0.180987
0.006811 0.181050
0.006797 0.181113
0.006782 0.181176
0.006768 0.181239
0.006753 0.181301
0.006739 0.181364
0.006725 0.181426
0.006711 0.181488
0.006696 0.181550
0.006682 0.181612
0.006668 0.181674
0.006654 0.181736
0.006640 0.181798
0.006626 0.181860
0.006611 0.181922
0.006597 0.181983
0.006583 0.182045
0.006569 0.182106
0.006556 0.182167
0.006542 0.182228
0.006528 0.182290
0.006514 0.182351
0.006500 0.182411
0.006486 0.182472
0.006472 0.182533
0.006459 0.182594
0.006445 0.182654
0.006431 0.182715
0.006418 0.182775
0.006404 0.182835
0.006390 0.182895
0.006377 0.182956
0.006363 0.183016
0.006350 0.183076
0.006336 0.183135
0.006323 0.183195
0.006309 0.183255
0.006296 0.183314
0.006283 0.183374
0.006269 0.183433
0.006256 0.183492
0.006243 0.183552
0.006229 0.183611
0.006216 0.183670
0.006203 0.183729
0.006190 0.183788
0.006176 0.183846
0.006163 0.183905
0.006150 0.183964
0.006137 0.184022
0.006124 0.184081
0.006111 0.184139
0.006098 0.184197
0.006085 0.184255
0.006072 0.184313
0.006059 0.184371
0.006046 0.184429
0.006033 0.184487
0.006021 0.184545
0.006008 0.184602
0.005995 0.184660
0.005982 0.184717
0.005969 0.184775
0.005957 0.184832
0.005944 0.184889
0.005931 0.184946
0.005919 0.185003
0.005906 0.185060
0.005894 0.185117
0.005881 0.185174
0.005868 0.185231
0.005856 0.185287
0.005843 0.185344
0.005831 0.185400
0.005819 0.185456
0.005806 0.185513
0.005794 0.185569
0.005781 0.185625
0.005769 0.185681
0.005757 0.185737
0.005745 0.185793
0.005732 0.185848
0.005720 0.185904
0.005708 0.185960
0.005696 0.186015
0.005684 0.186071
0.005672 0.186126
0.005659 0.186181
0.005647 0.186236
0.005635 0.186291
0.005623 0.186346
0.005611 0.186401
0.005599 0.186456
0.005587 0.186511
0.005575 0.186565
0.005564 0.186620
0.005552 0.186674
0.005540 0.186729
0.005528 0.186783
0.005516 0.186837
0.005504 0.186891
0.005493 0.186946
0.005481 0.187000
0.005469 0.187053
0.005458 0.187107
0.005446 0.187161
0.005434 0.187215
0.005423 0.187268
0.005411 0.187322
0.005400 0.187375
0.005388 0.187428
0.005377 0.187482
0.005365 0.187535
0.005354 0.187588
0.005342 0.187641
0.005331 0.187694
0.005319 0.187747
0.005308 0.187799
0.005297 0.187852
0.005285 0.187905
0.005274 0.187957
0.005263 0.188009
0.005251 0.188062
0.005240 0.188114
0.005229 0.188166
0.005218 0.188218
0.005207 0.188270
0.005196 0.188322
0.005184 0.188374
0.005173 0.188426
0.005162 0.188478
0.005151 0.188529
0.005140 0.188581
0.005129 0.188632
0.005118 0.188684
0.005107 0.188735
0.005096 0.188786
0.005086 0.188837
0.005075 0.188888
0.005064 0.188939
0.005053 0.188990
0.005042 0.189041
0.005031 0.189092
0.005021 0.189143
0.005010 0.189193
0.004999 0.189244
0.004988 0.189294
0.004978 0.189344
0.004967 0.189395
0.004957 0.189445
0.004946 0.189495
0.004935 0.189545
0.004925 0.189595
0.004914 0.189645
0.004904 0.189695
0.004893 0.189744
0.004883 0.189794
0.004872 0.189844
0.004862 0.189893
0.004851 0.189943
0.004841 0.189992
0.004831 0.190041
0.004820 0.190090
0.004810 0.190139
0.004800 0.190188
0.004789 0.190237
0.004779 0.190286
0.004769 0.190335
0.004759 0.190384
0.004748 0.190432
0.004738 0.190481
0.004728 0.190530
0.004718 0.190578
0.004708 0.190626
0.004698 0.190675
0.004688 0.190723
0.004678 0.190771
0.004668 0.190819
0.004658 0.190867
0.004648 0.190915
0.004638 0.190963
0.004628 0.191010
0.004618 0.191058
0.004608 0.191106
0.004598 0.191153
0.004588 0.191201
0.004578 0.191248
0.004569 0.191295
0.004559 0.191342
0.004549 0.191390
0.004539 0.191437
0.004529 0.191484
0.004520 0.191531
0.004510 0.191577
0.004500 0.191624
0.004491 0.191671
0.004481 0.191717
0.004471 0.191764
0.004462 0.191811
0.004452 0.191857
0.004443 0.191903
0.004433 0.191950
0.004424 0.191996
0.004414 0.192042
0.004405 0.192088
0.004395 0.192134
0.004386 0.192180
0.004376 0.192226
0.004367 0.192271
0.004358 0.192317
0.004348 0.192363
0.004339 0.192408
0.004330 0.192454
0.004320 0.192499
0.004311 0.192544
0.004302 0.192589
0.004293 0.192635
0.004283 0.192680
0.004274 0.192725
0.004265 0.192770
0.004256 0.192815
0.004247 0.192859
0.004238 0.192904
0.004228 0.192949
0.004219 0.192993
0.004210 0.193038
0.004201 0.193082
0.004192 0.193127
0.004183 0.193171
0.004174 0.193215
0.004165 0.193259
0.004156 0.193304
0.004147 0.193348
0.004138 0.193392
0.004130 0.193435
0.004121 0.193479
0.004112 0.193523
0.004103 0.193567
0.004094 0.193610
0.004085 0.193654
0.004077 0.193697
0.004068 0.193741
0.004059 0.193784
0.004050 0.193827
0.004042 0.193870
0.004033 0.193914
0.004024 0.193957
0.004016 0.194000
0.004007 0.194043
0.003998 0.194085
0.003990 0.194128
0.003981 0.194171
0.003973 0.194214
0.003964 0.194256
0.003956 0.194299
0.003947 0.194341
0.003939 0.194383
0.003930 0.194426
0.003922 0.194468
0.003913 0.194510
0.003905 0.194552
0.003896 0.194594
0.003888 0.194636
0.003880 0.194678
0.003871 0.194720
0.003863 0.194762
0.003855 0.194803
0.003846 0.194845
0.003838 0.194886
0.003830 0.194928
0.003821 0.194969
0.003813 0.195011
0.003805 0.195052
0.003797 0.195093
0.003789 0.195134
0.003781 0.195176
0.003772 0.195217
0.003764 0.195257
0.003756 0.195298
0.003748 0.195339
0.003740 0.195380
0.003732 0.195421
0.003724 0.195461
0.003716 0.195502
0.003708 0.195542
0.003700 0.195583
0.003692 0.195623
0.003684 0.195663
0.003676 0.195704
0.003668 0.195744
0.003660 0.195784
0.003652 0.195824
0.003644 0.195864
0.003637 0.195904
0.003629 0.195944
0.003621 0.195983
0.003613 0.196023
0.003605 0.196063
0.003598 0.196102
0.003590 0.196142
0.003582 0.196181
0.003574 0.196221
0.003567 0.196260
0.003559 0.196299
0.003551 0.196339
0.003544 0.196378
0.003536 0.196417
0.003528 0.196456
0.003521 0.196495
0.003513 0.196534
0.003506 0.196572
0.003498 0.196611
0.003490 0.196650
0.003483 0.196688
0.003475 0.196727
0.003468 0.196765
0.003460 0.196804
0.003453 0.196842
0.003446 0.196881
0.003438 0.196919
0.003431 0.196957
0.003423 0.196995
0.003416 0.197033
0.003409 0.197071
0.003401 0.197109
0.003394 0.197147
0.003387 0.197185
0.003379 0.197223
0.003372 0.197260
0.003365 0.197298
0.003357 0.197335
0.003350 0.197373
0.003343 0.197410
0.003336 0.197448
0.003329 0.197485
0.003321 0.197522
0.003314 0.197560
0.003307 0.197597
0.003300 0.197634
0.003293 0.197671
0.003286 0.197708
0.003279 0.197745
0.003271 0.197781
0.003264 0.197818
0.003257 0.197855
0.003250 0.197892
0.003243 0.197928
0.003236 0.197965
0.003229 0.198001
0.003222 0.198038
0.003215 0.198074
0.003208 0.198110
0.003202 0.198146
0.003195 0.198183
0.003188 0.198219
0.003181 0.198255
0.003174 0.198291
0.003167 0.198327
0.003160 0.198363
0.003153 0.198398
0.003147 0.198434
0.003140 0.198470
0.003133 0.198506
0.003126 0.198541
0.003119 0.198577
0.003113 0.198612
0.003106 0.198648
0.003099 0.198683
0.003093 0.198718
0.003086 0.198753
0.003079 0.198789
0.003073 0.198824
0.003066 0.198859
0.003059 0.198894
0.003053 0.198929
0.003046 0.198964
0.003040 0.198998
0.003033 0.199033
0.003026 0.199068
0.003020 0.199102
0.003013 0.199137
0.003007 0.199172
0.003000 0.199206
0.002994 0.199240
0.002987 0.199275
0.002981 0.199309
0.002974 0.199343
0.002968 0.199378
0.002962 0.199412
0.002955 0.199446
0.002949 0.199480
0.002942 0.199514
0.002936 0.199548
0.002930 0.199582
0.002923 0.199615
0.002917 0.199649
0.002911 0.199683
0.002904 0.199716
0.002898 0.199750
0.002892 0.199783
0.002886 0.199817
0.002879 0.199850
0.002873 0.199884
0.002867 0.199917
0.002861 0.199950
0.002855 0.199983
0.002848 0.200017
0.002842 0.200050
0.002836 0.200083
0.002830 0.200116
0.002824 0.200148
0.002818 0.200181
0.002812 0.200214
0.002806 0.200247
0.002799 0.200280
0.002793 0.200312
0.002787 0.200345
0.002781 0.200377
0.002775 0.200410
0.002769 0.200442
0.002763 0.200475
0.002757 0.200507
0.002751 0.200539
0.002745 0.200571
0.002739 0.200603
0.002734 0.200636
0.002728 0.200668
0.002722 0.200700
0.002716 0.200731
0.002710 0.200763
0.002704 0.200795
0.002698 0.200827
0.002692 0.200859
0.002687 0.200890
0.002681 0.200922
0.002675 0.200954
0.002669 0.200985
0.002663 0.201016
0.002658 0.201048
0.002652 0.201079
0.002646 0.201111
0.002640 0.201142
0.002635 0.201173
0.002629 0.201204
0.002623 0.201235
0.002618 0.201266
0.002612 0.201297
0.002606 0.201328
0.002601 0.201359
0.002595 0.201390
0.002589 0.201421
0.002584 0.201451
0.002578 0.201482
0.002573 0.201513
0.002567 0.201543
0.002561 0.201574
0.002556 0.201604
0.002550 0.201635
0.002545 0.201665
0.002539 0.201695
0.002534 0.201725
0.002528 0.201756
0.002523 0.201786
0.002517 0.201816
0.002512 0.201846
0.002506 0.201876
0.002501 0.201906
0.002496 0.201936
0.002490 0.201966
0.002485 0.201995
0.002479 0.202025
0.002474 0.202055
0.002469 0.202085
0.002463 0.202114
0.002458 0.202144
0.002453 0.202173
0.002447 0.202203
0.002442 0.202232
0.002437 0.202261
0.002431 0.202291
0.002426 0.202320
0.002421 0.202349
0.002416 0.202378
0.002410 0.202407
0.002405 0.202437
0.002400 0.202466
0.002395 0.202494
0.002390 0.202523
0.002384 0.202552
0.002379 0.202581
0.002374 0.202610
0.002369 0.202639
0.002364 0.202667
0.002359 0.202696
0.002354 0.202724
0.002348 0.202753
0.002343 0.202781
0.002338 0.202810
0.002333 0.202838
0.002328 0.202866
0.002323 0.202895
0.002318 0.202923
0.002313 0.202951
0.002308 0.202979
0.002303 0.203007
0.002298 0.203035
0.002293 0.203063
0.002288 0.203091
0.002283 0.203119
0.002278 0.203147
0.002273 0.203175
0.002268 0.203203
0.002263 0.203230
0.002258 0.203258
0.002253 0.203286
0.002249 0.203313
0.002244 0.203341
0.002239 0.203368
0.002234 0.203396
0.002229 0.203423
0.002224 0.203450
0.002219 0.203478
0.002215 0.203505
0.002210 0.203532
0.002205 0.203559
0.002200 0.203586
0.002195 0.203613
0.002191 0.203640
0.002186 0.203667
0.002181 0.203694
0.002176 0.203721
0.002172 0.203748
0.002167 0.203775
0.002162 0.203801
0.002158 0.203828
0.002153 0.203855
0.002148 0.203881
0.002144 0.203908
0.002139 0.203934
0.002134 0.203961
0.002130 0.203987
0.002125 0.204014
0.002120 0.204040
0.002116 0.204066
0.002111 0.204092
0.002107 0.204119
0.002102 0.204145
0.002098 0.204171
0.002093 0.204197
0.002088 0.204223
0.002084 0.204249
0.002079 0.204275
0.002075 0.204301
0.002070 0.204326
0.002066 0.204352
0.002061 0.204378
0.002057 0.204404
0.002052 0.204429
0.002048 0.204455
0.002043 0.204480
0.002039 0.204506
0.002035 0.204531
0.002030 0.204557
0.002026 0.204582
0.002021 0.204608
0.002017 0.204633
0.002013 0.204658
0.002008 0.204683
0.002004 0.204709
0.002000 0.204734
0.001995 0.204759
0.001991 0.204784
0.001987 0.204809
0.001982 0.204834
0.001978 0.204859
0.001974 0.204884
0.001969 0.204908
0.001965 0.204933
0.001961 0.204958
0.001957 0.204983
0.001952 0.205007
0.001948 0.205032
0.001944 0.205056
0.001940 0.205081
0.001935 0.205106
0.001931 0.205130
0.001927 0.205154
0.001923 0.205179
0.001919 0.205203
0.001914 0.205227
0.001910 0.205252
0.001906 0.205276
0.001902 0.205300
0.001898 0.205324
0.001894 0.205348
0.001890 0.205372
0.001885 0.205396
0.001881 0.205420
0.001877 0.205444
0.001873 0.205468
0.001869 0.205492
0.001865 0.205515
0.001861 0.205539
0.001857 0.205563
0.001853 0.205586
0.001849 0.205610
0.001845 0.205634
0.001841 0.205657
0.001837 0.205681
0.001833 0.205704
0.001829 0.205728
0.001825 0.205751
0.001821 0.205774
0.001817 0.205798
0.001813 0.205821
0.001809 0.205844
0.001805 0.205867
0.001801 0.205890
0.001797 0.205913
0.001793 0.205936
0.001789 0.205959
0.001786 0.205982
0.001782 0.206005
0.001778 0.206028
0.001774 0.206051
0.001770 0.206074
0.001766 0.206097
0.001762 0.206119
0.001759 0.206142
0.001755 0.206165
0.001751 0.206187
0.001747 0.206210
0.001743 0.206233
0.001740 0.206255
0.001736 0.206277
0.001732 0.206300
0.001728 0.206322
0.001724 0.206345
0.001721 0.206367
0.001717 0.206389
0.001713 0.206411
0.001709 0.206434
0.001706 0.206456
0.001702 0.206478
0.001698 0.206500
0.001695 0.206522
0.001691 0.206544
0.001687 0.206566
0.001684 0.206588
0.001680 0.206610
0.001676 0.206632
0.001673 0.206653
0.001669 0.206675
0.001665 0.206697
0.001662 0.206719
0.001658 0.206740
0.001654 0.206762
0.001651 0.206783
0.001647 0.206805
0.001644 0.206826
0.001640 0.206848
0.001637 0.206869
0.001633 0.206891
0.001629 0.206912
0.001626 0.206933
0.001622 0.206955
0.001619 0.206976
0.001615 0.206997
0.001612 0.207018
0.001608 0.207039
0.001605 0.207060
0.001601 0.207082
0.001598 0.207103
0.001594 0.207124
0.001591 0.207144
0.001587 0.207165
0.001584 0.207186
0.001580 0.207207
0.001577 0.207228
0.001574 0.207249
0.001570 0.207269
0.001567 0.207290
0.001563 0.207311
0.001560 0.207331
0.001557 0.207352
0.001553 0.207372
0.001550 0.207393
0.001546 0.207413
0.001543 0.207434
0.001540 0.207454
0.001536 0.207475
0.001533 0.207495
0.001530 0.207515
0.001526 0.207536
0.001523 0.207556
0.001520 0.207576
0.001516 0.207596
0.001513 0.207616
0.001510 0.207636
0.001506 0.207656
0.001503 0.207676
0.001500 0.207696
0.001497 0.207716
0.001493 0.207736
0.001490 0.207756
0.001487 0.207776
0.001484 0.207796
0.001480 0.207815
0.001477 0.207835
0.001474 0.207855
0.001471 0.207875
0.001468 0.207894
0.001464 0.207914
0.001461 0.207933
0.001458 0.207953
0.001455 0.207972
0.001452 0.207992
0.001448 0.208011
0.001445 0.208031
0.001442 0.208050
0.001439 0.208069
0.001436 0.208089
0.001433 0.208108
0.001430 0.208127
0.001427 0.208146
0.001423 0.208165
0.001420 0.208185
0.001417 0.208204
0.001414 0.208223
0.001411 0.208242
0.001408 0.208261
0.001405 0.208280
0.001402 0.208299
0.001399 0.208317
0.001396 0.208336
0.001393 0.208355
0.001390 0.208374
0.001387 0.208393
0.001384 0.208411
0.001381 0.208430
0.001378 0.208449
0.001375 0.208467
0.001372 0.208486
0.001369 0.208505
0.001366 0.208523
0.001363 0.208542
0.001360 0.208560
0.001357 0.208578
0.001354 0.208597
0.001351 0.208615
0.001348 0.208633
0.001345 0.208652
0.001342 0.208670
0.001339 0.208688
0.001336 0.208706
0.001333 0.208725
0.001330 0.208743
0.001327 0.208761
0.001325 0.208779
0.001322 0.208797
0.001319 0.208815
0.001316 0.208833
0.001313 0.208851
0.001310 0.208869
0.001307 0.208887
0.001304 0.208905
0.001302 0.208922
0.001299 0.208940
0.001296 0.208958
0.001293 0.208976
0.001290 0.208993
0.001287 0.209011
0.001285 0.209029
0.001282 0.209046
0.001279 0.209064
0.001276 0.209081
0.001273 0.209099
0.001271 0.209116
0.001268 0.209134
0.001265 0.209151
0.001262 0.209169
0.001260 0.209186
0.001257 0.209203
0.001254 0.209220
0.001251 0.209238
0.001249 0.209255
0.001246 0.209272
0.001243 0.209289
0.001241 0.209306
0.001238 0.209324
0.001235 0.209341
0.001232 0.209358
0.001230 0.209375
0.001227 0.209392
0.001224 0.209409
0.001222 0.209426
0.001219 0.209442
0.001216 0.209459
0.001214 0.209476
0.001211 0.209493
0.001208 0.209510
0.001206 0.209526
0.001203 0.209543
0.001201 0.209560
0.001198 0.209576
0.001195 0.209593
0.001193 0.209610
0.001190 0.209626
0.001188 0.209643
0.001185 0.209659
0.001182 0.209676
0.001180 0.209692
0.001177 0.209709
0.001175 0.209725
0.001172 0.209741
0.001170 0.209758
0.001167 0.209774
0.001164 0.209790
0.001162 0.209807
0.001159 0.209823
0.001157 0.209839
0.001154 0.209855
0.001152 0.209871
0.001149 0.209887
0.001147 0.209903
0.001144 0.209919
0.001142 0.209936
0.001139 0.209951
0.001137 0.209967
0.001134 0.209983
0.001132 0.209999
0.001129 0.210015
0.001127 0.210031
0.001124 0.210047
0.001122 0.210063
0.001120 0.210078
0.001117 0.210094
0.001115 0.210110
0.001112 0.210125
0.001110 0.210141
0.001107 0.210157
0.001105 0.210172
0.001103 0.210188
0.001100 0.210203
0.001098 0.210219
0.001095 0.210234
0.001093 0.210250
0.001091 0.210265
0.001088 0.210281
0.001086 0.210296
0.001083 0.210311
0.001081 0.210327
0.001079 0.210342
0.001076 0.210357
0.001074 0.210373
0.001072 0.210388
0.001069 0.210403
0.001067 0.210418
0.001065 0.210433
0.001062 0.210448
0.001060 0.210463
0.001058 0.210478
0.001055 0.210493
0.001053 0.210508
0.001051 0.210523
0.001048 0.210538
0.001046 0.210553
0.001044 0.210568
0.001042 0.210583
0.001039 0.210598
0.001037 0.210613
0.001035 0.210627
0.001033 0.210642
0.001030 0.210657
0.001028 0.210672
0.001026 0.210686
0.001024 0.210701
0.001021 0.210716
0.001019 0.210730
0.001017 0.210745
0.001015 0.210759
0.001012 0.210774
0.001010 0.210788
0.001008 0.210803
0.001006 0.210817
0.001004 0.210832
0.001001 0.210846
0.000999 0.210860
0.000997 0.210875
0.000995 0.210889
0.000993 0.210903
0.000991 0.210917
0.000988 0.210932
0.000986 0.210946
0.000984 0.210960
0.000982 0.210974
0.000980 0.210988
0.000978 0.211002
0.000975 0.211017
0.000973 0.211031
0.000971 0.211045
0.000969 0.211059
0.000967 0.211073
0.000965 0.211087
0.000963 0.211100
0.000961 0.211114
0.000959 0.211128
0.000956 0.211142
0.000954 0.211156
0.000952 0.211170
0.000950 0.211184
0.000948 0.211197
0.000946 0.211211
0.000944 0.211225
0.000942 0.211238
0.000940 0.211252
0.000938 0.211266
0.000936 0.211279
0.000934 0.211293
0.000932 0.211306
0.000930 0.211320
0.000928 0.211333
0.000926 0.211347
0.000924 0.211360
0.000922 0.211374
0.000920 0.211387
0.000918 0.211401
0.000916 0.211414
0.000914 0.211427
0.000912 0.211441
0.000910 0.211454
0.000908 0.211467
0.000906 0.211480
0.000904 0.211494
0.000902 0.211507
0.000900 0.211520
0.000898 0.211533
0.000896 0.211546
0.000894 0.211559
0.000892 0.211573
0.000890 0.211586
0.000888 0.211599
0.000886 0.211612
0.000884 0.211625
0.000882 0.211638
0.000880 0.211650
0.000878 0.211663
0.000876 0.211676
0.000874 0.211689
0.000873 0.211702
0.000871 0.211715
0.000869 0.211728
0.000867 0.211740
0.000865 0.211753
0.000863 0.211766
0.000861 0.211779
0.000859 0.211791
0.000857 0.211804
0.000856 0.211817
0.000854 0.211829
0.000852 0.211842
0.000850 0.211854
0.000848 0.211867
0.000846 0.211879
0.000844 0.211892
0.000843 0.211904
0.000841 0.211917
0.000839 0.211929
0.000837 0.211942
0.000835 0.211954
0.000833 0.211966
0.000832 0.211979
0.000830 0.211991
0.000828 0.212003
0.000826 0.212016
0.000824 0.212028
0.000822 0.212040
0.000821 0.212052
0.000819 0.212065
0.000817 0.212077
0.000815 0.212089
0.000814 0.212101
0.000812 0.212113
0.000810 0.212125
0.000808 0.212137
0.000806 0.212149
0.000805 0.212161
0.000803 0.212173
0.000801 0.212185
0.000799 0.212197
0.000798 0.212209
0.000796 0.212221
0.000794 0.212233
0.000792 0.212245
0.000791 0.212257
0.000789 0.212268
0.000787 0.212280
0.000786 0.212292
0.000784 0.212304
0.000782 0.212315
0.000780 0.212327
0.000779 0.212339
0.000777 0.212350
0.000775 0.212362
0.000774 0.212374
0.000772 0.212385
0.000770 0.212397
0.000769 0.212409
0.000767 0.212420
0.000765 0.212432
0.000764 0.212443
0.000762 0.212455
0.000760 0.212466
0.000759 0.212477
0.000757 0.212489
0.000755 0.212500
0.000754 0.212512
0.000752 0.212523
0.000750 0.212534
0.000749 0.212546
0.000747 0.212557
0.000745 0.212568
0.000744 0.212579
0.000742 0.212591
0.000740 0.212602
0.000739 0.212613
0.000737 0.212624
0.000736 0.212635
0.000734 0.212647
0.000732 0.212658
0.000731 0.212669
0.000729 0.212680
0.000728 0.212691
0.000726 0.212702
0.000724 0.212713
0.000723 0.212724
0.000721 0.212735
0.000720 0.212746
0.000718 0.212757
0.000717 0.212768
0.000715 0.212779
0.000713 0.212789
0.000712 0.212800
0.000710 0.212811
0.000709 0.212822
0.000707 0.212833
0.000706 0.212843
0.000704 0.212854
0.000703 0.212865
0.000701 0.212876
0.000699 0.212886
0.000698 0.212897
0.000696 0.212908
0.000695 0.212918
0.000693 0.212929
0.000692 0.212940
0.000690 0.212950
0.000689 0.212961
0.000687 0.212971
0.000686 0.212982
0.000684 0.212992
0.000683 0.213003
0.000681 0.213013
0.000680 0.213024
0.000678 0.213034
0.000677 0.213044
0.000675 0.213055
0.000674 0.213065
0.000672 0.213076
0.000671 0.213086
0.000670 0.213096
0.000668 0.213106
0.000667 0.213117
0.000665 0.213127
0.000664 0.213137
0.000662 0.213147
0.000661 0.213158
0.000659 0.213168
0.000658 0.213178
0.000656 0.213188
0.000655 0.213198
0.000654 0.213208
0.000652 0.213218
0.000651 0.213228
0.000649 0.213239
0.000648 0.213249
0.000646 0.213259
0.000645 0.213269
0.000644 0.213279
0.000642 0.213288
0.000641 0.213298
0.000639 0.213308
0.000638 0.213318
0.000637 0.213328
0.000635 0.213338
0.000634 0.213348
0.000632 0.213358
0.000631 0.213367
0.000630 0.213377
0.000628 0.213387
0.000627 0.213397
0.000626 0.213407
0.000624 0.213416
0.000623 0.213426
0.000621 0.213436
0.000620 0.213445
0.000619 0.213455
0.000617 0.213465
0.000616 0.213474
0.000615 0.213484
0.000613 0.213493
0.000612 0.213503
0.000611 0.213513
0.000609 0.213522
0.000608 0.213532
0.000607 0.213541
0.000605 0.213551
0.000604 0.213560
0.000603 0.213569
0.000601 0.213579
0.000600 0.213588
0.000599 0.213598
0.000597 0.213607
0.000596 0.213616
0.000595 0.213626
0.000594 0.213635
0.000592 0.213644
0.000591 0.213654
0.000590 0.213663
0.000588 0.213672
0.000587 0.213681
0.000586 0.213691
0.000584 0.213700
0.000583 0.213709
0.000582 0.213718
0.000581 0.213727
0.000579 0.213736
0.000578 0.213746
0.000577 0.213755
0.000576 0.213764
0.000574 0.213773
0.000573 0.213782
0.000572 0.213791
0.000571 0.213800
0.000569 0.213809
0.000568 0.213818
0.000567 0.213827
0.000566 0.213836
0.000564 0.213845
0.000563 0.213854
0.000562 0.213863
0.000561 0.213872
0.000559 0.213880
0.000558 0.213889
0.000557 0.213898
0.000556 0.213907
0.000555 0.213916
0.000553 0.213924
0.000552 0.213933
0.000551 0.213942
0.000550 0.213951
0.000549 0.213959
0.000547 0.213968
0.000546 0.213977
0.000545 0.213986
0.000544 0.213994
0.000543 0.214003
0.000541 0.214011
0.000540 0.214020
0.000539 0.214029
0.000538 0.214037
0.000537 0.214046
0.000535 0.214054
0.000534 0.214063
0.000533 0.214071
0.000532 0.214080
0.000531 0.214088
0.000530 0.214097
0.000528 0.214105
0.000527 0.214114
0.000526 0.214122
0.000525 0.214131
0.000524 0.214139
0.000523 0.214147
0.000522 0.214156
0.000520 0.214164
0.000519 0.214172
0.000518 0.214181
0.000517 0.214189
0.000516 0.214197
0.000515 0.214206
0.000514 0.214214
0.000512 0.214222
0.000511 0.214230
0.000510 0.214239
0.000509 0.214247
0.000508 0.214255
0.000507 0.214263
0.000506 0.214271
0.000505 0.214279
0.000504 0.214288
0.000502 0.214296
0.000501 0.214304
0.000500 0.214312
0.000499 0.214320
0.000498 0.214328
0.000497 0.214336
0.000496 0.214344
0.000495 0.214352
0.000494 0.214360
0.000493 0.214368
0.000492 0.214376
0.000491 0.214384
0.000489 0.214392
0.000488 0.214400
0.000487 0.214408
0.000486 0.214415
0.000485 0.214423
0.000484 0.214431
0.000483 0.214439
0.000482 0.214447
0.000481 0.214455
0.000480 0.214462
0.000479 0.214470
0.000478 0.214478
0.000477 0.214486
0.000476 0.214493
0.000475 0.214501
0.000474 0.214509
0.000473 0.214517
0.000472 0.214524
0.000471 0.214532
0.000469 0.214540
0.000468 0.214547
0.000467 0.214555
0.000466 0.214562
0.000465 0.214570
0.000464 0.214578
0.000463 0.214585
0.000462 0.214593
0.000461 0.214600
0.000460 0.214608
0.000459 0.214615
0.000458 0.214623
0.000457 0.214630
0.000456 0.214638
0.000455 0.214645
0.000454 0.214653
0.000453 0.214660
0.000452 0.214668
0.000451 0.214675
0.000450 0.214682
0.000449 0.214690
0.000448 0.214697
0.000447 0.214704
0.000446 0.214712
0.000445 0.214719
0.000444 0.214726
0.000443 0.214734
0.000442 0.214741
0.000442 0.214748
0.000441 0.214755
0.000440 0.214763
0.000439 0.214770
0.000438 0.214777
0.000437 0.214784
0.000436 0.214792
0.000435 0.214799
0.000434 0.214806
0.000433 0.214813
0.000432 0.214820
0.000431 0.214827
0.000430 0.214834
0.000429 0.214841
0.000428 0.214849
0.000427 0.214856
0.000426 0.214863
0.000425 0.214870
0.000424 0.214877
0.000424 0.214884
0.000423 0.214891
0.000422 0.214898
0.000421 0.214905
0.000420 0.214912
0.000419 0.214919
0.000418 0.214926
0.000417 0.214932
0.000416 0.214939
0.000415 0.214946
0.000414 0.214953
0.000413 0.214960
0.000413 0.214967
0.000412 0.214974
0.000411 0.214981
0.000410 0.214987
0.000409 0.214994
0.000408 0.215001
0.000407 0.215008
0.000406 0.215015
0.000405 0.215021
0.000404 0.215028
0.000404 0.215035
0.000403 0.215042
0.000402 0.215048
0.000401 0.215055
0.000400 0.215062
0.000399 0.215068
0.000398 0.215075
0.000397 0.215082
0.000397 0.215088
0.000396 0.215095
0.000395 0.215101
0.000394 0.215108
0.000393 0.215115
0.000392 0.215121
0.000391 0.215128
0.000391 0.215134
0.000390 0.215141
0.000389 0.215147
0.000388 0.215154
0.000387 0.215160
0.000386 0.215167
0.000385 0.215173
0.000385 0.215180
0.000384 0.215186
0.000383 0.215193
0.000382 0.215199
0.000381 0.215206
0.000380 0.215212
0.000380 0.215218
0.000379 0.215225
0.000378 0.215231
0.000377 0.215237
0.000376 0.215244
0.000375 0.215250
0.000375 0.215256
0.000374 0.215263
0.000373 0.215269
0.000372 0.215275
0.000371 0.215282
0.000370 0.215288
0.000370 0.215294
0.000369 0.215300
0.000368 0.215307
0.000367 0.215313
0.000366 0.215319
0.000366 0.215325
0.000365 0.215331
0.000364 0.215338
0.000363 0.215344
0.000362 0.215350
0.000362 0.215356
0.000361 0.215362
0.000360 0.215368
0.000359 0.215374
0.000358 0.215380
0.000358 0.215387
0.000357 0.215393
0.000356 0.215399
0.000355 0.215405
0.000355 0.215411
0.000354 0.215417
0.000353 0.215423
0.000352 0.215429
0.000351 0.215435
0.000351 0.215441
0.000350 0.215447
0.000349 0.215453
0.000348 0.215459
0.000348 0.215465
0.000347 0.215470
0.000346 0.215476
0.000345 0.215482
0.000345 0.215488
0.000344 0.215494
0.000343 0.215500
0.000342 0.215506
0.000342 0.215512
0.000341 0.215517
0.000340 0.215523
0.000339 0.215529
0.000339 0.215535
0.000338 0.215541
0.000337 0.215546
0.000336 0.215552
0.000336 0.215558
0.000335 0.215564
0.000334 0.215569
0.000333 0.215575
0.000333 0.215581
0.000332 0.215587
0.000331 0.215592
0.000331 0.215598
0.000330 0.215604
0.000329 0.215609
0.000328 0.215615
0.000328 0.215621
0.000327 0.215626
0.000326 0.215632
0.000326 0.215637
0.000325 0.215643
0.000324 0.215649
0.000323 0.215654
0.000323 0.215660
0.000322 0.215665
0.000321 0.215671
0.000321 0.215676
0.000320 0.215682
0.000319 0.215687
0.000318 0.215693
0.000318 0.215698
0.000317 0.215704
0.000316 0.215709
0.000316 0.215715
0.000315 0.215720
0.000314 0.215726
0.000314 0.215731
0.000313 0.215737
0.000312 0.215742
0.000312 0.215747
0.000311 0.215753
0.000310 0.215758
0.000309 0.215764
0.000309 0.215769
0.000308 0.215774
0.000307 0.215780
0.000307 0.215785
0.000306 0.215790
0.000305 0.215796
0.000305 0.215801
0.000304 0.215806
0.000303 0.215811
0.000303 0.215817
0.000302 0.215822
0.000301 0.215827
0.000301 0.215833
0.000300 0.215838
0.000299 0.215843
0.000299 0.215848
0.000298 0.215853
0.000298 0.215859
0.000297 0.215864
0.000296 0.215869
0.000296 0.215874
0.000295 0.215879
0.000294 0.215884
0.000294 0.215890
0.000293 0.215895
0.000292 0.215900
0.000292 0.215905
0.000291 0.215910
0.000290 0.215915
0.000290 0.215920
0.000289 0.215925
0.000289 0.215930
0.000288 0.215935
0.000287 0.215940
0.000287 0.215945
0.000286 0.215950
0.000285 0.215955
0.000285 0.215960
0.000284 0.215965
0.000283 0.215970
0.000283 0.215975
0.000282 0.215980
0.000282 0.215985
0.000281 0.215990
0.000280 0.215995
0.000280 0.216000
0.000279 0.216005
0.000279 0.216010
0.000278 0.216015
0.000277 0.216020
0.000277 0.216025
0.000276 0.216029
0.000276 0.216034
0.000275 0.216039
0.000274 0.216044
0.000274 0.216049
0.000273 0.216054
0.000273 0.216059
0.000272 0.216063
0.000271 0.216068
0.000271 0.216073
0.000270 0.216078
0.000270 0.216082
0.000269 0.216087
0.000268 0.216092
0.000268 0.216097
0.000267 0.216101
0.000267 0.216106
0.000266 0.216111
0.000265 0.216116
0.000265 0.216120
0.000264 0.216125
0.000264 0.216130
0.000263 0.216134
0.000263 0.216139
0.000262 0.216144
0.000261 0.216148
0.000261 0.216153
0.000260 0.216158
0.000260 0.216162
0.000259 0.216167
0.000259 0.216171
0.000258 0.216176
0.000257 0.216181
0.000257 0.216185
0.000256 0.216190
0.000256 0.216194
0.000255 0.216199
0.000255 0.216203
0.000254 0.216208
0.000253 0.216213
0.000253 0.216217
0.000252 0.216222
0.000252 0.216226
0.000251 0.216231
0.000251 0.216235
0.000250 0.216240
0.000250 0.216244
0.000249 0.216248
0.000249 0.216253
0.000248 0.216257
0.000247 0.216262
0.000247 0.216266
0.000246 0.216271
0.000246 0.216275
0.000245 0.216279
0.000245 0.216284
0.000244 0.216288
0.000244 0.216293
0.000243 0.216297
0.000243 0.216301
0.000242 0.216306
0.000242 0.216310
0.000241 0.216314
0.000240 0.216319
0.000240 0.216323
0.000239 0.216327
0.000239 0.216332
0.000238 0.216336
0.000238 0.216340
0.000237 0.216344
0.000237 0.216349
0.000236 0.216353
0.000236 0.216357
0.000235 0.216362
0.000235 0.216366
0.000234 0.216370
0.000234 0.216374
0.000233 0.216378
0.000233 0.216383
0.000232 0.216387
0.000232 0.216391
0.000231 0.216395
0.000231 0.216399
0.000230 0.216404
0.000230 0.216408
0.000229 0.216412
0.000229 0.216416
0.000228 0.216420
0.000228 0.216424
0.000227 0.216428
0.000227 0.216433
0.000226 0.216437
0.000226 0.216441
0.000225 0.216445
0.000225 0.216449
0.000224 0.216453
0.000224 0.216457
0.000223 0.216461
0.000223 0.216465
0.000222 0.216469
0.000222 0.216473
0.000221 0.216477
0.000221 0.216481
0.000220 0.216485
0.000220 0.216489
0.000219 0.216493
0.000219 0.216497
0.000218 0.216501
0.000218 0.216505
0.000217 0.216509
0.000217 0.216513
0.000216 0.216517
0.000216 0.216521
0.000215 0.216525
0.000215 0.216529
0.000215 0.216533
0.000214 0.216537
0.000214 0.216541
0.000213 0.216545
0.000213 0.216548
0.000212 0.216552
0.000212 0.216556
0.000211 0.216560
0.000211 0.216564
0.000210 0.216568
0.000210 0.216572
0.000209 0.216575
0.000209 0.216579
0.000209 0.216583
0.000208 0.216587
0.000208 0.216591
0.000207 0.216595
0.000207 0.216598
0.000206 0.216602
0.000206 0.216606
0.000205 0.216610
0.000205 0.216614
0.000204 0.216617
0.000204 0.216621
0.000204 0.216625
0.000203 0.216629
0.000203 0.216632
0.000202 0.216636
0.000202 0.216640
0.000201 0.216643
0.000201 0.216647
0.000200 0.216651
0.000200 0.216655
0.000200 0.216658
0.000199 0.216662
0.000199 0.216666
0.000198 0.216669
0.000198 0.216673
0.000197 0.216677
0.000197 0.216680
0.000197 0.216684
0.000196 0.216687
0.000196 0.216691
0.000195 0.216695
0.000195 0.216698
0.000194 0.216702
0.000194 0.216705
0.000194 0.216709
0.000193 0.216713
0.000193 0.216716
0.000192 0.216720
0.000192 0.216723
0.000191 0.216727
0.000191 0.216730
0.000191 0.216734
0.000190 0.216738
0.000190 0.216741
0.000189 0.216745
0.000189 0.216748
0.000188 0.216752
0.000188 0.216755
0.000188 0.216759
0.000187 0.216762
0.000187 0.216766
0.000186 0.216769
0.000186 0.216773
0.000186 0.216776
0.000185 0.216779
0.000185 0.216783
0.000184 0.216786
0.000184 0.216790
0.000184 0.216793
0.000183 0.216797
0.000183 0.216800
0.000182 0.216803
0.000182 0.216807
0.000182 0.216810
0.000181 0.216814
0.000181 0.216817
0.000180 0.216820
0.000180 0.216824
0.000180 0.216827
0.000179 0.216830
0.000179 0.216834
0.000178 0.216837
0.000178 0.216840
0.000178 0.216844
0.000177 0.216847
0.000177 0.216850
0.000176 0.216854
0.000176 0.216857
0.000176 0.216860
0.000175 0.216864
0.000175 0.216867
0.000175 0.216870
0.000174 0.216874
0.000174 0.216877
0.000173 0.216880
0.000173 0.216883
0.000173 0.216887
0.000172 0.216890
0.000172 0.216893
0.000171 0.216896
0.000171 0.216900
0.000171 0.216903
0.000170 0.216906
0.000170 0.216909
0.000170 0.216912
0.000169 0.216916
0.000169 0.216919
0.000169 0.216922
0.000168 0.216925
0.000168 0.216928
0.000167 0.216931
0.000167 0.216935
0.000167 0.216938
0.000166 0.216941
0.000166 0.216944
0.000166 0.216947
0.000165 0.216950
0.000165 0.216953
0.000164 0.216957
0.000164 0.216960
0.000164 0.216963
0.000163 0.216966
0.000163 0.216969
0.000163 0.216972
0.000162 0.216975
0.000162 0.216978
0.000162 0.216981
0.000161 0.216984
0.000161 0.216987
0.000161 0.216990
0.000160 0.216994
0.000160 0.216997
0.000160 0.217000
0.000159 0.217003
0.000159 0.217006
0.000158 0.217009
0.000158 0.217012
0.000158 0.217015
0.000157 0.217018
0.000157 0.217021
0.000157 0.217024
0.000156 0.217027
0.000156 0.217030
0.000156 0.217033
0.000155 0.217036
0.000155 0.217039
0.000155 0.217041
0.000154 0.217044
0.000154 0.217047
0.000154 0.217050
0.000153 0.217053
0.000153 0.217056
0.000153 0.217059
0.000152 0.217062
0.000152 0.217065
0.000152 0.217068
0.000151 0.217071
0.000151 0.217074
0.000151 0.217077
0.000150 0.217079
0.000150 0.217082
0.000150 0.217085
0.000149 0.217088
0.000149 0.217091
0.000149 0.217094
0.000148 0.217097
0.000148 0.217099
0.000148 0.217102
0.000147 0.217105
0.000147 0.217108
0.000147 0.217111
0.000146 0.217114
0.000146 0.217116
0.000146 0.217119
0.000145 0.217122
0.000145 0.217125
0.000145 0.217128
0.000145 0.217130
0.000144 0.217133
0.000144 0.217136
0.000144 0.217139
0.000143 0.217141
0.000143 0.217144
0.000143 0.217147
0.000142 0.217150
0.000142 0.217152
0.000142 0.217155
0.000141 0.217158
0.000141 0.217161
0.000141 0.217163
0.000140 0.217166
0.000140 0.217169
0.000140 0.217172
0.000140 0.217174
0.000139 0.217177
0.000139 0.217180
0.000139 0.217182
0.000138 0.217185
0.000138 0.217188
0.000138 0.217190
0.000137 0.217193
0.000137 0.217196
0.000137 0.217198
0.000136 0.217201
0.000136 0.217204
0.000136 0.217206
0.000136 0.217209
0.000135 0.217212
0.000135 0.217214
0.000135 0.217217
0.000134 0.217219
0.000134 0.217222
0.000134 0.217225
0.000134 0.217227
0.000133 0.217230
0.000133 0.217232
0.000133 0.217235
0.000132 0.217238
0.000132 0.217240
0.000132 0.217243
0.000131 0.217245
0.000131 0.217248
0.000131 0.217250
0.000131 0.217253
0.000130 0.217255
0.000130 0.217258
0.000130 0.217261
0.000129 0.217263
0.000129 0.217266
0.000129 0.217268
0.000129 0.217271
0.000128 0.217273
0.000128 0.217276
0.000128 0.217278
0.000128 0.217281
0.000127 0.217283
0.000127 0.217286
0.000127 0.217288
0.000126 0.217291
0.000126 0.217293
0.000126 0.217296
0.000126 0.217298
0.000125 0.217301
0.000125 0.217303
0.000125 0.217305
0.000124 0.217308
0.000124 0.217310
0.000124 0.217313
0.000124 0.217315
0.000123 0.217318
0.000123 0.217320
0.000123 0.217322
0.000123 0.217325
0.000122 0.217327
0.000122 0.217330
0.000122 0.217332
0.000121 0.217334
0.000121 0.217337
0.000121 0.217339
0.000121 0.217342
0.000120 0.217344
0.000120 0.217346
0.000120 0.217349
0.000120 0.217351
0.000119 0.217353
0.000119 0.217356
0.000119 0.217358
0.000119 0.217361
0.000118 0.217363
0.000118 0.217365
0.000118 0.217368
0.000118 0.217370
0.000117 0.217372
0.000117 0.217374
0.000117 0.217377
0.000117 0.217379
0.000116 0.217381
0.000116 0.217384
0.000116 0.217386
0.000116 0.217388
0.000115 0.217391
0.000115 0.217393
0.000115 0.217395
0.000114 0.217397
0.000114 0.217400
0.000114 0.217402
0.000114 0.217404
0.000113 0.217406
0.000113 0.217409
0.000113 0.217411
0.000113 0.217413
0.000113 0.217415
0.000112 0.217418
0.000112 0.217420
0.000112 0.217422
0.000112 0.217424
0.000111 0.217427
0.000111 0.217429
0.000111 0.217431
0.000111 0.217433
0.000110 0.217435
0.000110 0.217438
0.000110 0.217440
0.000110 0.217442
0.000109 0.217444
0.000109 0.217446
0.000109 0.217449
0.000109 0.217451
0.000108 0.217453
0.000108 0.217455
0.000108 0.217457
0.000108 0.217459
0.000107 0.217462
0.000107 0.217464
0.000107 0.217466
0.000107 0.217468
0.000106 0.217470
0.000106 0.217472
0.000106 0.217474
0.000106 0.217476
0.000106 0.217479
0.000105 0.217481
0.000105 0.217483
0.000105 0.217485
0.000105 0.217487
0.000104 0.217489
0.000104 0.217491
0.000104 0.217493
0.000104 0.217495
0.000103 0.217497
0.000103 0.217500
0.000103 0.217502
0.000103 0.217504
0.000103 0.217506
0.000102 0.217508
0.000102 0.217510
0.000102 0.217512
0.000102 0.217514
0.000101 0.217516
0.000101 0.217518
0.000101 0.217520
0.000101 0.217522
0.000101 0.217524
0.000100 0.217526
0.000100 0.217528
0.000100 0.217530
0.000100 0.217532
0.000099 0.217534
0.000099 0.217536
0.000099 0.217538
0.000099 0.217540
0.000099 0.217542
0.000098 0.217544
0.000098 0.217546
0.000098 0.217548
0.000098 0.217550
0.000098 0.217552
0.000097 0.217554
0.000097 0.217556
0.000097 0.217558
0.000097 0.217560
0.000096 0.217562
0.000096 0.217564
0.000096 0.217566
0.000096 0.217568
0.000096 0.217570
0.000095 0.217572
0.000095 0.217574
0.000095 0.217576
0.000095 0.217578
0.000095 0.217579
0.000094 0.217581
0.000094 0.217583
0.000094 0.217585
0.000094 0.217587
0.000094 0.217589
0.000093 0.217591
0.000093 0.217593
0.000093 0.217595
0.000093 0.217597
0.000093 0.217599
0.000092 0.217600
0.000092 0.217602
0.000092 0.217604
0.000092 0.217606
0.000092 0.217608
0.000091 0.217610
0.000091 0.217612
0.000091 0.217614
0.000091 0.217615
0.000091 0.217617
0.000090 0.217619
0.000090 0.217621
0.000090 0.217623
0.000090 0.217625
0.000090 0.217626
0.000089 0.217628
0.000089 0.217630
0.000089 0.217632
0.000089 0.217634
0.000089 0.217636
0.000088 0.217637
0.000088 0.217639
0.000088 0.217641
0.000088 0.217643
0.000088 0.217645
0.000087 0.217646
0.000087 0.217648
0.000087 0.217650
0.000087 0.217652
0.000087 0.217654
0.000086 0.217655
0.000086 0.217657
0.000086 0.217659
0.000086 0.217661
0.000086 0.217662
0.000085 0.217664
0.000085 0.217666
0.000085 0.217668
0.000085 0.217669
0.000085 0.217671
0.000085 0.217673
0.000084 0.217675
0.000084 0.217676
0.000084 0.217678
0.000084 0.217680
0.000084 0.217682
0.000083 0.217683
0.000083 0.217685
0.000083 0.217687
0.000083 0.217688
0.000083 0.217690
0.000083 0.217692
0.000082 0.217694
0.000082 0.217695
0.000082 0.217697
0.000082 0.217699
0.000082 0.217700
0.000081 0.217702
0.000081 0.217704
0.000081 0.217705
0.000081 0.217707
0.000081 0.217709
0.000081 0.217710
0.000080 0.217712
0.000080 0.217714
0.000080 0.217715
0.000080 0.217717
0.000080 0.217719
0.000080 0.217720
0.000079 0.217722
0.000079 0.217724
0.000079 0.217725
0.000079 0.217727
0.000079 0.217729
0.000078 0.217730
0.000078 0.217732
0.000078 0.217733
0.000078 0.217735
0.000078 0.217737
0.000078 0.217738
0.000077 0.217740
0.000077 0.217742
0.000077 0.217743
0.000077 0.217745
0.000077 0.217746
0.000077 0.217748
0.000076 0.217750
0.000076 0.217751
0.000076 0.217753
0.000076 0.217754
0.000076 0.217756
0.000076 0.217758
0.000075 0.217759
0.000075 0.217761
0.000075 0.217762
0.000075 0.217764
0.000075 0.217765
0.000075 0.217767
0.000074 0.217768
0.000074 0.217770
0.000074 0.217772
0.000074 0.217773
0.000074 0.217775
0.000074 0.217776
0.000073 0.217778
0.000073 0.217779
0.000073 0.217781
0.000073 0.217782
0.000073 0.217784
0.000073 0.217785
0.000073 0.217787
0.000072 0.217789
0.000072 0.217790
0.000072 0.217792
0.000072 0.217793
0.000072 0.217795
0.000072 0.217796
0.000071 0.217798
0.000071 0.217799
0.000071 0.217801
0.000071 0.217802
0.000071 0.217804
0.000071 0.217805
0.000070 0.217807
0.000070 0.217808
0.000070 0.217809
0.000070 0.217811
0.000070 0.217812
0.000070 0.217814
0.000070 0.217815
0.000069 0.217817
0.000069 0.217818
0.000069 0.217820
0.000069 0.217821
0.000069 0.217823
0.000069 0.217824
0.000068 0.217826
0.000068 0.217827
0.000068 0.217828
0.000068 0.217830
0.000068 0.217831
0.000068 0.217833
0.000068 0.217834
0.000067 0.217836
0.000067 0.217837
0.000067 0.217838
0.000067 0.217840
0.000067 0.217841
0.000067 0.217843
0.000067 0.217844
0.000066 0.217846
0.000066 0.217847
0.000066 0.217848
0.000066 0.217850
0.000066 0.217851
0.000066 0.217853
0.000066 0.217854
0.000065 0.217855
0.000065 0.217857
0.000065 0.217858
0.000065 0.217860
0.000065 0.217861
0.000065 0.217862
0.000065 0.217864
0.000064 0.217865
0.000064 0.217866
0.000064 0.217868
0.000064 0.217869
0.000064 0.217870
0.000064 0.217872
0.000064 0.217873
0.000063 0.217875
0.000063 0.217876
0.000063 0.217877
0.000063 0.217879
0.000063 0.217880
0.000063 0.217881
0.000063 0.217883
0.000062 0.217884
0.000062 0.217885
0.000062 0.217887
0.000062 0.217888
0.000062 0.217889
0.000062 0.217891
0.000062 0.217892
0.000061 0.217893
0.000061 0.217895
0.000061 0.217896
0.000061 0.217897
0.000061 0.217898
0.000061 0.217900
0.000061 0.217901
0.000061 0.217902
0.000060 0.217904
0.000060 0.217905
0.000060 0.217906
0.000060 0.217908
0.000060 0.217909
0.000060 0.217910
0.000060 0.217911
0.000060 0.217913
0.000059 0.217914
0.000059 0.217915
0.000059 0.217917
0.000059 0.217918
0.000059 0.217919
0.000059 0.217920
0.000059 0.217922
0.000058 0.217923
0.000058 0.217924
0.000058 0.217925
0.000058 0.217927
0.000058 0.217928
0.000058 0.217929
0.000058 0.217930
0.000058 0.217932
0.000057 0.217933
0.000057 0.217934
0.000057 0.217935
0.000057 0.217937
0.000057 0.217938
0.000057 0.217939
0.000057 0.217940
0.000057 0.217941
0.000056 0.217943
0.000056 0.217944
0.000056 0.217945
0.000056 0.217946
0.000056 0.217948
0.000056 0.217949
0.000056 0.217950
0.000056 0.217951
0.000055 0.217952
0.000055 0.217954
0.000055 0.217955
0.000055 0.217956
0.000055 0.217957
0.000055 0.217958
0.000055 0.217960
0.000055 0.217961
0.000055 0.217962
0.000054 0.217963
0.000054 0.217964
0.000054 0.217965
0.000054 0.217967
0.000054 0.217968
0.000054 0.217969
0.000054 0.217970
0.000054 0.217971
0.000053 0.217972
0.000053 0.217974
0.000053 0.217975
0.000053 0.217976
0.000053 0.217977
0.000053 0.217978
0.000053 0.217979
0.000053 0.217981
0.000053 0.217982
0.000052 0.217983
0.000052 0.217984
0.000052 0.217985
0.000052 0.217986
0.000052 0.217987
0.000052 0.217989
0.000052 0.217990
0.000052 0.217991
0.000051 0.217992
0.000051 0.217993
0.000051 0.217994
0.000051 0.217995
0.000051 0.217996
0.000051 0.217998
0.000051 0.217999
0.000051 0.218000
0.000051 0.218001
0.000050 0.218002
0.000050 0.218003
0.000050 0.218004
0.000050 0.218005
0.000050 0.218006
0.000050 0.218007
0.000050 0.218009
0.000050 0.218010
0.000050 0.218011
0.000049 0.218012
0.000049 0.218013
0.000049 0.218014
0.000049 0.218015
0.000049 0.218016
0.000049 0.218017
0.000049 0.218018
0.000049 0.218019
0.000049 0.218020
0.000049 0.218021
0.000048 0.218023
0.000048 0.218024
0.000048 0.218025
0.000048 0.218026
0.000048 0.218027
0.000048 0.218028
0.000048 0.218029
0.000048 0.218030
0.000048 0.218031
0.000047 0.218032
0.000047 0.218033
0.000047 0.218034
0.000047 0.218035
0.000047 0.218036
0.000047 0.218037
0.000047 0.218038
0.000047 0.218039
0.000047 0.218040
0.000047 0.218041
0.000046 0.218042
0.000046 0.218043
0.000046 0.218044
0.000046 0.218046
0.000046 0.218047
0.000046 0.218048
0.000046 0.218049
0.000046 0.218050
0.000046 0.218051
0.000046 0.218052
0.000045 0.218053
0.000045 0.218054
0.000045 0.218055
0.000045 0.218056
0.000045 0.218057
0.000045 0.218058
0.000045 0.218059
0.000045 0.218060
0.000045 0.218061
0.000045 0.218062
0.000044 0.218063
0.000044 0.218064
0.000044 0.218065
0.000044 0.218066
0.000044 0.218067
0.000044 0.218067
0.000044 0.218068
0.000044 0.218069
0.000044 0.218070
0.000044 0.218071
0.000043 0.218072
0.000043 0.218073
0.000043 0.218074
0.000043 0.218075
0.000043 0.218076
0.000043 0.218077
0.000043 0.218078
0.000043 0.218079
0.000043 0.218080
0.000043 0.218081
0.000043 0.218082
0.000042 0.218083
0.000042 0.218084
0.000042 0.218085
0.000042 0.218086
0.000042 0.218087
0.000042 0.218088
0.000042 0.218089
0.000042 0.218089
0.000042 0.218090
0.000042 0.218091
0.000042 0.218092
0.000041 0.218093
0.000041 0.218094
0.000041 0.218095
0.000041 0.218096
0.000041 0.218097
0.000041 0.218098
0.000041 0.218099
0.000041 0.218100
0.000041 0.218101
0.000041 0.218101
0.000041 0.218102
0.000040 0.218103
0.000040 0.218104
0.000040 0.218105
0.000040 0.218106
0.000040 0.218107
0.000040 0.218108
0.000040 0.218109
0.000040 0.218110
0.000040 0.218110
0.000040 0.218111
0.000040 0.218112
0.000039 0.218113
0.000039 0.218114
0.000039 0.218115
0.000039 0.218116
0.000039 0.218117
0.000039 0.218118
0.000039 0.218118
0.000039 0.218119
0.000039 0.218120
0.000039 0.218121
0.000039 0.218122
0.000039 0.218123
0.000038 0.218124
0.000038 0.218125
0.000038 0.218125
0.000038 0.218126
0.000038 0.218127
0.000038 0.218128
0.000038 0.218129
0.000038 0.218130
0.000038 0.218131
0.000038 0.218131
0.000038 0.218132
0.000038 0.218133
0.000037 0.218134
0.000037 0.218135
0.000037 0.218136
0.000037 0.218137
0.000037 0.218137
0.000037 0.218138
0.000037 0.218139
0.000037 0.218140
0.000037 0.218141
0.000037 0.218142
0.000037 0.218142
0.000037 0.218143
0.000036 0.218144
0.000036 0.218145
0.000036 0.218146
0.000036 0.218147
0.000036 0.218147
0.000036 0.218148
0.000036 0.218149
0.000036 0.218150
0.000036 0.218151
0.000036 0.218151
0.000036 0.218152
0.000036 0.218153
0.000036 0.218154
0.000035 0.218155
0.000035 0.218155
0.000035 0.218156
0.000035 0.218157
0.000035 0.218158
0.000035 0.218159
0.000035 0.218160
0.000035 0.218160
0.000035 0.218161
0.000035 0.218162
0.000035 0.218163
0.000035 0.218163
0.000035 0.218164
0.000034 0.218165
0.000034 0.218166
0.000034 0.218167
0.000034 0.218167
0.000034 0.218168
0.000034 0.218169
0.000034 0.218170
0.000034 0.218171
0.000034 0.218171
0.000034 0.218172
0.000034 0.218173
0.000034 0.218174
0.000034 0.218174
0.000033 0.218175
0.000033 0.218176
0.000033 0.218177
0.000033 0.218177
0.000033 0.218178
0.000033 0.218179
0.000033 0.218180
0.000033 0.218180
0.000033 0.218181
0.000033 0.218182
0.000033 0.218183
0.000033 0.218184
0.000033 0.218184
0.000033 0.218185
0.000032 0.218186
0.000032 0.218186
0.000032 0.218187
0.000032 0.218188
0.000032 0.218189
0.000032 0.218189
0.000032 0.218190
0.000032 0.218191
0.000032 0.218192
0.000032 0.218192
0.000032 0.218193
0.000032 0.218194
0.000032 0.218195
0.000032 0.218195
0.000031 0.218196
0.000031 0.218197
0.000031 0.218198
0.000031 0.218198
0.000031 0.218199
0.000031 0.218200
0.000031 0.218200
0.000031 0.218201
0.000031 0.218202
0.000031 0.218203
0.000031 0.218203
0.000031 0.218204
0.000031 0.218205
0.000031 0.218205
0.000031 0.218206
0.000030 0.218207
0.000030 0.218208
0.000030 0.218208
0.000030 0.218209
0.000030 0.218210
0.000030 0.218210
0.000030 0.218211
0.000030 0.218212
0.000030 0.218212
0.000030 0.218213
0.000030 0.218214
0.000030 0.218214
0.000030 0.218215
0.000030 0.218216
0.000030 0.218217
0.000029 0.218217
0.000029 0.218218
0.000029 0.218219
0.000029 0.218219
0.000029 0.218220
0.000029 0.218221
0.000029 0.218221
0.000029 0.218222
0.000029 0.218223
0.000029 0.218223
0.000029 0.218224
0.000029 0.218225
0.000029 0.218225
0.000029 0.218226
0.000029 0.218227
0.000029 0.218227
0.000028 0.218228
0.000028 0.218229
0.000028 0.218229
0.000028 0.218230
0.000028 0.218231
0.000028 0.218231
0.000028 0.218232
0.000028 0.218233
0.000028 0.218233
0.000028 0.218234
0.000028 0.218235
0.000028 0.218235
0.000028 0.218236
0.000028 0.218237
0.000028 0.218237
0.000028 0.218238
0.000027 0.218238
0.000027 0.218239
0.000027 0.218240
0.000027 0.218240
0.000027 0.218241
0.000027 0.218242
0.000027 0.218242
0.000027 0.218243
0.000027 0.218244
0.000027 0.218244
0.000027 0.218245
0.000027 0.218245
0.000027 0.218246
0.000027 0.218247
0.000027 0.218247
0.000027 0.218248
0.000027 0.218249
0.000026 0.218249
0.000026 0.218250
0.000026 0.218250
0.000026 0.218251
0.000026 0.218252
0.000026 0.218252
0.000026 0.218253
0.000026 0.218254
0.000026 0.218254
0.000026 0.218255
0.000026 0.218255
0.000026 0.218256
0.000026 0.218257
0.000026 0.218257
0.000026 0.218258
0.000026 0.218258
0.000026 0.218259
0.000025 0.218260
0.000025 0.218260
0.000025 0.218261
0.000025 0.218261
0.000025 0.218262
0.000025 0.218263
0.000025 0.218263
0.000025 0.218264
0.000025 0.218264
0.000025 0.218265
0.000025 0.218266
0.000025 0.218266
0.000025 0.218267
0.000025 0.218267
0.000025 0.218268
0.000025 0.218269
0.000025 0.218269
0.000025 0.218270
0.000024 0.218270
0.000024 0.218271
0.000024 0.218271
0.000024 0.218272
0.000024 0.218273
0.000024 0.218273
0.000024 0.218274
0.000024 0.218274
0.000024 0.218275
0.000024 0.218275
0.000024 0.218276
0.000024 0.218277
0.000024 0.218277
0.000024 0.218278
0.000024 0.218278
0.000024 0.218279
0.000024 0.218279
0.000024 0.218280
0.000024 0.218281
0.000023 0.218281
0.000023 0.218282
0.000023 0.218282
0.000023 0.218283
0.000023 0.218283
0.000023 0.218284
0.000023 0.218284
0.000023 0.218285
0.000023 0.218286
0.000023 0.218286
0.000023 0.218287
0.000023 0.218287
0.000023 0.218288
0.000023 0.218288
0.000023 0.218289
0.000023 0.218289
0.000023 0.218290
0.000023 0.218290
0.000023 0.218291
0.000023 0.218292
0.000022 0.218292
0.000022 0.218293
0.000022 0.218293
0.000022 0.218294
0.000022 0.218294
0.000022 0.218295
0.000022 0.218295
0.000022 0.218296
0.000022 0.218296
0.000022 0.218297
0.000022 0.218297
0.000022 0.218298
0.000022 0.218298
0.000022 0.218299
0.000022 0.218300
0.000022 0.218300
0.000022 0.218301
0.000022 0.218301
0.000022 0.218302
0.000022 0.218302
0.000022 0.218303
0.000021 0.218303
0.000021 0.218304
0.000021 0.218304
0.000021 0.218305
0.000021 0.218305
0.000021 0.218306
0.000021 0.218306
0.000021 0.218307
0.000021 0.218307
0.000021 0.218308
0.000021 0.218308
0.000021 0.218309
0.000021 0.218309
0.000021 0.218310
0.000021 0.218310
0.000021 0.218311
0.000021 0.218311
0.000021 0.218312
0.000021 0.218312
0.000021 0.218313
0.000021 0.218313
0.000021 0.218314
0.000020 0.218314
0.000020 0.218315
0.000020 0.218315
0.000020 0.218316
0.000020 0.218316
0.000020 0.218317
0.000020 0.218317
0.000020 0.218318
0.000020 0.218318
0.000020 0.218319
0.000020 0.218319
0.000020 0.218320
0.000020 0.218320
0.000020 0.218321
0.000020 0.218321
0.000020 0.218322
0.000020 0.218322
0.000020 0.218323
0.000020 0.218323
0.000020 0.218323
0.000020 0.218324
0.000020 0.218324
0.000019 0.218325
0.000019 0.218325
0.000019 0.218326
0.000019 0.218326
0.000019 0.218327
0.000019 0.218327
0.000019 0.218328
0.000019 0.218328
0.000019 0.218329
0.000019 0.218329
0.000019 0.218330
0.000019 0.218330
0.000019 0.218331
0.000019 0.218331
0.000019 0.218331
0.000019 0.218332
0.000019 0.218332
0.000019 0.218333
0.000019 0.218333
0.000019 0.218334
0.000019 0.218334
0.000019 0.218335
0.000019 0.218335
0.000019 0.218336
0.000018 0.218336
0.000018 0.218336
0.000018 0.218337
0.000018 0.218337
0.000018 0.218338
0.000018 0.218338
0.000018 0.218339
0.000018 0.218339
0.000018 0.218340
0.000018 0.218340
0.000018 0.218340
0.000018 0.218341
0.000018 0.218341
0.000018 0.218342
0.000018 0.218342
0.000018 0.218343
0.000018 0.218343
0.000018 0.218344
0.000018 0.218344
0.000018 0.218344
0.000018 0.218345
0.000018 0.218345
0.000018 0.218346
0.000018 0.218346
0.000018 0.218347
0.000018 0.218347
0.000017 0.218347
0.000017 0.218348
0.000017 0.218348
0.000017 0.218349
0.000017 0.218349
0.000017 0.218350
0.000017 0.218350
0.000017 0.218350
0.000017 0.218351
0.000017 0.218351
0.000017 0.218352
0.000017 0.218352
0.000017 0.218353
0.000017 0.218353
0.000017 0.218353
0.000017 0.218354
0.000017 0.218354
0.000017 0.218355
0.000017 0.218355
0.000017 0.218355
0.000017 0.218356
0.000017 0.218356
0.000017 0.218357
0.000017 0.218357
0.000017 0.218357
0.000017 0.218358
0.000016 0.218358
0.000016 0.218359
0.000016 0.218359
0.000016 0.218360
0.000016 0.218360
0.000016 0.218360
0.000016 0.218361
0.000016 0.218361
0.000016 0.218362
0.000016 0.218362
0.000016 0.218362
0.000016 0.218363
0.000016 0.218363
0.000016 0.218364
0.000016 0.218364
0.000016 0.218364
0.000016 0.218365
0.000016 0.218365
0.000016 0.218366
0.000016 0.218366
0.000016 0.218366
0.000016 0.218367
0.000016 0.218367
0.000016 0.218367
0.000016 0.218368
0.000016 0.218368
0.000016 0.218369
0.000016 0.218369
0.000016 0.218369
0.000015 0.218370
0.000015 0.218370
0.000015 0.218371
0.000015 0.218371
0.000015 0.218371
0.000015 0.218372
0.000015 0.218372
0.000015 0.218372
0.000015 0.218373
0.000015 0.218373
0.000015 0.218374
0.000015 0.218374
0.000015 0.218374
0.000015 0.218375
0.000015 0.218375
0.000015 0.218375
0.000015 0.218376
0.000015 0.218376
0.000015 0.218377
0.000015 0.218377
0.000015 0.218377
0.000015 0.218378
0.000015 0.218378
0.000015 0.218378
0.000015 0.218379
0.000015 0.218379
0.000015 0.218380
0.000015 0.218380
0.000015 0.218380
0.000015 0.218381
0.000014 0.218381
0.000014 0.218381
0.000014 0.218382
0.000014 0.218382
0.000014 0.218382
0.000014 0.218383
0.000014 0.218383
0.000014 0.218384
0.000014 0.218384
0.000014 0.218384
0.000014 0.218385
0.000014 0.218385
0.000014 0.218385
0.000014 0.218386
0.000014 0.218386
0.000014 0.218386
0.000014 0.218387
0.000014 0.218387
0.000014 0.218387
0.000014 0.218388
0.000014 0.218388
0.000014 0.218388
0.000014 0.218389
0.000014 0.218389
0.000014 0.218390
0.000014 0.218390
0.000014 0.218390
0.000014 0.218391
0.000014 0.218391
0.000014 0.218391
0.000014 0.218392
0.000014 0.218392
0.000014 0.218392
0.000013 0.218393
0.000013 0.218393
0.000013 0.218393
0.000013 0.218394
0.000013 0.218394
0.000013 0.218394
0.000013 0.218395
0.000013 0.218395
0.000013 0.218395
0.000013 0.218396
0.000013 0.218396
0.000013 0.218396
0.000013 0.218397
0.000013 0.218397
0.000013 0.218397
0.000013 0.218398
0.000013 0.218398
0.000013 0.218398
0.000013 0.218399
0.000013 0.218399
0.000013 0.218399
0.000013 0.218400
0.000013 0.218400
0.000013 0.218400
0.000013 0.218401
0.000013 0.218401
0.000013 0.218401
0.000013 0.218402
0.000013 0.218402
0.000013 0.218402
0.000013 0.218402
0.000013 0.218403
0.000013 0.218403
0.000013 0.218403
0.000013 0.218404
0.000012 0.218404
0.000012 0.218404
0.000012 0.218405
0.000012 0.218405
0.000012 0.218405
0.000012 0.218406
0.000012 0.218406
0.000012 0.218406
0.000012 0.218407
0.000012 0.218407
0.000012 0.218407
0.000012 0.218408
0.000012 0.218408
0.000012 0.218408
0.000012 0.218408
0.000012 0.218409
0.000012 0.218409
0.000012 0.218409
0.000012 0.218410
0.000012 0.218410
0.000012 0.218410
0.000012 0.218411
0.000012 0.218411
0.000012 0.218411
0.000012 0.218412
0.000012 0.218412
0.000012 0.218412
0.000012 0.218412
0.000012 0.218413
0.000012 0.218413
0.000012 0.218413
0.000012 0.218414
0.000012 0.218414
0.000012 0.218414
0.000012 0.218414
0.000012 0.218415
0.000012 0.218415
0.000012 0.218415
0.000011 0.218416
0.000011 0.218416
0.000011 0.218416
0.000011 0.218417
0.000011 0.218417
0.000011 0.218417
0.000011 0.218417
0.000011 0.218418
0.000011 0.218418
0.000011 0.218418
0.000011 0.218419
0.000011 0.218419
0.000011 0.218419
0.000011 0.218419
0.000011 0.218420
0.000011 0.218420
0.000011 0.218420
0.000011 0.218421
0.000011 0.218421
0.000011 0.218421
0.000011 0.218421
0.000011 0.218422
0.000011 0.218422
0.000011 0.218422
0.000011 0.218423
0.000011 0.218423
0.000011 0.218423
0.000011 0.218423
0.000011 0.218424
0.000011 0.218424
0.000011 0.218424
0.000011 0.218425
0.000011 0.218425
0.000011 0.218425
0.000011 0.218425
0.000011 0.218426
0.000011 0.218426
0.000011 0.218426
0.000011 0.218426
0.000011 0.218427
0.000011 0.218427
0.000010 0.218427
0.000010 0.218428
0.000010 0.218428
0.000010 0.218428
0.000010 0.218428
0.000010 0.218429
0.000010 0.218429
0.000010 0.218429
0.000010 0.218429
0.000010 0.218430
0.000010 0.218430
0.000010 0.218430
0.000010 0.218430
0.000010 0.218431
0.000010 0.218431
0.000010 0.218431
0.000010 0.218432
0.000010 0.218432
0.000010 0.218432
0.000010 0.218432
0.000010 0.218433
0.000010 0.218433
0.000010 0.218433
0.000010 0.218433
0.000010 0.218434
0.000010 0.218434
0.000010 0.218434
0.000010 0.218434
0.000010 0.218435
0.000010 0.218435
0.000010 0.218435
0.000010 0.218435
0.000010 0.218436
0.000010 0.218436
0.000010 0.218436
0.000010 0.218436
0.000010 0.218437
0.000010 0.218437
0.000010 0.218437
0.000010 0.218437
0.000010 0.218438
0.000010 0.218438
0.000010 0.218438
0.000010 0.218438
0.000010 0.218439
0.000010 0.218439
0.000009 0.218439
0.000009 0.218439
0.000009 0.218440
0.000009 0.218440
0.000009 0.218440
0.000009 0.218440
0.000009 0.218441
0.000009 0.218441
0.000009 0.218441
0.000009 0.218441
0.000009 0.218442
0.000009 0.218442
0.000009 0.218442
0.000009 0.218442
0.000009 0.218443
0.000009 0.218443
0.000009 0.218443
0.000009 0.218443
0.000009 0.218444
0.000009 0.218444
0.000009 0.218444
0.000009 0.218444
0.000009 0.218444
0.000009 0.218445
0.000009 0.218445
0.000009 0.218445
0.000009 0.218445
0.000009 0.218446
0.000009 0.218446
0.000009 0.218446
0.000009 0.218446
0.000009 0.218447
0.000009 0.218447
0.000009 0.218447
0.000009 0.218447
0.000009 0.218448
0.000009 0.218448
0.000009 0.218448
0.000009 0.218448
0.000009 0.218448
0.000009 0.218449
0.000009 0.218449
0.000009 0.218449
0.000009 0.218449
0.000009 0.218450
0.000009 0.218450
0.000009 0.218450
0.000009 0.218450
0.000009 0.218450
0.000009 0.218451
0.000008 0.218451
0.000008 0.218451
0.000008 0.218451
0.000008 0.218452
0.000008 0.218452
0.000008 0.218452
0.000008 0.218452
0.000008 0.218452
0.000008 0.218453
0.000008 0.218453
0.000008 0.218453
0.000008 0.218453
0.000008 0.218454
0.000008 0.218454
0.000008 0.218454
0.000008 0.218454
0.000008 0.218454
0.000008 0.218455
0.000008 0.218455
0.000008 0.218455
0.000008 0.218455
0.000008 0.218456
0.000008 0.218456
0.000008 0.218456
0.000008 0.218456
0.000008 0.218456
0.000008 0.218457
0.000008 0.218457
0.000008 0.218457
0.000008 0.218457
0.000008 0.218457
0.000008 0.218458
0.000008 0.218458
0.000008 0.218458
0.000008 0.218458
0.000008 0.218459
0.000008 0.218459
0.000008 0.218459
0.000008 0.218459
0.000008 0.218459
0.000008 0.218460
0.000008 0.218460
0.000008 0.218460
0.000008 0.218460
0.000008 0.218460
0.000008 0.218461
0.000008 0.218461
0.000008 0.218461
0.000008 0.218461
0.000008 0.218461
0.000008 0.218462
0.000008 0.218462
0.000008 0.218462
0.000008 0.218462
0.000008 0.218462
0.000008 0.218463
0.000008 0.218463
0.000007 0.218463
0.000007 0.218463
0.000007 0.218463
0.000007 0.218464
0.000007 0.218464
0.000007 0.218464
0.000007 0.218464
0.000007 0.218464
0.000007 0.218465
0.000007 0.218465
0.000007 0.218465
0.000007 0.218465
0.000007 0.218465
0.000007 0.218466
0.000007 0.218466
0.000007 0.218466
0.000007 0.218466
0.000007 0.218466
0.000007 0.218467
0.000007 0.218467
0.000007 0.218467
0.000007 0.218467
0.000007 0.218467
0.000007 0.218468
0.000007 0.218468
0.000007 0.218468
0.000007 0.218468
0.000007 0.218468
0.000007 0.218468
0.000007 0.218469
0.000007 0.218469
0.000007 0.218469
0.000007 0.218469
0.000007 0.218469
0.000007 0.218470
0.000007 0.218470
0.000007 0.218470
0.000007 0.218470
0.000007 0.218470
0.000007 0.218471
0.000007 0.218471
0.000007 0.218471
0.000007 0.218471
0.000007 0.218471
0.000007 0.218471
0.000007 0.218472
0.000007 0.218472
0.000007 0.218472
0.000007 0.218472
0.000007 0.218472
0.000007 0.218473
0.000007 0.218473
0.000007 0.218473
0.000007 0.218473
0.000007 0.218473
0.000007 0.218473
0.000007 0.218474
0.000007 0.218474
0.000007 0.218474
0.000007 0.218474
0.000007 0.218474
0.000007 0.218474
0.000007 0.218475
0.000007 0.218475
0.000007 0.218475
0.000006 0.218475
0.000006 0.218475
0.000006 0.218476
0.000006 0.218476
0.000006 0.218476
0.000006 0.218476
0.000006 0.218476
0.000006 0.218476
0.000006 0.218477
0.000006 0.218477
0.000006 0.218477
0.000006 0.218477
0.000006 0.218477
0.000006 0.218477
0.000006 0.218478
0.000006 0.218478
0.000006 0.218478
0.000006 0.218478
0.000006 0.218478
0.000006 0.218478
0.000006 0.218479
0.000006 0.218479
0.000006 0.218479
0.000006 0.218479
0.000006 0.218479
0.000006 0.218479
0.000006 0.218480
0.000006 0.218480
0.000006 0.218480
0.000006 0.218480
0.000006 0.218480
0.000006 0.218480
0.000006 0.218481
0.000006 0.218481
0.000006 0.218481
0.000006 0.218481
0.000006 0.218481
0.000006 0.218481
0.000006 0.218482
0.000006 0.218482
0.000006 0.218482
0.000006 0.218482
0.000006 0.218482
0.000006 0.218482
0.000006 0.218483
0.000006 0.218483
0.000006 0.218483
0.000006 0.218483
0.000006 0.218483
0.000006 0.218483
0.000006 0.218484
0.000006 0.218484
0.000006 0.218484
0.000006 0.218484
0.000006 0.218484
0.000006 0.218484
0.000006 0.218485
0.000006 0.218485
0.000006 0.218485
0.000006 0.218485
0.000006 0.218485
0.000006 0.218485
0.000006 0.218485
0.000006 0.218486
0.000006 0.218486
0.000006 0.218486
0.000006 0.218486
0.000006 0.218486
0.000006 0.218486
0.000006 0.218487
0.000006 0.218487
0.000006 0.218487
0.000006 0.218487
0.000006 0.218487
0.000006 0.218487
0.000006 0.218487
0.000005 0.218488
0.000005 0.218488
0.000005 0.218488
0.000005 0.218488


==> code-and-data/lb_rate_list_rec_q4_ls2_ell2.txt <==
0.125000 0.000000
0.124639 0.000001
0.124279 0.000004
0.123919 0.000008
0.123559 0.000014
0.123200 0.000022
0.122842 0.000032
0.122483 0.000044
0.122125 0.000057
0.121768 0.000073
0.121411 0.000090
0.121055 0.000108
0.120699 0.000129
0.120343 0.000151
0.119988 0.000175
0.119633 0.000201
0.119279 0.000228
0.118926 0.000257
0.118572 0.000288
0.118220 0.000321
0.117867 0.000355
0.117515 0.000391
0.117164 0.000429
0.116813 0.000468
0.116463 0.000510
0.116113 0.000552
0.115763 0.000597
0.115415 0.000643
0.115066 0.000691
0.114718 0.000741
0.114371 0.000792
0.114024 0.000845
0.113677 0.000899
0.113332 0.000956
0.112986 0.001014
0.112641 0.001073
0.112297 0.001134
0.111953 0.001197
0.111610 0.001261
0.111267 0.001327
0.110925 0.001395
0.110583 0.001464
0.110242 0.001535
0.109901 0.001607
0.109561 0.001681
0.109221 0.001757
0.108882 0.001834
0.108544 0.001913
0.108206 0.001993
0.107868 0.002075
0.107531 0.002158
0.107195 0.002243
0.106859 0.002329
0.106524 0.002417
0.106189 0.002507
0.105855 0.002598
0.105522 0.002691
0.105189 0.002785
0.104856 0.002880
0.104525 0.002977
0.104193 0.003076
0.103863 0.003176
0.103533 0.003277
0.103203 0.003380
0.102874 0.003485
0.102546 0.003591
0.102218 0.003698
0.101891 0.003807
0.101564 0.003917
0.101238 0.004029
0.100913 0.004142
0.100588 0.004256
0.100264 0.004372
0.099940 0.004490
0.099617 0.004608
0.099294 0.004728
0.098972 0.004850
0.098651 0.004973
0.098331 0.005097
0.098011 0.005223
0.097691 0.005350
0.097372 0.005478
0.097054 0.005608
0.096736 0.005739
0.096419 0.005871
0.096103 0.006005
0.095787 0.006140
0.095472 0.006276
0.095158 0.006414
0.094844 0.006552
0.094531 0.006693
0.094218 0.006834
0.093906 0.006977
0.093595 0.007121
0.093284 0.007266
0.092974 0.007413
0.092664 0.007560
0.092355 0.007709
0.092047 0.007860
0.091740 0.008011
0.091433 0.008164
0.091126 0.008318
0.090821 0.008473
0.090516 0.008629
0.090211 0.008787
0.089908 0.008945
0.089605 0.009105
0.089302 0.009266
0.089000 0.009429
0.088699 0.009592
0.088399 0.009756
0.088099 0.009922
0.087800 0.010089
0.087501 0.010257
0.087203 0.010426
0.086906 0.010596
0.086610 0.010767
0.086314 0.010940
0.086018 0.011113
0.085724 0.011288
0.085430 0.011463
0.085137 0.011640
0.084844 0.011818
0.084552 0.011996
0.084261 0.012176
0.083970 0.012357
0.083680 0.012539
0.083391 0.012722
0.083102 0.012906
0.082814 0.013091
0.082527 0.013277
0.082241 0.013464
0.081955 0.013652
0.081669 0.013841
0.081385 0.014031
0.081101 0.014222
0.080818 0.014414
0.080535 0.014607
0.080253 0.014801
0.079972 0.014995
0.079691 0.015191
0.079411 0.015388
0.079132 0.015585
0.078854 0.015784
0.078576 0.015983
0.078299 0.016183
0.078022 0.016384
0.077746 0.016586
0.077471 0.016789
0.077197 0.016993
0.076923 0.017198
0.076650 0.017403
0.076378 0.017610
0.076106 0.017817
0.075835 0.018025
0.075564 0.018234
0.075295 0.018443
0.075026 0.018654
0.074757 0.018865
0.074490 0.019077
0.074223 0.019290
0.073957 0.019504
0.073691 0.019718
0.073426 0.019934
0.073162 0.020150
0.072898 0.020366
0.072635 0.020584
0.072373 0.020802
0.072112 0.021021
0.071851 0.021241
0.071591 0.021461
0.071332 0.021682
0.071073 0.021904
0.070815 0.022127
0.070557 0.022350
0.070301 0.022574
0.070045 0.022799
0.069789 0.023024
0.069535 0.023250
0.069281 0.023477
0.069027 0.023704
0.068775 0.023932
0.068523 0.024160
0.068272 0.024390
0.068021 0.024620
0.067771 0.024850
0.067522 0.025081
0.067274 0.025313
0.067026 0.025545
0.066779 0.025778
0.066532 0.026012
0.066287 0.026246
0.066042 0.026480
0.065797 0.026715
0.065554 0.026951
0.065311 0.027188
0.065068 0.027424
0.064827 0.027662
0.064586 0.027900
0.064345 0.028138
0.064106 0.028377
0.063867 0.028617
0.063629 0.028857
0.063391 0.029097
0.063154 0.029338
0.062918 0.029580
0.062682 0.029822
0.062448 0.030064
0.062213 0.030307
0.061980 0.030551
0.061747 0.030795
0.061515 0.031039
0.061284 0.031284
0.061053 0.031529
0.060823 0.031775
0.060593 0.032021
0.060364 0.032267
0.060136 0.032514
0.059909 0.032761
0.059682 0.033009
0.059456 0.033257
0.059231 0.033506
0.059006 0.033755
0.058782 0.034004
0.058559 0.034253
0.058336 0.034504
0.058114 0.034754
0.057892 0.035005
0.057672 0.035256
0.057452 0.035507
0.057232 0.035759
0.057013 0.036011
0.056795 0.036263
0.056578 0.036516
0.056361 0.036769
0.056145 0.037022
0.055930 0.037276
0.055715 0.037530
0.055501 0.037784
0.055287 0.038039
0.055075 0.038294
0.054863 0.038549
0.054651 0.038804
0.054440 0.039060
0.054230 0.039315
0.054021 0.039572
0.053812 0.039828
0.053604 0.040085
0.053396 0.040341
0.053189 0.040598
0.052983 0.040856
0.052777 0.041113
0.052572 0.041371
0.052368 0.041629
0.052164 0.041887
0.051961 0.042145
0.051759 0.042404
0.051557 0.042663
0.051356 0.042921
0.051156 0.043181
0.050956 0.043440
0.050757 0.043699
0.050558 0.043959
0.050361 0.044218
0.050163 0.044478
0.049967 0.044738
0.049771 0.044998
0.049575 0.045259
0.049381 0.045519
0.049187 0.045780
0.048993 0.046040
0.048800 0.046301
0.048608 0.046562
0.048417 0.046823
0.048226 0.047084
0.048035 0.047345
0.047846 0.047606
0.047657 0.047868
0.047468 0.048129
0.047280 0.048391
0.047093 0.048652
0.046907 0.048914
0.046721 0.049176
0.046535 0.049438
0.046351 0.049699
0.046167 0.049961
0.045983 0.050223
0.045800 0.050485
0.045618 0.050747
0.045436 0.051009
0.045255 0.051271
0.045075 0.051533
0.044895 0.051795
0.044716 0.052057
0.044537 0.052320
0.044359 0.052582
0.044182 0.052844
0.044005 0.053106
0.043829 0.053368
0.043653 0.053630
0.043478 0.053892
0.043304 0.054154
0.043130 0.054416
0.042957 0.054678
0.042784 0.054940
0.042612 0.055202
0.042441 0.055464
0.042270 0.055726
0.042100 0.055988
0.041930 0.056249
0.041761 0.056511
0.041592 0.056773
0.041424 0.057034
0.041257 0.057296
0.041090 0.057557
0.040924 0.057818
0.040759 0.058080
0.040593 0.058341
0.040429 0.058602
0.040265 0.058863
0.040102 0.059124
0.039939 0.059384
0.039777 0.059645
0.039615 0.059906
0.039454 0.060166
0.039294 0.060426
0.039134 0.060687
0.038975 0.060947
0.038816 0.061207
0.038658 0.061467
0.038500 0.061726
0.038343 0.061986
0.038186 0.062245
0.038031 0.062505
0.037875 0.062764
0.037720 0.063023
0.037566 0.063282
0.037412 0.063540
0.037259 0.063799
0.037106 0.064057
0.036954 0.064315
0.036803 0.064573
0.036652 0.064831
0.036501 0.065089
0.036351 0.065346
0.036202 0.065604
0.036053 0.065861
0.035905 0.066118
0.035757 0.066375
0.035610 0.066631
0.035463 0.066888
0.035317 0.067144
0.035171 0.067400
0.035026 0.067655
0.034881 0.067911
0.034737 0.068166
0.034594 0.068421
0.034451 0.068676
0.034308 0.068931
0.034166 0.069185
0.034025 0.069440
0.033884 0.069694
0.033744 0.069947
0.033604 0.070201
0.033464 0.070454
0.033326 0.070707
0.033187 0.070960
0.033049 0.071213
0.032912 0.071465
0.032775 0.071717
0.032639 0.071969
0.032503 0.072221
0.032368 0.072472
0.032233 0.072723
0.032099 0.072974
0.031965 0.073224
0.031832 0.073475
0.031699 0.073725
0.031567 0.073974
0.031435 0.074224
0.031303 0.074473
0.031173 0.074722
0.031042 0.074970
0.030912 0.075219
0.030783 0.075467
0.030654 0.075715
0.030526 0.075962
0.030398 0.076209
0.030271 0.076456
0.030144 0.076703
0.030017 0.076949
0.029891 0.077195
0.029766 0.077441
0.029641 0.077686
0.029516 0.077931
0.029392 0.078176
0.029268 0.078420
0.029145 0.078664
0.029023 0.078908
0.028900 0.079152
0.028779 0.079395
0.028657 0.079638
0.028537 0.079880
0.028416 0.080122
0.028296 0.080364
0.028177 0.080606
0.028058 0.080847
0.027939 0.081088
0.027821 0.081328
0.027704 0.081569
0.027587 0.081808
0.027470 0.082048
0.027354 0.082287
0.027238 0.082526
0.027122 0.082764
0.027008 0.083003
0.026893 0.083240
0.026779 0.083478
0.026665 0.083715
0.026552 0.083952
0.026440 0.084188
0.026327 0.084424
0.026216 0.084660
0.026104 0.084895
0.025993 0.085130
0.025883 0.085365
0.025773 0.085599
0.025663 0.085833
0.025554 0.086066
0.025445 0.086300
0.025336 0.086532
0.025228 0.086765
0.025121 0.086997
0.025014 0.087228
0.024907 0.087460
0.024801 0.087691
0.024695 0.087921
0.024589 0.088151
0.024484 0.088381
0.024380 0.088610
0.024276 0.088839
0.024172 0.089068
0.024068 0.089296
0.023965 0.089524
0.023863 0.089752
0.023761 0.089979
0.023659 0.090205
0.023558 0.090432
0.023457 0.090658
0.023356 0.090883
0.023256 0.091108
0.023156 0.091333
0.023057 0.091557
0.022958 0.091781
0.022859 0.092005
0.022761 0.092228
0.022663 0.092451
0.022566 0.092673
0.022469 0.092895
0.022372 0.093116
0.022276 0.093338
0.022180 0.093558
0.022084 0.093779
0.021989 0.093999
0.021895 0.094218
0.021800 0.094437
0.021706 0.094656
0.021613 0.094874
0.021520 0.095092
0.021427 0.095310
0.021334 0.095527
0.021242 0.095743
0.021150 0.095959
0.021059 0.096175
0.020968 0.096391
0.020877 0.096606
0.020787 0.096820
0.020697 0.097034
0.020608 0.097248
0.020519 0.097461
0.020430 0.097674
0.020341 0.097887
0.020253 0.098099
0.020166 0.098310
0.020078 0.098522
0.019991 0.098732
0.019905 0.098943
0.019818 0.099153
0.019732 0.099362
0.019647 0.099571
0.019561 0.099780
0.019477 0.099988
0.019392 0.100196
0.019308 0.100404
0.019224 0.100611
0.019140 0.100817
0.019057 0.101023
0.018974 0.101229
0.018892 0.101434
0.018810 0.101639
0.018728 0.101843
0.018646 0.102047
0.018565 0.102251
0.018484 0.102454
0.018404 0.102657
0.018323 0.102859
0.018244 0.103061
0.018164 0.103262
0.018085 0.103463
0.018006 0.103664
0.017927 0.103864
0.017849 0.104064
0.017771 0.104263
0.017694 0.104462
0.017616 0.104660
0.017540 0.104858
0.017463 0.105055
0.017387 0.105252
0.017311 0.105449
0.017235 0.105645
0.017160 0.105841
0.017085 0.106036
0.017010 0.106231
0.016935 0.106426
0.016861 0.106620
0.016787 0.106813
0.016714 0.107007
0.016641 0.107199
0.016568 0.107392
0.016495 0.107583
0.016423 0.107775
0.016351 0.107966
0.016279 0.108156
0.016208 0.108347
0.016137 0.108536
0.016066 0.108725
0.015995 0.108914
0.015925 0.109103
0.015855 0.109291
0.015786 0.109478
0.015716 0.109665
0.015647 0.109852
0.015578 0.110038
0.015510 0.110224
0.015442 0.110409
0.015374 0.110594
0.015306 0.110778
0.015239 0.110962
0.015172 0.111146
0.015105 0.111329
0.015038 0.111512
0.014972 0.111694
0.014906 0.111876
0.014841 0.112057
0.014775 0.112238
0.014710 0.112419
0.014645 0.112599
0.014581 0.112778
0.014516 0.112958
0.014452 0.113136
0.014389 0.113315
0.014325 0.113493
0.014262 0.113670
0.014199 0.113847
0.014136 0.114024
0.014074 0.114200
0.014012 0.114376
0.013950 0.114551
0.013888 0.114726
0.013827 0.114900
0.013766 0.115074
0.013705 0.115248
0.013644 0.115421
0.013584 0.115594
0.013524 0.115766
0.013464 0.115938
0.013404 0.116110
0.013345 0.116281
0.013286 0.116451
0.013227 0.116621
0.013169 0.116791
0.013110 0.116960
0.013052 0.117129
0.012994 0.117298
0.012937 0.117466
0.012880 0.117633
0.012822 0.117800
0.012766 0.117967
0.012709 0.118133
0.012653 0.118299
0.012596 0.118465
0.012541 0.118630
0.012485 0.118794
0.012430 0.118958
0.012374 0.119122
0.012319 0.119285
0.012265 0.119448
0.012210 0.119611
0.012156 0.119773
0.012102 0.119934
0.012048 0.120096
0.011995 0.120256
0.011941 0.120417
0.011888 0.120577
0.011835 0.120736
0.011783 0.120895
0.011730 0.121054
0.011678 0.121212
0.011626 0.121370
0.011574 0.121527
0.011523 0.121684
0.011472 0.121841
0.011421 0.121997
0.011370 0.122153
0.011319 0.122308
0.011269 0.122463
0.011218 0.122618
0.011168 0.122772
0.011119 0.122925
0.011069 0.123079
0.011020 0.123232
0.010971 0.123384
0.010922 0.123536
0.010873 0.123688
0.010825 0.123839
0.010776 0.123990
0.010728 0.124140
0.010680 0.124290
0.010633 0.124439
0.010585 0.124589
0.010538 0.124737
0.010491 0.124886
0.010444 0.125034
0.010397 0.125181
0.010351 0.125328
0.010305 0.125475
0.010259 0.125621
0.010213 0.125767
0.010167 0.125913
0.010122 0.126058
0.010076 0.126203
0.010031 0.126347
0.009986 0.126491
0.009942 0.126634
0.009897 0.126777
0.009853 0.126920
0.009809 0.127062
0.009765 0.127204
0.009721 0.127346
0.009678 0.127487
0.009634 0.127628
0.009591 0.127768
0.009548 0.127908
0.009506 0.128047
0.009463 0.128186
0.009421 0.128325
0.009378 0.128463
0.009336 0.128601
0.009295 0.128739
0.009253 0.128876
0.009211 0.129013
0.009170 0.129149
0.009129 0.129285
0.009088 0.129421
0.009047 0.129556
0.009007 0.129691
0.008966 0.129825
0.008926 0.129960
0.008886 0.130093
0.008846 0.130227
0.008806 0.130359
0.008767 0.130492
0.008728 0.130624
0.008688 0.130756
0.008649 0.130887
0.008611 0.131018
0.008572 0.131149
0.008533 0.131279
0.008495 0.131409
0.008457 0.131539
0.008419 0.131668
0.008381 0.131796
0.008343 0.131925
0.008306 0.132053
0.008268 0.132180
0.008231 0.132308
0.008194 0.132434
0.008157 0.132561
0.008121 0.132687
0.008084 0.132813
0.008048 0.132938
0.008012 0.133063
0.007976 0.133188
0.007940 0.133312
0.007904 0.133436
0.007868 0.133560
0.007833 0.133683
0.007798 0.133806
0.007763 0.133928
0.007728 0.134050
0.007693 0.134172
0.007658 0.134293
0.007624 0.134414
0.007589 0.134535
0.007555 0.134655
0.007521 0.134775
0.007487 0.134895
0.007453 0.135014
0.007420 0.135133
0.007386 0.135251
0.007353 0.135369
0.007320 0.135487
0.007287 0.135605
0.007254 0.135722
0.007221 0.135838
0.007189 0.135955
0.007156 0.136071
0.007124 0.136187
0.007092 0.136302
0.007060 0.136417
0.007028 0.136531
0.006996 0.136646
0.006965 0.136760
0.006933 0.136873
0.006902 0.136986
0.006871 0.137099
0.006840 0.137212
0.006809 0.137324
0.006778 0.137436
0.006747 0.137547
0.006717 0.137659
0.006687 0.137770
0.006656 0.137880
0.006626 0.137990
0.006596 0.138100
0.006567 0.138209
0.006537 0.138319
0.006507 0.138427
0.006478 0.138536
0.006449 0.138644
0.006420 0.138752
0.006391 0.138859
0.006362 0.138967
0.006333 0.139073
0.006304 0.139180
0.006276 0.139286
0.006247 0.139392
0.006219 0.139497
0.006191 0.139602
0.006163 0.139707
0.006135 0.139812
0.006107 0.139916
0.006080 0.140020
0.006052 0.140123
0.006025 0.140227
0.005997 0.140330
0.005970 0.140432
0.005943 0.140534
0.005916 0.140636
0.005889 0.140738
0.005863 0.140839
0.005836 0.140940
0.005810 0.141041
0.005783 0.141141
0.005757 0.141241
0.005731 0.141341
0.005705 0.141440
0.005679 0.141539
0.005654 0.141638
0.005628 0.141737
0.005602 0.141835
0.005577 0.141933
0.005552 0.142030
0.005527 0.142127
0.005502 0.142224
0.005477 0.142321
0.005452 0.142417
0.005427 0.142513
0.005402 0.142609
0.005378 0.142704
0.005354 0.142799
0.005329 0.142894
0.005305 0.142989
0.005281 0.143083
0.005257 0.143177
0.005233 0.143270
0.005209 0.143364
0.005186 0.143457
0.005162 0.143549
0.005139 0.143642
0.005116 0.143734
0.005092 0.143826
0.005069 0.143917
0.005046 0.144008
0.005023 0.144099
0.005000 0.144190
0.004978 0.144280
0.004955 0.144370
0.004933 0.144460
0.004910 0.144549
0.004888 0.144638
0.004866 0.144727
0.004844 0.144816
0.004822 0.144904
0.004800 0.144992
0.004778 0.145080
0.004756 0.145167
0.004735 0.145255
0.004713 0.145341
0.004692 0.145428
0.004670 0.145514
0.004649 0.145600
0.004628 0.145686
0.004607 0.145772
0.004586 0.145857
0.004565 0.145942
0.004544 0.146026
0.004524 0.146111
0.004503 0.146195
0.004483 0.146279
0.004462 0.146362
0.004442 0.146446
0.004422 0.146529
0.004402 0.146611
0.004382 0.146694
0.004362 0.146776
0.004342 0.146858
0.004322 0.146939
0.004302 0.147021
0.004283 0.147102
0.004263 0.147183
0.004244 0.147263
0.004225 0.147344
0.004205 0.147424
0.004186 0.147504
0.004167 0.147583
0.004148 0.147662
0.004129 0.147741
0.004110 0.147820
0.004092 0.147899
0.004073 0.147977
0.004055 0.148055
0.004036 0.148132
0.004018 0.148210
0.003999 0.148287
0.003981 0.148364
0.003963 0.148441
0.003945 0.148517
0.003927 0.148593
0.003909 0.148669
0.003891 0.148745
0.003874 0.148820
0.003856 0.148895
0.003838 0.148970
0.003821 0.149045
0.003803 0.149119
0.003786 0.149193
0.003769 0.149267
0.003752 0.149341
0.003735 0.149414
0.003718 0.149488
0.003701 0.149560
0.003684 0.149633
0.003667 0.149706
0.003650 0.149778
0.003634 0.149850
0.003617 0.149921
0.003600 0.149993
0.003584 0.150064
0.003568 0.150135
0.003551 0.150206
0.003535 0.150276
0.003519 0.150347
0.003503 0.150417
0.003487 0.150486
0.003471 0.150556
0.003455 0.150625
0.003440 0.150694
0.003424 0.150763
0.003408 0.150832
0.003393 0.150900
0.003377 0.150969
0.003362 0.151036
0.003346 0.151104
0.003331 0.151172
0.003316 0.151239
0.003301 0.151306
0.003286 0.151373
0.003271 0.151439
0.003256 0.151506
0.003241 0.151572
0.003226 0.151638
0.003211 0.151703
0.003197 0.151769
0.003182 0.151834
0.003168 0.151899
0.003153 0.151964
0.003139 0.152028
0.003124 0.152093
0.003110 0.152157
0.003096 0.152221
0.003082 0.152284
0.003068 0.152348
0.003054 0.152411
0.003040 0.152474
0.003026 0.152537
0.003012 0.152599
0.002998 0.152662
0.002985 0.152724
0.002971 0.152786
0.002957 0.152848
0.002944 0.152909
0.002930 0.152970
0.002917 0.153031
0.002904 0.153092
0.002890 0.153153
0.002877 0.153214
0.002864 0.153274
0.002851 0.153334
0.002838 0.153394
0.002825 0.153453
0.002812 0.153513
0.002799 0.153572
0.002786 0.153631
0.002774 0.153690
0.002761 0.153748
0.002748 0.153807
0.002736 0.153865
0.002723 0.153923
0.002711 0.153981
0.002698 0.154039
0.002686 0.154096
0.002674 0.154153
0.002662 0.154210
0.002649 0.154267
0.002637 0.154324
0.002625 0.154380
0.002613 0.154436
0.002601 0.154492
0.002589 0.154548
0.002578 0.154604
0.002566 0.154659
0.002554 0.154715
0.002542 0.154770
0.002531 0.154824
0.002519 0.154879
0.002508 0.154934
0.002496 0.154988
0.002485 0.155042
0.002473 0.155096
0.002462 0.155150
0.002451 0.155203
0.002440 0.155257
0.002428 0.155310
0.002417 0.155363
0.002406 0.155416
0.002395 0.155468
0.002384 0.155521
0.002373 0.155573
0.002362 0.155625
0.002352 0.155677
0.002341 0.155729
0.002330 0.155780
0.002319 0.155831
0.002309 0.155883
0.002298 0.155933
0.002288 0.155984
0.002277 0.156035
0.002267 0.156085
0.002256 0.156136
0.002246 0.156186
0.002236 0.156236
0.002226 0.156285
0.002215 0.156335
0.002205 0.156384
0.002195 0.156434
0.002185 0.156483
0.002175 0.156531
0.002165 0.156580
0.002155 0.156629
0.002145 0.156677
0.002136 0.156725
0.002126 0.156773
0.002116 0.156821
0.002106 0.156869
0.002097 0.156916
0.002087 0.156964
0.002077 0.157011
0.002068 0.157058
0.002058 0.157105
0.002049 0.157151
0.002040 0.157198
0.002030 0.157244
0.002021 0.157290
0.002012 0.157336
0.002003 0.157382
0.001993 0.157428
0.001984 0.157473
0.001975 0.157519
0.001966 0.157564
0.001957 0.157609
0.001948 0.157654
0.001939 0.157698
0.001930 0.157743
0.001921 0.157787
0.001913 0.157832
0.001904 0.157876
0.001895 0.157920
0.001886 0.157963
0.001878 0.158007
0.001869 0.158050
0.001861 0.158094
0.001852 0.158137
0.001844 0.158180
0.001835 0.158223
0.001827 0.158265
0.001818 0.158308
0.001810 0.158350
0.001802 0.158392
0.001793 0.158435
0.001785 0.158476
0.001777 0.158518
0.001769 0.158560
0.001761 0.158601
0.001753 0.158643
0.001745 0.158684
0.001737 0.158725
0.001729 0.158766
0.001721 0.158806
0.001713 0.158847
0.001705 0.158888
0.001697 0.158928
0.001689 0.158968
0.001682 0.159008
0.001674 0.159048
0.001666 0.159088
0.001659 0.159127
0.001651 0.159167
0.001643 0.159206
0.001636 0.159245
0.001628 0.159284
0.001621 0.159323
0.001613 0.159362
0.001606 0.159400
0.001599 0.159439
0.001591 0.159477
0.001584 0.159515
0.001577 0.159553
0.001570 0.159591
0.001562 0.159629
0.001555 0.159666
0.001548 0.159704
0.001541 0.159741
0.001534 0.159778
0.001527 0.159816
0.001520 0.159852
0.001513 0.159889
0.001506 0.159926
0.001499 0.159963
0.001492 0.159999
0.001485 0.160035
0.001478 0.160071
0.001472 0.160107
0.001465 0.160143
0.001458 0.160179
0.001452 0.160215
0.001445 0.160250
0.001438 0.160286
0.001432 0.160321
0.001425 0.160356
0.001419 0.160391
0.001412 0.160426
0.001406 0.160460
0.001399 0.160495
0.001393 0.160530
0.001386 0.160564
0.001380 0.160598
0.001374 0.160632
0.001367 0.160666
0.001361 0.160700
0.001355 0.160734
0.001348 0.160767
0.001342 0.160801
0.001336 0.160834
0.001330 0.160867
0.001324 0.160901
0.001318 0.160934
0.001312 0.160966
0.001306 0.160999
0.001300 0.161032
0.001294 0.161064
0.001288 0.161097
0.001282 0.161129
0.001276 0.161161
0.001270 0.161193
0.001264 0.161225
0.001259 0.161257
0.001253 0.161289
0.001247 0.161320
0.001241 0.161352
0.001236 0.161383
0.001230 0.161414
0.001224 0.161445
0.001219 0.161476
0.001213 0.161507
0.001207 0.161538
0.001202 0.161569
0.001196 0.161599
0.001191 0.161630
0.001185 0.161660
0.001180 0.161690
0.001175 0.161720
0.001169 0.161750
0.001164 0.161780
0.001158 0.161810
0.001153 0.161840
0.001148 0.161869
0.001143 0.161899
0.001137 0.161928
0.001132 0.161957
0.001127 0.161986
0.001122 0.162015
0.001117 0.162044
0.001111 0.162073
0.001106 0.162102
0.001101 0.162130
0.001096 0.162159
0.001091 0.162187
0.001086 0.162215
0.001081 0.162243
0.001076 0.162272
0.001071 0.162299
0.001066 0.162327
0.001061 0.162355
0.001056 0.162383
0.001052 0.162410
0.001047 0.162438
0.001042 0.162465
0.001037 0.162492
0.001032 0.162519
0.001028 0.162546
0.001023 0.162573
0.001018 0.162600
0.001014 0.162627
0.001009 0.162654
0.001004 0.162680
0.001000 0.162707
0.000995 0.162733
0.000991 0.162759
0.000986 0.162785
0.000981 0.162811
0.000977 0.162837
0.000972 0.162863
0.000968 0.162889
0.000963 0.162915
0.000959 0.162940
0.000955 0.162966
0.000950 0.162991
0.000946 0.163016
0.000942 0.163041
0.000937 0.163067
0.000933 0.163092
0.000929 0.163116
0.000924 0.163141
0.000920 0.163166
0.000916 0.163191
0.000912 0.163215
0.000907 0.163240
0.000903 0.163264
0.000899 0.163288
0.000895 0.163312
0.000891 0.163337
0.000887 0.163361
0.000883 0.163384
0.000879 0.163408
0.000875 0.163432
0.000871 0.163456
0.000867 0.163479
0.000863 0.163503
0.000859 0.163526
0.000855 0.163549
0.000851 0.163572
0.000847 0.163596
0.000843 0.163619
0.000839 0.163642
0.000835 0.163664
0.000831 0.163687
0.000828 0.163710
0.000824 0.163732
0.000820 0.163755
0.000816 0.163777
0.000812 0.163800
0.000809 0.163822
0.000805 0.163844
0.000801 0.163866
0.000798 0.163888
0.000794 0.163910
0.000790 0.163932
0.000787 0.163954
0.000783 0.163975
0.000779 0.163997
0.000776 0.164019
0.000772 0.164040
0.000769 0.164061
0.000765 0.164083
0.000762 0.164104
0.000758 0.164125
0.000755 0.164146
0.000751 0.164167
0.000748 0.164188
0.000744 0.164209
0.000741 0.164229
0.000737 0.164250
0.000734 0.164271
0.000731 0.164291
0.000727 0.164312
0.000724 0.164332
0.000721 0.164352
0.000717 0.164372
0.000714 0.164392
0.000711 0.164412
0.000707 0.164432
0.000704 0.164452
0.000701 0.164472
0.000698 0.164492
0.000695 0.164511
0.000691 0.164531
0.000688 0.164551
0.000685 0.164570
0.000682 0.164589
0.000679 0.164609
0.000676 0.164628
0.000673 0.164647
0.000669 0.164666
0.000666 0.164685
0.000663 0.164704
0.000660 0.164723
0.000657 0.164742
0.000654 0.164760
0.000651 0.164779
0.000648 0.164798
0.000645 0.164816
0.000642 0.164834
0.000639 0.164853
0.000636 0.164871
0.000633 0.164889
0.000630 0.164907
0.000628 0.164926
0.000625 0.164944
0.000622 0.164961
0.000619 0.164979
0.000616 0.164997
0.000613 0.165015
0.000610 0.165033
0.000608 0.165050
0.000605 0.165068
0.000602 0.165085
0.000599 0.165103
0.000597 0.165120
0.000594 0.165137
0.000591 0.165154
0.000588 0.165172
0.000586 0.165189
0.000583 0.165206
0.000580 0.165223
0.000578 0.165239
0.000575 0.165256
0.000572 0.165273
0.000570 0.165290
0.000567 0.165306
0.000564 0.165323
0.000562 0.165339
0.000559 0.165356
0.000557 0.165372
0.000554 0.165389
0.000552 0.165405
0.000549 0.165421
0.000546 0.165437
0.000544 0.165453
0.000541 0.165469
0.000539 0.165485
0.000536 0.165501
0.000534 0.165517
0.000532 0.165533
0.000529 0.165548
0.000527 0.165564
0.000524 0.165580
0.000522 0.165595
0.000519 0.165611
0.000517 0.165626
0.000515 0.165641
0.000512 0.165657
0.000510 0.165672
0.000508 0.165687
0.000505 0.165702
0.000503 0.165717
0.000501 0.165732
0.000498 0.165747
0.000496 0.165762
0.000494 0.165777
0.000491 0.165792
0.000489 0.165806
0.000487 0.165821
0.000485 0.165836
0.000482 0.165850
0.000480 0.165865
0.000478 0.165879
0.000476 0.165893
0.000474 0.165908
0.000471 0.165922
0.000469 0.165936
0.000467 0.165950
0.000465 0.165964
0.000463 0.165978
0.000461 0.165992
0.000459 0.166006
0.000456 0.166020
0.000454 0.166034
0.000452 0.166048
0.000450 0.166062
0.000448 0.166075
0.000446 0.166089
0.000444 0.166102
0.000442 0.166116
0.000440 0.166129
0.000438 0.166143
0.000436 0.166156
0.000434 0.166170
0.000432 0.166183
0.000430 0.166196
0.000428 0.166209
0.000426 0.166222
0.000424 0.166235
0.000422 0.166248
0.000420 0.166261
0.000418 0.166274
0.000416 0.166287
0.000414 0.166300
0.000412 0.166313
0.000410 0.166325
0.000409 0.166338
0.000407 0.166351
0.000405 0.166363
0.000403 0.166376
0.000401 0.166388
0.000399 0.166401
0.000397 0.166413
0.000396 0.166425
0.000394 0.166438
0.000392 0.166450
0.000390 0.166462
0.000388 0.166474
0.000387 0.166486
0.000385 0.166498
0.000383 0.166510
0.000381 0.166522
0.000380 0.166534
0.000378 0.166546
0.000376 0.166558
0.000374 0.166569
0.000373 0.166581
0.000371 0.166593
0.000369 0.166604
0.000367 0.166616
0.000366 0.166628
0.000364 0.166639
0.000362 0.166651
0.000361 0.166662
0.000359 0.166673
0.000357 0.166685
0.000356 0.166696
0.000354 0.166707
0.000352 0.166718
0.000351 0.166729
0.000349 0.166741
0.000348 0.166752
0.000346 0.166763
0.000344 0.166774
0.000343 0.166784
0.000341 0.166795
0.000340 0.166806
0.000338 0.166817
0.000337 0.166828
0.000335 0.166838
0.000333 0.166849
0.000332 0.166860
0.000330 0.166870
0.000329 0.166881
0.000327 0.166891
0.000326 0.166902
0.000324 0.166912
0.000323 0.166923
0.000321 0.166933
0.000320 0.166943
0.000318 0.166954
0.000317 0.166964
0.000316 0.166974
0.000314 0.166984
0.000313 0.166994
0.000311 0.167004
0.000310 0.167014
0.000308 0.167024
0.000307 0.167034
0.000305 0.167044
0.000304 0.167054
0.000303 0.167064
0.000301 0.167074
0.000300 0.167084
0.000299 0.167093
0.000297 0.167103
0.000296 0.167113
0.000294 0.167122
0.000293 0.167132
0.000292 0.167141
0.000290 0.167151
0.000289 0.167160
0.000288 0.167170
0.000286 0.167179
0.000285 0.167188
0.000284 0.167198
0.000282 0.167207
0.000281 0.167216
0.000280 0.167225
0.000279 0.167235
0.000277 0.167244
0.000276 0.167253
0.000275 0.167262
0.000273 0.167271
0.000272 0.167280
0.000271 0.167289
0.000270 0.167298
0.000268 0.167307
0.000267 0.167316
0.000266 0.167324
0.000265 0.167333
0.000264 0.167342
0.000262 0.167351
0.000261 0.167359
0.000260 0.167368
0.000259 0.167377
0.000258 0.167385
0.000256 0.167394
0.000255 0.167402
0.000254 0.167411
0.000253 0.167419
0.000252 0.167427
0.000250 0.167436
0.000249 0.167444
0.000248 0.167453
0.000247 0.167461
0.000246 0.167469
0.000245 0.167477
0.000244 0.167485
0.000243 0.167494
0.000241 0.167502
0.000240 0.167510
0.000239 0.167518
0.000238 0.167526
0.000237 0.167534
0.000236 0.167542
0.000235 0.167550
0.000234 0.167558
0.000233 0.167566
0.000232 0.167573
0.000231 0.167581
0.000229 0.167589
0.000228 0.167597
0.000227 0.167604
0.000226 0.167612
0.000225 0.167620
0.000224 0.167627
0.000223 0.167635
0.000222 0.167643
0.000221 0.167650
0.000220 0.167658
0.000219 0.167665
0.000218 0.167673
0.000217 0.167680
0.000216 0.167687
0.000215 0.167695
0.000214 0.167702
0.000213 0.167709
0.000212 0.167717
0.000211 0.167724
0.000210 0.167731
0.000209 0.167738
0.000208 0.167745
0.000207 0.167753
0.000206 0.167760
0.000205 0.167767
0.000204 0.167774
0.000203 0.167781
0.000203 0.167788
0.000202 0.167795
0.000201 0.167802
0.000200 0.167809
0.000199 0.167815
0.000198 0.167822
0.000197 0.167829
0.000196 0.167836
0.000195 0.167843
0.000194 0.167849
0.000193 0.167856
0.000193 0.167863
0.000192 0.167870
0.000191 0.167876
0.000190 0.167883
0.000189 0.167889
0.000188 0.167896
0.000187 0.167903
0.000186 0.167909
0.000186 0.167915
0.000185 0.167922
0.000184 0.167928
0.000183 0.167935
0.000182 0.167941
0.000181 0.167948
0.000180 0.167954
0.000180 0.167960
0.000179 0.167966
0.000178 0.167973
0.000177 0.167979
0.000176 0.167985
0.000176 0.167991
0.000175 0.167998
0.000174 0.168004
0.000173 0.168010
0.000172 0.168016
0.000172 0.168022
0.000171 0.168028
0.000170 0.168034
0.000169 0.168040
0.000168 0.168046
0.000168 0.168052
0.000167 0.168058
0.000166 0.168064
0.000165 0.168070
0.000165 0.168075
0.000164 0.168081
0.000163 0.168087
0.000162 0.168093
0.000162 0.168099
0.000161 0.168104
0.000160 0.168110
0.000159 0.168116
0.000159 0.168121
0.000158 0.168127
0.000157 0.168133
0.000156 0.168138
0.000156 0.168144
0.000155 0.168149
0.000154 0.168155
0.000154 0.168160
0.000153 0.168166
0.000152 0.168171
0.000151 0.168177
0.000151 0.168182
0.000150 0.168188
0.000149 0.168193
0.000149 0.168198
0.000148 0.168204
0.000147 0.168209
0.000147 0.168214
0.000146 0.168220
0.000145 0.168225
0.000145 0.168230
0.000144 0.168235
0.000143 0.168241
0.000143 0.168246
0.000142 0.168251
0.000141 0.168256
0.000141 0.168261
0.000140 0.168266
0.000139 0.168271
0.000139 0.168276
0.000138 0.168281
0.000137 0.168286
0.000137 0.168291
0.000136 0.168296
0.000136 0.168301
0.000135 0.168306
0.000134 0.168311
0.000134 0.168316
0.000133 0.168321
0.000132 0.168326
0.000132 0.168331
0.000131 0.168335
0.000131 0.168340
0.000130 0.168345
0.000129 0.168350
0.000129 0.168355
0.000128 0.168359
0.000128 0.168364
0.000127 0.168369
0.000126 0.168373
0.000126 0.168378
0.000125 0.168383
0.000125 0.168387
0.000124 0.168392
0.000124 0.168396
0.000123 0.168401
0.000122 0.168405
0.000122 0.168410
0.000121 0.168414
0.000121 0.168419
0.000120 0.168423
0.000120 0.168428
0.000119 0.168432
0.000119 0.168437
0.000118 0.168441
0.000117 0.168445
0.000117 0.168450
0.000116 0.168454
0.000116 0.168458
0.000115 0.168463
0.000115 0.168467
0.000114 0.168471
0.000114 0.168476
0.000113 0.168480
0.000113 0.168484
0.000112 0.168488
0.000112 0.168492
0.000111 0.168497
0.000111 0.168501
0.000110 0.168505
0.000110 0.168509
0.000109 0.168513
0.000109 0.168517
0.000108 0.168521
0.000108 0.168525
0.000107 0.168529
0.000107 0.168533
0.000106 0.168537
0.000106 0.168541
0.000105 0.168545
0.000105 0.168549
0.000104 0.168553
0.000104 0.168557
0.000103 0.168561
0.000103 0.168565
0.000102 0.168569
0.000102 0.168573
0.000101 0.168577
0.000101 0.168580
0.000100 0.168584
0.000100 0.168588
0.000099 0.168592
0.000099 0.168596
0.000099 0.168599
0.000098 0.168603
0.000098 0.168607
0.000097 0.168611
0.000097 0.168614
0.000096 0.168618
0.000096 0.168622
0.000095 0.168625
0.000095 0.168629
0.000095 0.168633
0.000094 0.168636
0.000094 0.168640
0.000093 0.168643
0.000093 0.168647
0.000092 0.168650
0.000092 0.168654
0.000092 0.168658
0.000091 0.168661
0.000091 0.168665
0.000090 0.168668
0.000090 0.168672
0.000089 0.168675
0.000089 0.168678
0.000089 0.168682
0.000088 0.168685
0.000088 0.168689
0.000087 0.168692
0.000087 0.168695
0.000087 0.168699
0.000086 0.168702
0.000086 0.168705
0.000085 0.168709
0.000085 0.168712
0.000085 0.168715
0.000084 0.168719
0.000084 0.168722
0.000083 0.168725
0.000083 0.168728
0.000083 0.168732
0.000082 0.168735
0.000082 0.168738
0.000082 0.168741
0.000081 0.168744
0.000081 0.168748
0.000080 0.168751
0.000080 0.168754
0.000080 0.168757
0.000079 0.168760
0.000079 0.168763
0.000079 0.168766
0.000078 0.168769
0.000078 0.168772
0.000077 0.168775
0.000077 0.168778
0.000077 0.168782
0.000076 0.168785
0.000076 0.168788
0.000076 0.168791
0.000075 0.168793
0.000075 0.168796
0.000075 0.168799
0.000074 0.168802
0.000074 0.168805
0.000074 0.168808
0.000073 0.168811
0.000073 0.168814
0.000073 0.168817
0.000072 0.168820
0.000072 0.168823
0.000072 0.168825
0.000071 0.168828
0.000071 0.168831
0.000071 0.168834
0.000070 0.168837
0.000070 0.168840
0.000070 0.168842
0.000069 0.168845
0.000069 0.168848
0.000069 0.168851
0.000068 0.168853
0.000068 0.168856
0.000068 0.168859
0.000067 0.168861
0.000067 0.168864
0.000067 0.168867
0.000067 0.168869
0.000066 0.168872
0.000066 0.168875
0.000066 0.168877
0.000065 0.168880
0.000065 0.168883
0.000065 0.168885
0.000064 0.168888
0.000064 0.168890
0.000064 0.168893
0.000064 0.168896
0.000063 0.168898
0.000063 0.168901
0.000063 0.168903
0.000062 0.168906
0.000062 0.168908
0.000062 0.168911
0.000062 0.168913
0.000061 0.168916
0.000061 0.168918
0.000061 0.168921
0.000060 0.168923
0.000060 0.168926
0.000060 0.168928
0.000060 0.168930
0.000059 0.168933
0.000059 0.168935
0.000059 0.168938
0.000058 0.168940
0.000058 0.168942
0.000058 0.168945
0.000058 0.168947
0.000057 0.168949
0.000057 0.168952
0.000057 0.168954
0.000057 0.168956
0.000056 0.168959
0.000056 0.168961
0.000056 0.168963
0.000056 0.168966
0.000055 0.168968
0.000055 0.168970
0.000055 0.168972
0.000055 0.168975
0.000054 0.168977
0.000054 0.168979
0.000054 0.168981
0.000054 0.168983
0.000053 0.168986
0.000053 0.168988
0.000053 0.168990
0.000053 0.168992
0.000052 0.168994
0.000052 0.168997
0.000052 0.168999
0.000052 0.169001
0.000051 0.169003
0.000051 0.169005
0.000051 0.169007
0.000051 0.169009
0.000050 0.169011
0.000050 0.169013
0.000050 0.169016
0.000050 0.169018
0.000050 0.169020
0.000049 0.169022
0.000049 0.169024
0.000049 0.169026
0.000049 0.169028
0.000048 0.169030
0.000048 0.169032
0.000048 0.169034
0.000048 0.169036
0.000047 0.169038
0.000047 0.169040
0.000047 0.169042
0.000047 0.169044
0.000047 0.169046
0.000046 0.169048
0.000046 0.169050
0.000046 0.169051
0.000046 0.169053
0.000046 0.169055
0.000045 0.169057
0.000045 0.169059
0.000045 0.169061
0.000045 0.169063
0.000045 0.169065
0.000044 0.169067
0.000044 0.169068
0.000044 0.169070
0.000044 0.169072
0.000043 0.169074
0.000043 0.169076
0.000043 0.169078
0.000043 0.169079
0.000043 0.169081
0.000043 0.169083
0.000042 0.169085
0.000042 0.169087
0.000042 0.169088
0.000042 0.169090
0.000042 0.169092
0.000041 0.169094
0.000041 0.169095
0.000041 0.169097
0.000041 0.169099
0.000041 0.169101
0.000040 0.169102
0.000040 0.169104
0.000040 0.169106
0.000040 0.169108
0.000040 0.169109
0.000039 0.169111
0.000039 0.169113
0.000039 0.169114
0.000039 0.169116
0.000039 0.169118
0.000039 0.169119
0.000038 0.169121
0.000038 0.169123
0.000038 0.169124
0.000038 0.169126
0.000038 0.169127
0.000038 0.169129
0.000037 0.169131
0.000037 0.169132
0.000037 0.169134
0.000037 0.169135
0.000037 0.169137
0.000036 0.169139
0.000036 0.169140
0.000036 0.169142
0.000036 0.169143
0.000036 0.169145
0.000036 0.169146
0.000035 0.169148
0.000035 0.169149
0.000035 0.169151
0.000035 0.169152
0.000035 0.169154
0.000035 0.169155
0.000035 0.169157
0.000034 0.169158
0.000034 0.169160
0.000034 0.169161
0.000034 0.169163
0.000034 0.169164
0.000034 0.169166
0.000033 0.169167
0.000033 0.169169
0.000033 0.169170
0.000033 0.169172
0.000033 0.169173
0.000033 0.169174
0.000033 0.169176
0.000032 0.169177
0.000032 0.169179
0.000032 0.169180
0.000032 0.169182
0.000032 0.169183
0.000032 0.169184
0.000031 0.169186
0.000031 0.169187
0.000031 0.169188
0.000031 0.169190
0.000031 0.169191
0.000031 0.169193
0.000031 0.169194
0.000030 0.169195
0.000030 0.169197
0.000030 0.169198
0.000030 0.169199
0.000030 0.169201
0.000030 0.169202
0.000030 0.169203
0.000030 0.169204
0.000029 0.169206
0.000029 0.169207
0.000029 0.169208
0.000029 0.169210
0.000029 0.169211
0.000029 0.169212
0.000029 0.169213
0.000028 0.169215
0.000028 0.169216
0.000028 0.169217
0.000028 0.169218
0.000028 0.169220
0.000028 0.169221
0.000028 0.169222
0.000028 0.169223
0.000027 0.169225
0.000027 0.169226
0.000027 0.169227
0.000027 0.169228
0.000027 0.169229
0.000027 0.169231
0.000027 0.169232
0.000027 0.169233
0.000026 0.169234
0.000026 0.169235
0.000026 0.169237
0.000026 0.169238
0.000026 0.169239
0.000026 0.169240
0.000026 0.169241
0.000026 0.169242
0.000025 0.169243
0.000025 0.169245
0.000025 0.169246
0.000025 0.169247
0.000025 0.169248
0.000025 0.169249
0.000025 0.169250
0.000025 0.169251
0.000025 0.169252
0.000024 0.169254
0.000024 0.169255
0.000024 0.169256
0.000024 0.169257
0.000024 0.169258
0.000024 0.169259
0.000024 0.169260
0.000024 0.169261
0.000024 0.169262
0.000023 0.169263
0.000023 0.169264
0.000023 0.169265
0.000023 0.169266
0.000023 0.169267
0.000023 0.169269
0.000023 0.169270
0.000023 0.169271
0.000023 0.169272
0.000022 0.169273
0.000022 0.169274
0.000022 0.169275
0.000022 0.169276
0.000022 0.169277
0.000022 0.169278
0.000022 0.169279
0.000022 0.169280
0.000022 0.169281
0.000022 0.169282
0.000021 0.169283
0.000021 0.169284
0.000021 0.169285
0.000021 0.169286
0.000021 0.169287
0.000021 0.169287
0.000021 0.169288
0.000021 0.169289
0.000021 0.169290
0.000021 0.169291
0.000020 0.169292
0.000020 0.169293
0.000020 0.169294
0.000020 0.169295
0.000020 0.169296
0.000020 0.169297
0.000020 0.169298
0.000020 0.169299
0.000020 0.169300
0.000020 0.169301
0.000020 0.169301
0.000019 0.169302
0.000019 0.169303
0.000019 0.169304
0.000019 0.169305
0.000019 0.169306
0.000019 0.169307
0.000019 0.169308
0.000019 0.169309
0.000019 0.169309
0.000019 0.169310
0.000019 0.169311
0.000019 0.169312
0.000018 0.169313
0.000018 0.169314
0.000018 0.169315
0.000018 0.169315
0.000018 0.169316
0.000018 0.169317
0.000018 0.169318
0.000018 0.169319
0.000018 0.169320
0.000018 0.169320
0.000018 0.169321
0.000018 0.169322
0.000017 0.169323
0.000017 0.169324
0.000017 0.169325
0.000017 0.169325
0.000017 0.169326
0.000017 0.169327
0.000017 0.169328
0.000017 0.169329
0.000017 0.169329
0.000017 0.169330
0.000017 0.169331
0.000017 0.169332
0.000016 0.169332
0.000016 0.169333
0.000016 0.169334
0.000016 0.169335
0.000016 0.169336
0.000016 0.169336
0.000016 0.169337
0.000016 0.169338
0.000016 0.169339
0.000016 0.169339
0.000016 0.169340
0.000016 0.169341
0.000016 0.169341
0.000016 0.169342
0.000015 0.169343
0.000015 0.169344
0.000015 0.169344
0.000015 0.169345
0.000015 0.169346
0.000015 0.169347
0.000015 0.169347
0.000015 0.169348
0.000015 0.169349
0.000015 0.169349
0.000015 0.169350
0.000015 0.169351
0.000015 0.169352
0.000015 0.169352
0.000014 0.169353
0.000014 0.169354
0.000014 0.169354
0.000014 0.169355
0.000014 0.169356
0.000014 0.169356
0.000014 0.169357
0.000014 0.169358
0.000014 0.169358
0.000014 0.169359
0.000014 0.169360
0.000014 0.169360
0.000014 0.169361
0.000014 0.169362
0.000014 0.169362
0.000014 0.169363
0.000013 0.169364
0.000013 0.169364
0.000013 0.169365
0.000013 0.169366
0.000013 0.169366
0.000013 0.169367
0.000013 0.169367
0.000013 0.169368
0.000013 0.169369
0.000013 0.169369
0.000013 0.169370
0.000013 0.169371
0.000013 0.169371
0.000013 0.169372
0.000013 0.169372
0.000013 0.169373
0.000012 0.169374
0.000012 0.169374
0.000012 0.169375
0.000012 0.169375
0.000012 0.169376
0.000012 0.169377
0.000012 0.169377
0.000012 0.169378
0.000012 0.169378
0.000012 0.169379
0.000012 0.169380
0.000012 0.169380
0.000012 0.169381
0.000012 0.169381
0.000012 0.169382
0.000012 0.169382
0.000012 0.169383
0.000012 0.169384
0.000011 0.169384
0.000011 0.169385
0.000011 0.169385
0.000011 0.169386
0.000011 0.169386
0.000011 0.169387
0.000011 0.169387
0.000011 0.169388
0.000011 0.169389
0.000011 0.169389
0.000011 0.169390
0.000011 0.169390
0.000011 0.169391
0.000011 0.169391
0.000011 0.169392
0.000011 0.169392
0.000011 0.169393
0.000011 0.169393
0.000011 0.169394
0.000011 0.169394
0.000010 0.169395
0.000010 0.169395
0.000010 0.169396
0.000010 0.169396
0.000010 0.169397
0.000010 0.169397
0.000010 0.169398
0.000010 0.169398
0.000010 0.169399
0.000010 0.169399
0.000010 0.169400
0.000010 0.169400
0.000010 0.169401
0.000010 0.169401
0.000010 0.169402
0.000010 0.169402
0.000010 0.169403
0.000010 0.169403
0.000010 0.169404
0.000010 0.169404
0.000010 0.169405
0.000010 0.169405
0.000009 0.169406
0.000009 0.169406
0.000009 0.169407
0.000009 0.169407
0.000009 0.169408
0.000009 0.169408
0.000009 0.169409
0.000009 0.169409
0.000009 0.169409
0.000009 0.169410
0.000009 0.169410
0.000009 0.169411
0.000009 0.169411
0.000009 0.169412
0.000009 0.169412
0.000009 0.169413
0.000009 0.169413
0.000009 0.169413
0.000009 0.169414
0.000009 0.169414
0.000009 0.169415
0.000009 0.169415
0.000009 0.169416
0.000009 0.169416
0.000008 0.169416
0.000008 0.169417
0.000008 0.169417
0.000008 0.169418
0.000008 0.169418
0.000008 0.169419
0.000008 0.169419
0.000008 0.169419
0.000008 0.169420
0.000008 0.169420
0.000008 0.169421
0.000008 0.169421
0.000008 0.169421
0.000008 0.169422
0.000008 0.169422
0.000008 0.169423
0.000008 0.169423
0.000008 0.169423
0.000008 0.169424
0.000008 0.169424
0.000008 0.169425
0.000008 0.169425
0.000008 0.169425
0.000008 0.169426
0.000008 0.169426
0.000008 0.169427
0.000008 0.169427
0.000007 0.169427
0.000007 0.169428
0.000007 0.169428
0.000007 0.169429
0.000007 0.169429
0.000007 0.169429
0.000007 0.169430
0.000007 0.169430
0.000007 0.169430
0.000007 0.169431
0.000007 0.169431
0.000007 0.169431
0.000007 0.169432
0.000007 0.169432
0.000007 0.169433
0.000007 0.169433
0.000007 0.169433
0.000007 0.169434
0.000007 0.169434
0.000007 0.169434
0.000007 0.169435
0.000007 0.169435
0.000007 0.169435
0.000007 0.169436
0.000007 0.169436
0.000007 0.169436
0.000007 0.169437
0.000007 0.169437
0.000007 0.169437
0.000007 0.169438
0.000007 0.169438
0.000006 0.169438
0.000006 0.169439
0.000006 0.169439
0.000006 0.169439
0.000006 0.169440
0.000006 0.169440
0.000006 0.169440
0.000006 0.169441
0.000006 0.169441
0.000006 0.169441
0.000006 0.169442
0.000006 0.169442
0.000006 0.169442
0.000006 0.169443
0.000006 0.169443
0.000006 0.169443
0.000006 0.169444
0.000006 0.169444
0.000006 0.169444
0.000006 0.169445
0.000006 0.169445
0.000006 0.169445
0.000006 0.169446
0.000006 0.169446
0.000006 0.169446
0.000006 0.169446
0.000006 0.169447
0.000006 0.169447
0.000006 0.169447
0.000006 0.169448
0.000006 0.169448
0.000006 0.169448
0.000006 0.169449
0.000006 0.169449
0.000006 0.169449
0.000006 0.169449
0.000005 0.169450
0.000005 0.169450
0.000005 0.169450
0.000005 0.169451
0.000005 0.169451
0.000005 0.169451
0.000005 0.169451
0.000005 0.169452
0.000005 0.169452
0.000005 0.169452
0.000005 0.169452
0.000005 0.169453
0.000005 0.169453
0.000005 0.169453
0.000005 0.169454
0.000005 0.169454
0.000005 0.169454
0.000005 0.169454
0.000005 0.169455
0.000005 0.169455
0.000005 0.169455
0.000005 0.169455
0.000005 0.169456
0.000005 0.169456
0.000005 0.169456
0.000005 0.169457
0.000005 0.169457
0.000005 0.169457
0.000005 0.169457
0.000005 0.169458
0.000005 0.169458
0.000005 0.169458
0.000005 0.169458
0.000005 0.169459
0.000005 0.169459
0.000005 0.169459
0.000005 0.169459
0.000005 0.169460
0.000005 0.169460
0.000005 0.169460
0.000005 0.169460
0.000005 0.169461
0.000005 0.169461
0.000004 0.169461
0.000004 0.169461
0.000004 0.169461
0.000004 0.169462
0.000004 0.169462
0.000004 0.169462
0.000004 0.169462
0.000004 0.169463
0.000004 0.169463
0.000004 0.169463
0.000004 0.169463
0.000004 0.169464
0.000004 0.169464
0.000004 0.169464
0.000004 0.169464
0.000004 0.169465
0.000004 0.169465
0.000004 0.169465
0.000004 0.169465
0.000004 0.169465
0.000004 0.169466
0.000004 0.169466
0.000004 0.169466
0.000004 0.169466
0.000004 0.169467
0.000004 0.169467
0.000004 0.169467
0.000004 0.169467
0.000004 0.169467
0.000004 0.169468
0.000004 0.169468
0.000004 0.169468
0.000004 0.169468
0.000004 0.169468
0.000004 0.169469
0.000004 0.169469
0.000004 0.169469
0.000004 0.169469
0.000004 0.169469
0.000004 0.169470
0.000004 0.169470
0.000004 0.169470
0.000004 0.169470
0.000004 0.169470
0.000004 0.169471
0.000004 0.169471
0.000004 0.169471
0.000004 0.169471
0.000004 0.169471
0.000004 0.169472
0.000004 0.169472
0.000004 0.169472
0.000004 0.169472
0.000004 0.169472
0.000004 0.169473
0.000003 0.169473
0.000003 0.169473
0.000003 0.169473
0.000003 0.169473
0.000003 0.169474
0.000003 0.169474
0.000003 0.169474
0.000003 0.169474
0.000003 0.169474
0.000003 0.169475
0.000003 0.169475
0.000003 0.169475
0.000003 0.169475
0.000003 0.169475
0.000003 0.169475
0.000003 0.169476
0.000003 0.169476
0.000003 0.169476
0.000003 0.169476
0.000003 0.169476
0.000003 0.169477
0.000003 0.169477
0.000003 0.169477
0.000003 0.169477
0.000003 0.169477
0.000003 0.169477
0.000003 0.169478
0.000003 0.169478
0.000003 0.169478
0.000003 0.169478
0.000003 0.169478
0.000003 0.169478
0.000003 0.169479
0.000003 0.169479
0.000003 0.169479
0.000003 0.169479
0.000003 0.169479
0.000003 0.169479
0.000003 0.169480
0.000003 0.169480
0.000003 0.169480
0.000003 0.169480
0.000003 0.169480
0.000003 0.169480
0.000003 0.169481
0.000003 0.169481
0.000003 0.169481
0.000003 0.169481
0.000003 0.169481
0.000003 0.169481
0.000003 0.169481
0.000003 0.169482
0.000003 0.169482
0.000003 0.169482
0.000003 0.169482
0.000003 0.169482
0.000003 0.169482
0.000003 0.169483
0.000003 0.169483
0.000003 0.169483
0.000003 0.169483
0.000003 0.169483
0.000003 0.169483
0.000003 0.169483
0.000003 0.169484
0.000003 0.169484
0.000003 0.169484
0.000003 0.169484
0.000003 0.169484
0.000003 0.169484
0.000003 0.169484
0.000003 0.169485
0.000003 0.169485
0.000002 0.169485
0.000002 0.169485
0.000002 0.169485
0.000002 0.169485
0.000002 0.169485
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169486
0.000002 0.169487
0.000002 0.169487
0.000002 0.169487
0.000002 0.169487
0.000002 0.169487
0.000002 0.169487
0.000002 0.169487
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169488
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169489
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169490
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169491
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169492
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169493
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169494
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169495
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169496
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000002 0.169497
0.000001 0.169497
0.000001 0.169497
0.000001 0.169497
0.000001 0.169497
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169498
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169499
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169500
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169501
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169502
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169503
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169504
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169505
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169506
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169507
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169508
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169509
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000001 0.169510
0.000000 0.169510
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169511
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169512
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169513
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169514
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169515
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169516
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169517
0.000000 0.169518


==> code-and-data/lb_rate_list_rec_q4_ls3_ell3.txt <==
0.023291 0.000000
0.023218 0.000001
0.023145 0.000002
0.023072 0.000003
0.023000 0.000004
0.022927 0.000006
0.022855 0.000008
0.022783 0.000010
0.022712 0.000012
0.022640 0.000015
0.022569 0.000017
0.022498 0.000020
0.022427 0.000023
0.022356 0.000027
0.022286 0.000030
0.022216 0.000034
0.022146 0.000038
0.022076 0.000043
0.022006 0.000047
0.021937 0.000052
0.021867 0.000057
0.021798 0.000062
0.021729 0.000068
0.021661 0.000073
0.021592 0.000079
0.021524 0.000085
0.021456 0.000091
0.021388 0.000098
0.021320 0.000104
0.021253 0.000111
0.021186 0.000118
0.021119 0.000126
0.021052 0.000133
0.020985 0.000141
0.020918 0.000149
0.020852 0.000157
0.020786 0.000165
0.020720 0.000173
0.020654 0.000182
0.020589 0.000191
0.020523 0.000200
0.020458 0.000209
0.020393 0.000219
0.020328 0.000228
0.020264 0.000238
0.020199 0.000248
0.020135 0.000258
0.020071 0.000269
0.020007 0.000279
0.019943 0.000290
0.019880 0.000301
0.019816 0.000312
0.019753 0.000323
0.019690 0.000334
0.019628 0.000346
0.019565 0.000358
0.019503 0.000370
0.019440 0.000382
0.019378 0.000394
0.019316 0.000407
0.019255 0.000419
0.019193 0.000432
0.019132 0.000445
0.019071 0.000458
0.019010 0.000472
0.018949 0.000485
0.018888 0.000499
0.018828 0.000513
0.018768 0.000527
0.018708 0.000541
0.018648 0.000555
0.018588 0.000569
0.018528 0.000584
0.018469 0.000599
0.018410 0.000614
0.018351 0.000629
0.018292 0.000644
0.018233 0.000659
0.018175 0.000675
0.018117 0.000690
0.018058 0.000706
0.018000 0.000722
0.017943 0.000738
0.017885 0.000754
0.017828 0.000771
0.017770 0.000787
0.017713 0.000804
0.017656 0.000821
0.017599 0.000838
0.017543 0.000855
0.017486 0.000872
0.017430 0.000889
0.017374 0.000907
0.017318 0.000924
0.017262 0.000942
0.017207 0.000960
0.017151 0.000978
0.017096 0.000996
0.017041 0.001015
0.016986 0.001033
0.016931 0.001051
0.016876 0.001070
0.016822 0.001089
0.016768 0.001108
0.016713 0.001127
0.016660 0.001146
0.016606 0.001165
0.016552 0.001185
0.016499 0.001204
0.016445 0.001224
0.016392 0.001244
0.016339 0.001264
0.016286 0.001284
0.016234 0.001304
0.016181 0.001324
0.016129 0.001344
0.016076 0.001365
0.016024 0.001385
0.015972 0.001406
0.015921 0.001427
0.015869 0.001448
0.015818 0.001469
0.015766 0.001490
0.015715 0.001511
0.015664 0.001532
0.015614 0.001554
0.015563 0.001575
0.015512 0.001597
0.015462 0.001619
0.015412 0.001640
0.015362 0.001662
0.015312 0.001684
0.015262 0.001706
0.015213 0.001729
0.015163 0.001751
0.015114 0.001773
0.015065 0.001796
0.015016 0.001819
0.014967 0.001841
0.014918 0.001864
0.014870 0.001887
0.014821 0.001910
0.014773 0.001933
0.014725 0.001956
0.014677 0.001979
0.014629 0.002003
0.014581 0.002026
0.014534 0.002050
0.014487 0.002073
0.014439 0.002097
0.014392 0.002121
0.014345 0.002145
0.014299 0.002169
0.014252 0.002193
0.014205 0.002217
0.014159 0.002241
0.014113 0.002265
0.014067 0.002290
0.014021 0.002314
0.013975 0.002339
0.013929 0.002363
0.013884 0.002388
0.013838 0.002412
0.013793 0.002437
0.013748 0.002462
0.013703 0.002487
0.013658 0.002512
0.013614 0.002537
0.013569 0.002562
0.013525 0.002588
0.013480 0.002613
0.013436 0.002638
0.013392 0.002664
0.013348 0.002689
0.013305 0.002715
0.013261 0.002740
0.013218 0.002766
0.013174 0.002792
0.013131 0.002818
0.013088 0.002844
0.013045 0.002870
0.013002 0.002896
0.012960 0.002922
0.012917 0.002948
0.012875 0.002974
0.012833 0.003000
0.012790 0.003027
0.012748 0.003053
0.012707 0.003080
0.012665 0.003106
0.012623 0.003133
0.012582 0.003159
0.012540 0.003186
0.012499 0.003213
0.012458 0.003239
0.012417 0.003266
0.012376 0.003293
0.012336 0.003320
0.012295 0.003347
0.012255 0.003374
0.012214 0.003401
0.012174 0.003428
0.012134 0.003455
0.012094 0.003483
0.012054 0.003510
0.012015 0.003537
0.011975 0.003565
0.011936 0.003592
0.011896 0.003620
0.011857 0.003647
0.011818 0.003675
0.011779 0.003702
0.011740 0.003730
0.011701 0.003758
0.011663 0.003785
0.011624 0.003813
0.011586 0.003841
0.011548 0.003869
0.011510 0.003897
0.011472 0.003925
0.011434 0.003952
0.011396 0.003980
0.011358 0.004009
0.011321 0.004037
0.011283 0.004065
0.011246 0.004093
0.011209 0.004121
0.011172 0.004149
0.011135 0.004178
0.011098 0.004206
0.011062 0.004234
0.011025 0.004262
0.010988 0.004291
0.010952 0.004319
0.010916 0.004348
0.010880 0.004376
0.010844 0.004405
0.010808 0.004433
0.010772 0.004462
0.010736 0.004490
0.010701 0.004519
0.010665 0.004548
0.010630 0.004576
0.010595 0.004605
0.010560 0.004634
0.010525 0.004663
0.010490 0.004691
0.010455 0.004720
0.010420 0.004749
0.010386 0.004778
0.010351 0.004807
0.010317 0.004836
0.010283 0.004864
0.010249 0.004893
0.010215 0.004922
0.010181 0.004951
0.010147 0.004980
0.010113 0.005009
0.010080 0.005038
0.010046 0.005068
0.010013 0.005097
0.009980 0.005126
0.009947 0.005155
0.009913 0.005184
0.009881 0.005213
0.009848 0.005242
0.009815 0.005271
0.009782 0.005301
0.009750 0.005330
0.009717 0.005359
0.009685 0.005388
0.009653 0.005418
0.009621 0.005447
0.009589 0.005476
0.009557 0.005506
0.009525 0.005535
0.009493 0.005564
0.009462 0.005593
0.009430 0.005623
0.009399 0.005652
0.009368 0.005682
0.009336 0.005711
0.009305 0.005740
0.009274 0.005770
0.009243 0.005799
0.009213 0.005829
0.009182 0.005858
0.009151 0.005887
0.009121 0.005917
0.009090 0.005946
0.009060 0.005976
0.009030 0.006005
0.009000 0.006035
0.008970 0.006064
0.008940 0.006094
0.008910 0.006123
0.008880 0.006153
0.008851 0.006182
0.008821 0.006212
0.008792 0.006241
0.008762 0.006271
0.008733 0.006300
0.008704 0.006330
0.008675 0.006359
0.008646 0.006389
0.008617 0.006418
0.008588 0.006448
0.008559 0.006477
0.008531 0.006507
0.008502 0.006536
0.008474 0.006566
0.008446 0.006595
0.008417 0.006625
0.008389 0.006654
0.008361 0.006684
0.008333 0.006713
0.008305 0.006743
0.008277 0.006772
0.008250 0.006802
0.008222 0.006831
0.008195 0.006861
0.008167 0.006890
0.008140 0.006920
0.008113 0.006949
0.008085 0.006978
0.008058 0.007008
0.008031 0.007037
0.008005 0.007067
0.007978 0.007096
0.007951 0.007126
0.007924 0.007155
0.007898 0.007185
0.007871 0.007214
0.007845 0.007243
0.007819 0.007273
0.007792 0.007302
0.007766 0.007332
0.007740 0.007361
0.007714 0.007390
0.007688 0.007420
0.007663 0.007449
0.007637 0.007478
0.007611 0.007508
0.007586 0.007537
0.007560 0.007566
0.007535 0.007596
0.007510 0.007625
0.007485 0.007654
0.007459 0.007684
0.007434 0.007713
0.007409 0.007742
0.007385 0.007771
0.007360 0.007800
0.007335 0.007830
0.007310 0.007859
0.007286 0.007888
0.007261 0.007917
0.007237 0.007946
0.007213 0.007975
0.007188 0.008005
0.007164 0.008034
0.007140 0.008063
0.007116 0.008092
0.007092 0.008121
0.007068 0.008150
0.007045 0.008179
0.007021 0.008208
0.006997 0.008237
0.006974 0.008266
0.006950 0.008295
0.006927 0.008324
0.006904 0.008353
0.006880 0.008382
0.006857 0.008411
0.006834 0.008440
0.006811 0.008468
0.006788 0.008497
0.006765 0.008526
0.006743 0.008555
0.006720 0.008584
0.006697 0.008613
0.006675 0.008641
0.006652 0.008670
0.006630 0.008699
0.006608 0.008727
0.006585 0.008756
0.006563 0.008785
0.006541 0.008813
0.006519 0.008842
0.006497 0.008871
0.006475 0.008899
0.006453 0.008928
0.006432 0.008956
0.006410 0.008985
0.006388 0.009013
0.006367 0.009042
0.006345 0.009070
0.006324 0.009099
0.006303 0.009127
0.006281 0.009155
0.006260 0.009184
0.006239 0.009212
0.006218 0.009240
0.006197 0.009269
0.006176 0.009297
0.006155 0.009325
0.006134 0.009353
0.006114 0.009382
0.006093 0.009410
0.006072 0.009438
0.006052 0.009466
0.006032 0.009494
0.006011 0.009522
0.005991 0.009550
0.005971 0.009578
0.005951 0.009606
0.005930 0.009634
0.005910 0.009662
0.005890 0.009690
0.005871 0.009718
0.005851 0.009746
0.005831 0.009774
0.005811 0.009802
0.005792 0.009829
0.005772 0.009857
0.005752 0.009885
0.005733 0.009913
0.005714 0.009940
0.005694 0.009968
0.005675 0.009995
0.005656 0.010023
0.005637 0.010051
0.005618 0.010078
0.005599 0.010106
0.005580 0.010133
0.005561 0.010161
0.005542 0.010188
0.005523 0.010216
0.005505 0.010243
0.005486 0.010270
0.005467 0.010298
0.005449 0.010325
0.005430 0.010352
0.005412 0.010379
0.005394 0.010407
0.005376 0.010434
0.005357 0.010461
0.005339 0.010488
0.005321 0.010515
0.005303 0.010542
0.005285 0.010569
0.005267 0.010596
0.005249 0.010623
0.005232 0.010650
0.005214 0.010677
0.005196 0.010704
0.005179 0.010731
0.005161 0.010758
0.005144 0.010784
0.005126 0.010811
0.005109 0.010838
0.005091 0.010865
0.005074 0.010891
0.005057 0.010918
0.005040 0.010944
0.005023 0.010971
0.005006 0.010998
0.004989 0.011024
0.004972 0.011050
0.004955 0.011077
0.004938 0.011103
0.004921 0.011130
0.004905 0.011156
0.004888 0.011182
0.004872 0.011209
0.004855 0.011235
0.004839 0.011261
0.004822 0.011287
0.004806 0.011313
0.004789 0.011340
0.004773 0.011366
0.004757 0.011392
0.004741 0.011418
0.004725 0.011444
0.004709 0.011470
0.004693 0.011496
0.004677 0.011522
0.004661 0.011547
0.004645 0.011573
0.004629 0.011599
0.004614 0.011625
0.004598 0.011650
0.004582 0.011676
0.004567 0.011702
0.004551 0.011727
0.004536 0.011753
0.004520 0.011779
0.004505 0.011804
0.004490 0.011830
0.004474 0.011855
0.004459 0.011880
0.004444 0.011906
0.004429 0.011931
0.004414 0.011956
0.004399 0.011982
0.004384 0.012007
0.004369 0.012032
0.004354 0.012057
0.004339 0.012083
0.004325 0.012108
0.004310 0.012133
0.004295 0.012158
0.004281 0.012183
0.004266 0.012208
0.004252 0.012233
0.004237 0.012258
0.004223 0.012282
0.004208 0.012307
0.004194 0.012332
0.004180 0.012357
0.004166 0.012381
0.004151 0.012406
0.004137 0.012431
0.004123 0.012455
0.004109 0.012480
0.004095 0.012505
0.004081 0.012529
0.004067 0.012554
0.004054 0.012578
0.004040 0.012602
0.004026 0.012627
0.004012 0.012651
0.003999 0.012675
0.003985 0.012700
0.003971 0.012724
0.003958 0.012748
0.003944 0.012772
0.003931 0.012796
0.003918 0.012820
0.003904 0.012844
0.003891 0.012868
0.003878 0.012892
0.003865 0.012916
0.003851 0.012940
0.003838 0.012964
0.003825 0.012988
0.003812 0.013012
0.003799 0.013035
0.003786 0.013059
0.003773 0.013083
0.003760 0.013106
0.003748 0.013130
0.003735 0.013154
0.003722 0.013177
0.003709 0.013201
0.003697 0.013224
0.003684 0.013247
0.003672 0.013271
0.003659 0.013294
0.003647 0.013317
0.003634 0.013341
0.003622 0.013364
0.003609 0.013387
0.003597 0.013410
0.003585 0.013433
0.003573 0.013457
0.003560 0.013480
0.003548 0.013503
0.003536 0.013526
0.003524 0.013549
0.003512 0.013571
0.003500 0.013594
0.003488 0.013617
0.003476 0.013640
0.003464 0.013663
0.003453 0.013685
0.003441 0.013708
0.003429 0.013731
0.003417 0.013753
0.003406 0.013776
0.003394 0.013798
0.003383 0.013821
0.003371 0.013843
0.003360 0.013866
0.003348 0.013888
0.003337 0.013910
0.003325 0.013933
0.003314 0.013955
0.003303 0.013977
0.003291 0.013999
0.003280 0.014022
0.003269 0.014044
0.003258 0.014066
0.003247 0.014088
0.003235 0.014110
0.003224 0.014132
0.003213 0.014154
0.003202 0.014176
0.003191 0.014198
0.003181 0.014219
0.003170 0.014241
0.003159 0.014263
0.003148 0.014285
0.003137 0.014306
0.003127 0.014328
0.003116 0.014349
0.003105 0.014371
0.003095 0.014393
0.003084 0.014414
0.003074 0.014436
0.003063 0.014457
0.003053 0.014478
0.003042 0.014500
0.003032 0.014521
0.003021 0.014542
0.003011 0.014563
0.003001 0.014585
0.002991 0.014606
0.002980 0.014627
0.002970 0.014648
0.002960 0.014669
0.002950 0.014690
0.002940 0.014711
0.002930 0.014732
0.002920 0.014753
0.002910 0.014774
0.002900 0.014794
0.002890 0.014815
0.002880 0.014836
0.002870 0.014857
0.002860 0.014877
0.002851 0.014898
0.002841 0.014918
0.002831 0.014939
0.002821 0.014960
0.002812 0.014980
0.002802 0.015000
0.002793 0.015021
0.002783 0.015041
0.002773 0.015062
0.002764 0.015082
0.002754 0.015102
0.002745 0.015122
0.002736 0.015142
0.002726 0.015163
0.002717 0.015183
0.002708 0.015203
0.002698 0.015223
0.002689 0.015243
0.002680 0.015263
0.002671 0.015283
0.002662 0.015303
0.002653 0.015322
0.002643 0.015342
0.002634 0.015362
0.002625 0.015382
0.002616 0.015401
0.002607 0.015421
0.002599 0.015441
0.002590 0.015460
0.002581 0.015480
0.002572 0.015499
0.002563 0.015519
0.002554 0.015538
0.002546 0.015558
0.002537 0.015577
0.002528 0.015596
0.002520 0.015616
0.002511 0.015635
0.002502 0.015654
0.002494 0.015673
0.002485 0.015693
0.002477 0.015712
0.002468 0.015731
0.002460 0.015750
0.002451 0.015769
0.002443 0.015788
0.002435 0.015807
0.002426 0.015826
0.002418 0.015844
0.002410 0.015863
0.002401 0.015882
0.002393 0.015901
0.002385 0.015919
0.002377 0.015938
0.002369 0.015957
0.002360 0.015975
0.002352 0.015994
0.002344 0.016012
0.002336 0.016031
0.002328 0.016049
0.002320 0.016068
0.002312 0.016086
0.002304 0.016105
0.002297 0.016123
0.002289 0.016141
0.002281 0.016159
0.002273 0.016178
0.002265 0.016196
0.002257 0.016214
0.002250 0.016232
0.002242 0.016250
0.002234 0.016268
0.002227 0.016286
0.002219 0.016304
0.002211 0.016322
0.002204 0.016340
0.002196 0.016358
0.002189 0.016376
0.002181 0.016393
0.002174 0.016411
0.002166 0.016429
0.002159 0.016446
0.002151 0.016464
0.002144 0.016482
0.002137 0.016499
0.002129 0.016517
0.002122 0.016534
0.002115 0.016552
0.002108 0.016569
0.002100 0.016587
0.002093 0.016604
0.002086 0.016621
0.002079 0.016638
0.002072 0.016656
0.002065 0.016673
0.002057 0.016690
0.002050 0.016707
0.002043 0.016724
0.002036 0.016741
0.002029 0.016758
0.002022 0.016775
0.002015 0.016792
0.002009 0.016809
0.002002 0.016826
0.001995 0.016843
0.001988 0.016860
0.001981 0.016877
0.001974 0.016894
0.001968 0.016910
0.001961 0.016927
0.001954 0.016944
0.001947 0.016960
0.001941 0.016977
0.001934 0.016993
0.001927 0.017010
0.001921 0.017026
0.001914 0.017043
0.001908 0.017059
0.001901 0.017076
0.001894 0.017092
0.001888 0.017108
0.001881 0.017125
0.001875 0.017141
0.001869 0.017157
0.001862 0.017173
0.001856 0.017189
0.001849 0.017206
0.001843 0.017222
0.001837 0.017238
0.001830 0.017254
0.001824 0.017270
0.001818 0.017286
0.001812 0.017301
0.001805 0.017317
0.001799 0.017333
0.001793 0.017349
0.001787 0.017365
0.001781 0.017381
0.001775 0.017396
0.001768 0.017412
0.001762 0.017428
0.001756 0.017443
0.001750 0.017459
0.001744 0.017474
0.001738 0.017490
0.001732 0.017505
0.001726 0.017521
0.001720 0.017536
0.001715 0.017552
0.001709 0.017567
0.001703 0.017582
0.001697 0.017597
0.001691 0.017613
0.001685 0.017628
0.001680 0.017643
0.001674 0.017658
0.001668 0.017673
0.001662 0.017688
0.001657 0.017704
0.001651 0.017719
0.001645 0.017734
0.001640 0.017748
0.001634 0.017763
0.001628 0.017778
0.001623 0.017793
0.001617 0.017808
0.001612 0.017823
0.001606 0.017838
0.001600 0.017852
0.001595 0.017867
0.001589 0.017882
0.001584 0.017896
0.001579 0.017911
0.001573 0.017925
0.001568 0.017940
0.001562 0.017955
0.001557 0.017969
0.001552 0.017983
0.001546 0.017998
0.001541 0.018012
0.001536 0.018027
0.001530 0.018041
0.001525 0.018055
0.001520 0.018069
0.001515 0.018084
0.001509 0.018098
0.001504 0.018112
0.001499 0.018126
0.001494 0.018140
0.001489 0.018154
0.001484 0.018168
0.001479 0.018182
0.001473 0.018196
0.001468 0.018210
0.001463 0.018224
0.001458 0.018238
0.001453 0.018252
0.001448 0.018266
0.001443 0.018280
0.001438 0.018293
0.001433 0.018307
0.001428 0.018321
0.001424 0.018334
0.001419 0.018348
0.001414 0.018362
0.001409 0.018375
0.001404 0.018389
0.001399 0.018402
0.001394 0.018416
0.001390 0.018429
0.001385 0.018443
0.001380 0.018456
0.001375 0.018469
0.001371 0.018483
0.001366 0.018496
0.001361 0.018509
0.001357 0.018523
0.001352 0.018536
0.001347 0.018549
0.001343 0.018562
0.001338 0.018575
0.001333 0.018588
0.001329 0.018601
0.001324 0.018615
0.001320 0.018628
0.001315 0.018641
0.001311 0.018653
0.001306 0.018666
0.001302 0.018679
0.001297 0.018692
0.001293 0.018705
0.001288 0.018718
0.001284 0.018731
0.001279 0.018743
0.001275 0.018756
0.001271 0.018769
0.001266 0.018781
0.001262 0.018794
0.001257 0.018807
0.001253 0.018819
0.001249 0.018832
0.001244 0.018844
0.001240 0.018857
0.001236 0.018869
0.001232 0.018882
0.001227 0.018894
0.001223 0.018906
0.001219 0.018919
0.001215 0.018931
0.001211 0.018943
0.001206 0.018956
0.001202 0.018968
0.001198 0.018980
0.001194 0.018992
0.001190 0.019004
0.001186 0.019017
0.001182 0.019029
0.001178 0.019041
0.001174 0.019053
0.001170 0.019065
0.001166 0.019077
0.001162 0.019089
0.001158 0.019101
0.001154 0.019112
0.001150 0.019124
0.001146 0.019136
0.001142 0.019148
0.001138 0.019160
0.001134 0.019172
0.001130 0.019183
0.001126 0.019195
0.001122 0.019207
0.001118 0.019218
0.001114 0.019230
0.001111 0.019242
0.001107 0.019253
0.001103 0.019265
0.001099 0.019276
0.001095 0.019288
0.001092 0.019299
0.001088 0.019311
0.001084 0.019322
0.001080 0.019333
0.001077 0.019345
0.001073 0.019356
0.001069 0.019367
0.001066 0.019379
0.001062 0.019390
0.001058 0.019401
0.001055 0.019412
0.001051 0.019423
0.001047 0.019435
0.001044 0.019446
0.001040 0.019457
0.001037 0.019468
0.001033 0.019479
0.001029 0.019490
0.001026 0.019501
0.001022 0.019512
0.001019 0.019523
0.001015 0.019534
0.001012 0.019545
0.001008 0.019556
0.001005 0.019566
0.001001 0.019577
0.000998 0.019588
0.000994 0.019599
0.000991 0.019609
0.000988 0.019620
0.000984 0.019631
0.000981 0.019641
0.000977 0.019652
0.000974 0.019663
0.000971 0.019673
0.000967 0.019684
0.000964 0.019694
0.000961 0.019705
0.000957 0.019715
0.000954 0.019726
0.000951 0.019736
0.000948 0.019747
0.000944 0.019757
0.000941 0.019767
0.000938 0.019778
0.000935 0.019788
0.000931 0.019798
0.000928 0.019809
0.000925 0.019819
0.000922 0.019829
0.000919 0.019839
0.000915 0.019849
0.000912 0.019859
0.000909 0.019870
0.000906 0.019880
0.000903 0.019890
0.000900 0.019900
0.000897 0.019910
0.000894 0.019920
0.000890 0.019930
0.000887 0.019940
0.000884 0.019950
0.000881 0.019960
0.000878 0.019969
0.000875 0.019979
0.000872 0.019989
0.000869 0.019999
0.000866 0.020009
0.000863 0.020018
0.000860 0.020028
0.000857 0.020038
0.000854 0.020047
0.000851 0.020057
0.000848 0.020067
0.000846 0.020076
0.000843 0.020086
0.000840 0.020096
0.000837 0.020105
0.000834 0.020115
0.000831 0.020124
0.000828 0.020134
0.000825 0.020143
0.000822 0.020152
0.000820 0.020162
0.000817 0.020171
0.000814 0.020181
0.000811 0.020190
0.000808 0.020199
0.000806 0.020208
0.000803 0.020218
0.000800 0.020227
0.000797 0.020236
0.000795 0.020245
0.000792 0.020255
0.000789 0.020264
0.000786 0.020273
0.000784 0.020282
0.000781 0.020291
0.000778 0.020300
0.000776 0.020309
0.000773 0.020318
0.000770 0.020327
0.000768 0.020336
0.000765 0.020345
0.000762 0.020354
0.000760 0.020363
0.000757 0.020372
0.000754 0.020381
0.000752 0.020390
0.000749 0.020398
0.000747 0.020407
0.000744 0.020416
0.000741 0.020425
0.000739 0.020433
0.000736 0.020442
0.000734 0.020451
0.000731 0.020460
0.000729 0.020468
0.000726 0.020477
0.000724 0.020485
0.000721 0.020494
0.000719 0.020503
0.000716 0.020511
0.000714 0.020520
0.000711 0.020528
0.000709 0.020537
0.000706 0.020545
0.000704 0.020553
0.000702 0.020562
0.000699 0.020570
0.000697 0.020579
0.000694 0.020587
0.000692 0.020595
0.000690 0.020604
0.000687 0.020612
0.000685 0.020620
0.000682 0.020628
0.000680 0.020637
0.000678 0.020645
0.000675 0.020653
0.000673 0.020661
0.000671 0.020669
0.000668 0.020678
0.000666 0.020686
0.000664 0.020694
0.000662 0.020702
0.000659 0.020710
0.000657 0.020718
0.000655 0.020726
0.000652 0.020734
0.000650 0.020742
0.000648 0.020750
0.000646 0.020758
0.000644 0.020766
0.000641 0.020774
0.000639 0.020781
0.000637 0.020789
0.000635 0.020797
0.000632 0.020805
0.000630 0.020813
0.000628 0.020820
0.000626 0.020828
0.000624 0.020836
0.000622 0.020844
0.000620 0.020851
0.000617 0.020859
0.000615 0.020867
0.000613 0.020874
0.000611 0.020882
0.000609 0.020889
0.000607 0.020897
0.000605 0.020905
0.000603 0.020912
0.000601 0.020920
0.000598 0.020927
0.000596 0.020935
0.000594 0.020942
0.000592 0.020950
0.000590 0.020957
0.000588 0.020964
0.000586 0.020972
0.000584 0.020979
0.000582 0.020986
0.000580 0.020994
0.000578 0.021001
0.000576 0.021008
0.000574 0.021016
0.000572 0.021023
0.000570 0.021030
0.000568 0.021037
0.000566 0.021045
0.000564 0.021052
0.000562 0.021059
0.000560 0.021066
0.000558 0.021073
0.000557 0.021080
0.000555 0.021087
0.000553 0.021095
0.000551 0.021102
0.000549 0.021109
0.000547 0.021116
0.000545 0.021123
0.000543 0.021130
0.000541 0.021137
0.000539 0.021144
0.000538 0.021150
0.000536 0.021157
0.000534 0.021164
0.000532 0.021171
0.000530 0.021178
0.000528 0.021185
0.000527 0.021192
0.000525 0.021198
0.000523 0.021205
0.000521 0.021212
0.000519 0.021219
0.000518 0.021226
0.000516 0.021232
0.000514 0.021239
0.000512 0.021246
0.000510 0.021252
0.000509 0.021259
0.000507 0.021266
0.000505 0.021272
0.000503 0.021279
0.000502 0.021285
0.000500 0.021292
0.000498 0.021299
0.000497 0.021305
0.000495 0.021312
0.000493 0.021318
0.000491 0.021325
0.000490 0.021331
0.000488 0.021337
0.000486 0.021344
0.000485 0.021350
0.000483 0.021357
0.000481 0.021363
0.000480 0.021370
0.000478 0.021376
0.000476 0.021382
0.000475 0.021389
0.000473 0.021395
0.000471 0.021401
0.000470 0.021407
0.000468 0.021414
0.000467 0.021420
0.000465 0.021426
0.000463 0.021432
0.000462 0.021438
0.000460 0.021445
0.000459 0.021451
0.000457 0.021457
0.000455 0.021463
0.000454 0.021469
0.000452 0.021475
0.000451 0.021481
0.000449 0.021487
0.000448 0.021493
0.000446 0.021499
0.000444 0.021506
0.000443 0.021512
0.000441 0.021517
0.000440 0.021523
0.000438 0.021529
0.000437 0.021535
0.000435 0.021541
0.000434 0.021547
0.000432 0.021553
0.000431 0.021559
0.000429 0.021565
0.000428 0.021571
0.000426 0.021576
0.000425 0.021582
0.000423 0.021588
0.000422 0.021594
0.000421 0.021600
0.000419 0.021605
0.000418 0.021611
0.000416 0.021617
0.000415 0.021623
0.000413 0.021628
0.000412 0.021634
0.000410 0.021640
0.000409 0.021645
0.000408 0.021651
0.000406 0.021657
0.000405 0.021662
0.000403 0.021668
0.000402 0.021673
0.000401 0.021679
0.000399 0.021684
0.000398 0.021690
0.000397 0.021695
0.000395 0.021701
0.000394 0.021706
0.000392 0.021712
0.000391 0.021717
0.000390 0.021723
0.000388 0.021728
0.000387 0.021734
0.000386 0.021739
0.000384 0.021744
0.000383 0.021750
0.000382 0.021755
0.000380 0.021761
0.000379 0.021766
0.000378 0.021771
0.000376 0.021777
0.000375 0.021782
0.000374 0.021787
0.000373 0.021792
0.000371 0.021798
0.000370 0.021803
0.000369 0.021808
0.000367 0.021813
0.000366 0.021818
0.000365 0.021824
0.000364 0.021829
0.000362 0.021834
0.000361 0.021839
0.000360 0.021844
0.000359 0.021849
0.000357 0.021854
0.000356 0.021860
0.000355 0.021865
0.000354 0.021870
0.000353 0.021875
0.000351 0.021880
0.000350 0.021885
0.000349 0.021890
0.000348 0.021895
0.000346 0.021900
0.000345 0.021905
0.000344 0.021910
0.000343 0.021915
0.000342 0.021920
0.000341 0.021924
0.000339 0.021929
0.000338 0.021934
0.000337 0.021939
0.000336 0.021944
0.000335 0.021949
0.000334 0.021954
0.000332 0.021958
0.000331 0.021963
0.000330 0.021968
0.000329 0.021973
0.000328 0.021978
0.000327 0.021982
0.000326 0.021987
0.000324 0.021992
0.000323 0.021997
0.000322 0.022001
0.000321 0.022006
0.000320 0.022011
0.000319 0.022015
0.000318 0.022020
0.000317 0.022025
0.000316 0.022029
0.000314 0.022034
0.000313 0.022038
0.000312 0.022043
0.000311 0.022048
0.000310 0.022052
0.000309 0.022057
0.000308 0.022061
0.000307 0.022066
0.000306 0.022070
0.000305 0.022075
0.000304 0.022079
0.000303 0.022084
0.000302 0.022088
0.000301 0.022093
0.000300 0.022097
0.000299 0.022102
0.000298 0.022106
0.000296 0.022111
0.000295 0.022115
0.000294 0.022119
0.000293 0.022124
0.000292 0.022128
0.000291 0.022132
0.000290 0.022137
0.000289 0.022141
0.000288 0.022145
0.000287 0.022150
0.000286 0.022154
0.000285 0.022158
0.000284 0.022163
0.000283 0.022167
0.000282 0.022171
0.000281 0.022175
0.000281 0.022180
0.000280 0.022184
0.000279 0.022188
0.000278 0.022192
0.000277 0.022196
0.000276 0.022201
0.000275 0.022205
0.000274 0.022209
0.000273 0.022213
0.000272 0.022217
0.000271 0.022221
0.000270 0.022225
0.000269 0.022230
0.000268 0.022234
0.000267 0.022238
0.000266 0.022242
0.000265 0.022246
0.000264 0.022250
0.000264 0.022254
0.000263 0.022258
0.000262 0.022262
0.000261 0.022266
0.000260 0.022270
0.000259 0.022274
0.000258 0.022278
0.000257 0.022282
0.000256 0.022286
0.000255 0.022290
0.000255 0.022294
0.000254 0.022297
0.000253 0.022301
0.000252 0.022305
0.000251 0.022309
0.000250 0.022313
0.000249 0.022317
0.000249 0.022321
0.000248 0.022325
0.000247 0.022328
0.000246 0.022332
0.000245 0.022336
0.000244 0.022340
0.000243 0.022344
0.000243 0.022347
0.000242 0.022351
0.000241 0.022355
0.000240 0.022359
0.000239 0.022362
0.000238 0.022366
0.000238 0.022370
0.000237 0.022374
0.000236 0.022377
0.000235 0.022381
0.000234 0.022385
0.000233 0.022388
0.000233 0.022392
0.000232 0.022396
0.000231 0.022399
0.000230 0.022403
0.000229 0.022406
0.000229 0.022410
0.000228 0.022414
0.000227 0.022417
0.000226 0.022421
0.000226 0.022424
0.000225 0.022428
0.000224 0.022431
0.000223 0.022435
0.000222 0.022439
0.000222 0.022442
0.000221 0.022446
0.000220 0.022449
0.000219 0.022453
0.000219 0.022456
0.000218 0.022459
0.000217 0.022463
0.000216 0.022466
0.000216 0.022470
0.000215 0.022473
0.000214 0.022477
0.000213 0.022480
0.000213 0.022483
0.000212 0.022487
0.000211 0.022490
0.000210 0.022494
0.000210 0.022497
0.000209 0.022500
0.000208 0.022504
0.000208 0.022507
0.000207 0.022510
0.000206 0.022514
0.000205 0.022517
0.000205 0.022520
0.000204 0.022524
0.000203 0.022527
0.000203 0.022530
0.000202 0.022533
0.000201 0.022537
0.000200 0.022540
0.000200 0.022543
0.000199 0.022546
0.000198 0.022550
0.000198 0.022553
0.000197 0.022556
0.000196 0.022559
0.000196 0.022562
0.000195 0.022566
0.000194 0.022569
0.000194 0.022572
0.000193 0.022575
0.000192 0.022578
0.000192 0.022581
0.000191 0.022585
0.000190 0.022588
0.000190 0.022591
0.000189 0.022594
0.000188 0.022597
0.000188 0.022600
0.000187 0.022603
0.000186 0.022606
0.000186 0.022609
0.000185 0.022612
0.000185 0.022615
0.000184 0.022618
0.000183 0.022621
0.000183 0.022624
0.000182 0.022627
0.000181 0.022630
0.000181 0.022633
0.000180 0.022636
0.000179 0.022639
0.000179 0.022642
0.000178 0.022645
0.000178 0.022648
0.000177 0.022651
0.000176 0.022654
0.000176 0.022657
0.000175 0.022660
0.000175 0.022663
0.000174 0.022666
0.000173 0.022669
0.000173 0.022672
0.000172 0.022674
0.000172 0.022677
0.000171 0.022680
0.000170 0.022683
0.000170 0.022686
0.000169 0.022689
0.000169 0.022692
0.000168 0.022694
0.000167 0.022697
0.000167 0.022700
0.000166 0.022703
0.000166 0.022706
0.000165 0.022708
0.000165 0.022711
0.000164 0.022714
0.000163 0.022717
0.000163 0.022719
0.000162 0.022722
0.000162 0.022725
0.000161 0.022728
0.000161 0.022730
0.000160 0.022733
0.000160 0.022736
0.000159 0.022738
0.000158 0.022741
0.000158 0.022744
0.000157 0.022747
0.000157 0.022749
0.000156 0.022752
0.000156 0.022754
0.000155 0.022757
0.000155 0.022760
0.000154 0.022762
0.000154 0.022765
0.000153 0.022768
0.000153 0.022770
0.000152 0.022773
0.000151 0.022775
0.000151 0.022778
0.000150 0.022781
0.000150 0.022783
0.000149 0.022786
0.000149 0.022788
0.000148 0.022791
0.000148 0.022793
0.000147 0.022796
0.000147 0.022799
0.000146 0.022801
0.000146 0.022804
0.000145 0.022806
0.000145 0.022809
0.000144 0.022811
0.000144 0.022814
0.000143 0.022816
0.000143 0.022819
0.000142 0.022821
0.000142 0.022823
0.000141 0.022826
0.000141 0.022828
0.000140 0.022831
0.000140 0.022833
0.000139 0.022836
0.000139 0.022838
0.000138 0.022841
0.000138 0.022843
0.000137 0.022845
0.000137 0.022848
0.000137 0.022850
0.000136 0.022852
0.000136 0.022855
0.000135 0.022857
0.000135 0.022860
0.000134 0.022862
0.000134 0.022864
0.000133 0.022867
0.000133 0.022869
0.000132 0.022871
0.000132 0.022874
0.000131 0.022876
0.000131 0.022878
0.000130 0.022881
0.000130 0.022883
0.000130 0.022885
0.000129 0.022887
0.000129 0.022890
0.000128 0.022892
0.000128 0.022894
0.000127 0.022896
0.000127 0.022899
0.000126 0.022901
0.000126 0.022903
0.000126 0.022905
0.000125 0.022908
0.000125 0.022910
0.000124 0.022912
0.000124 0.022914
0.000123 0.022917
0.000123 0.022919
0.000123 0.022921
0.000122 0.022923
0.000122 0.022925
0.000121 0.022927
0.000121 0.022930
0.000120 0.022932
0.000120 0.022934
0.000120 0.022936
0.000119 0.022938
0.000119 0.022940
0.000118 0.022942
0.000118 0.022945
0.000118 0.022947
0.000117 0.022949
0.000117 0.022951
0.000116 0.022953
0.000116 0.022955
0.000116 0.022957
0.000115 0.022959
0.000115 0.022961
0.000114 0.022963
0.000114 0.022965
0.000114 0.022968
0.000113 0.022970
0.000113 0.022972
0.000112 0.022974
0.000112 0.022976
0.000112 0.022978
0.000111 0.022980
0.000111 0.022982
0.000111 0.022984
0.000110 0.022986
0.000110 0.022988
0.000109 0.022990
0.000109 0.022992
0.000109 0.022994
0.000108 0.022996
0.000108 0.022998
0.000107 0.023000
0.000107 0.023002
0.000107 0.023004
0.000106 0.023006
0.000106 0.023007
0.000106 0.023009
0.000105 0.023011
0.000105 0.023013
0.000105 0.023015
0.000104 0.023017
0.000104 0.023019
0.000103 0.023021
0.000103 0.023023
0.000103 0.023025
0.000102 0.023027
0.000102 0.023028
0.000102 0.023030
0.000101 0.023032
0.000101 0.023034
0.000101 0.023036
0.000100 0.023038
0.000100 0.023040
0.000100 0.023042
0.000099 0.023043
0.000099 0.023045
0.000099 0.023047
0.000098 0.023049
0.000098 0.023051
0.000098 0.023053
0.000097 0.023054
0.000097 0.023056
0.000097 0.023058
0.000096 0.023060
0.000096 0.023062
0.000096 0.023063
0.000095 0.023065
0.000095 0.023067
0.000095 0.023069
0.000094 0.023070
0.000094 0.023072
0.000094 0.023074
0.000093 0.023076
0.000093 0.023077
0.000093 0.023079
0.000092 0.023081
0.000092 0.023083
0.000092 0.023084
0.000091 0.023086
0.000091 0.023088
0.000091 0.023089
0.000090 0.023091
0.000090 0.023093
0.000090 0.023095
0.000089 0.023096
0.000089 0.023098
0.000089 0.023100
0.000089 0.023101
0.000088 0.023103
0.000088 0.023105
0.000088 0.023106
0.000087 0.023108
0.000087 0.023110
0.000087 0.023111
0.000086 0.023113
0.000086 0.023115
0.000086 0.023116
0.000086 0.023118
0.000085 0.023119
0.000085 0.023121
0.000085 0.023123
0.000084 0.023124
0.000084 0.023126
0.000084 0.023128
0.000083 0.023129
0.000083 0.023131
0.000083 0.023132
0.000083 0.023134
0.000082 0.023135
0.000082 0.023137
0.000082 0.023139
0.000081 0.023140
0.000081 0.023142
0.000081 0.023143
0.000081 0.023145
0.000080 0.023146
0.000080 0.023148
0.000080 0.023149
0.000080 0.023151
0.000079 0.023153
0.000079 0.023154
0.000079 0.023156
0.000078 0.023157
0.000078 0.023159
0.000078 0.023160
0.000078 0.023162
0.000077 0.023163
0.000077 0.023165
0.000077 0.023166
0.000077 0.023168
0.000076 0.023169
0.000076 0.023171
0.000076 0.023172
0.000075 0.023174
0.000075 0.023175
0.000075 0.023176
0.000075 0.023178
0.000074 0.023179
0.000074 0.023181
0.000074 0.023182
0.000074 0.023184
0.000073 0.023185
0.000073 0.023187
0.000073 0.023188
0.000073 0.023189
0.000072 0.023191
0.000072 0.023192
0.000072 0.023194
0.000072 0.023195
0.000071 0.023196
0.000071 0.023198
0.000071 0.023199
0.000071 0.023201
0.000070 0.023202
0.000070 0.023203
0.000070 0.023205
0.000070 0.023206
0.000069 0.023208
0.000069 0.023209
0.000069 0.023210
0.000069 0.023212
0.000069 0.023213
0.000068 0.023214
0.000068 0.023216
0.000068 0.023217
0.000068 0.023218
0.000067 0.023220
0.000067 0.023221
0.000067 0.023222
0.000067 0.023224
0.000066 0.023225
0.000066 0.023226
0.000066 0.023228
0.000066 0.023229
0.000065 0.023230
0.000065 0.023232
0.000065 0.023233
0.000065 0.023234
0.000065 0.023235
0.000064 0.023237
0.000064 0.023238
0.000064 0.023239
0.000064 0.023241
0.000063 0.023242
0.000063 0.023243
0.000063 0.023244
0.000063 0.023246
0.000063 0.023247
0.000062 0.023248
0.000062 0.023249
0.000062 0.023251
0.000062 0.023252
0.000062 0.023253
0.000061 0.023254
0.000061 0.023256
0.000061 0.023257
0.000061 0.023258
0.000060 0.023259
0.000060 0.023261
0.000060 0.023262
0.000060 0.023263
0.000060 0.023264
0.000059 0.023265
0.000059 0.023267
0.000059 0.023268
0.000059 0.023269
0.000059 0.023270
0.000058 0.023271
0.000058 0.023273
0.000058 0.023274
0.000058 0.023275
0.000058 0.023276
0.000057 0.023277
0.000057 0.023278
0.000057 0.023280
0.000057 0.023281
0.000057 0.023282
0.000056 0.023283
0.000056 0.023284
0.000056 0.023285
0.000056 0.023286
0.000056 0.023288
0.000055 0.023289
0.000055 0.023290
0.000055 0.023291
0.000055 0.023292
0.000055 0.023293
0.000055 0.023294
0.000054 0.023296
0.000054 0.023297
0.000054 0.023298
0.000054 0.023299
0.000054 0.023300
0.000053 0.023301
0.000053 0.023302
0.000053 0.023303
0.000053 0.023304
0.000053 0.023305
0.000052 0.023307
0.000052 0.023308
0.000052 0.023309
0.000052 0.023310
0.000052 0.023311
0.000052 0.023312
0.000051 0.023313
0.000051 0.023314
0.000051 0.023315
0.000051 0.023316
0.000051 0.023317
0.000051 0.023318
0.000050 0.023319
0.000050 0.023320
0.000050 0.023321
0.000050 0.023322
0.000050 0.023323
0.000049 0.023324
0.000049 0.023326
0.000049 0.023327
0.000049 0.023328
0.000049 0.023329
0.000049 0.023330
0.000048 0.023331
0.000048 0.023332
0.000048 0.023333
0.000048 0.023334
0.000048 0.023335
0.000048 0.023336
0.000047 0.023337
0.000047 0.023338
0.000047 0.023339
0.000047 0.023340
0.000047 0.023341
0.000047 0.023342
0.000046 0.023343
0.000046 0.023344
0.000046 0.023345
0.000046 0.023346
0.000046 0.023346
0.000046 0.023347
0.000046 0.023348
0.000045 0.023349
0.000045 0.023350
0.000045 0.023351
0.000045 0.023352
0.000045 0.023353
0.000045 0.023354
0.000044 0.023355
0.000044 0.023356
0.000044 0.023357
0.000044 0.023358
0.000044 0.023359
0.000044 0.023360
0.000044 0.023361
0.000043 0.023362
0.000043 0.023363
0.000043 0.023363
0.000043 0.023364
0.000043 0.023365
0.000043 0.023366
0.000042 0.023367
0.000042 0.023368
0.000042 0.023369
0.000042 0.023370
0.000042 0.023371
0.000042 0.023372
0.000042 0.023372
0.000041 0.023373
0.000041 0.023374
0.000041 0.023375
0.000041 0.023376
0.000041 0.023377
0.000041 0.023378
0.000041 0.023379
0.000040 0.023380
0.000040 0.023380
0.000040 0.023381
0.000040 0.023382
0.000040 0.023383
0.000040 0.023384
0.000040 0.023385
0.000039 0.023386
0.000039 0.023386
0.000039 0.023387
0.000039 0.023388
0.000039 0.023389
0.000039 0.023390
0.000039 0.023391
0.000039 0.023391
0.000038 0.023392
0.000038 0.023393
0.000038 0.023394
0.000038 0.023395
0.000038 0.023396
0.000038 0.023396
0.000038 0.023397
0.000037 0.023398
0.000037 0.023399
0.000037 0.023400
0.000037 0.023401
0.000037 0.023401
0.000037 0.023402
0.000037 0.023403
0.000037 0.023404
0.000036 0.023405
0.000036 0.023405
0.000036 0.023406
0.000036 0.023407
0.000036 0.023408
0.000036 0.023409
0.000036 0.023409
0.000036 0.023410
0.000035 0.023411
0.000035 0.023412
0.000035 0.023412
0.000035 0.023413
0.000035 0.023414
0.000035 0.023415
0.000035 0.023416
0.000035 0.023416
0.000034 0.023417
0.000034 0.023418
0.000034 0.023419
0.000034 0.023419
0.000034 0.023420
0.000034 0.023421
0.000034 0.023422
0.000034 0.023422
0.000034 0.023423
0.000033 0.023424
0.000033 0.023425
0.000033 0.023425
0.000033 0.023426
0.000033 0.023427
0.000033 0.023427
0.000033 0.023428
0.000033 0.023429
0.000033 0.023430
0.000032 0.023430
0.000032 0.023431
0.000032 0.023432
0.000032 0.023433
0.000032 0.023433
0.000032 0.023434
0.000032 0.023435
0.000032 0.023435
0.000032 0.023436
0.000031 0.023437
0.000031 0.023437
0.000031 0.023438
0.000031 0.023439
0.000031 0.023440
0.000031 0.023440
0.000031 0.023441
0.000031 0.023442
0.000031 0.023442
0.000030 0.023443
0.000030 0.023444
0.000030 0.023444
0.000030 0.023445
0.000030 0.023446
0.000030 0.023446
0.000030 0.023447
0.000030 0.023448
0.000030 0.023448
0.000030 0.023449
0.000029 0.023450
0.000029 0.023450
0.000029 0.023451
0.000029 0.023452
0.000029 0.023452
0.000029 0.023453
0.000029 0.023454
0.000029 0.023454
0.000029 0.023455
0.000029 0.023456
0.000028 0.023456
0.000028 0.023457
0.000028 0.023458
0.000028 0.023458
0.000028 0.023459
0.000028 0.023460
0.000028 0.023460
0.000028 0.023461
0.000028 0.023461
0.000028 0.023462
0.000027 0.023463
0.000027 0.023463
0.000027 0.023464
0.000027 0.023465
0.000027 0.023465
0.000027 0.023466
0.000027 0.023466
0.000027 0.023467
0.000027 0.023468
0.000027 0.023468
0.000027 0.023469
0.000026 0.023469
0.000026 0.023470
0.000026 0.023471
0.000026 0.023471
0.000026 0.023472
0.000026 0.023472
0.000026 0.023473
0.000026 0.023474
0.000026 0.023474
0.000026 0.023475
0.000026 0.023475
0.000025 0.023476
0.000025 0.023477
0.000025 0.023477
0.000025 0.023478
0.000025 0.023478
0.000025 0.023479
0.000025 0.023480
0.000025 0.023480
0.000025 0.023481
0.000025 0.023481
0.000025 0.023482
0.000024 0.023482
0.000024 0.023483
0.000024 0.023484
0.000024 0.023484
0.000024 0.023485
0.000024 0.023485
0.000024 0.023486
0.000024 0.023486
0.000024 0.023487
0.000024 0.023487
0.000024 0.023488
0.000024 0.023489
0.000023 0.023489
0.000023 0.023490
0.000023 0.023490
0.000023 0.023491
0.000023 0.023491
0.000023 0.023492
0.000023 0.023492
0.000023 0.023493
0.000023 0.023493
0.000023 0.023494
0.000023 0.023494
0.000023 0.023495
0.000023 0.023496
0.000022 0.023496
0.000022 0.023497
0.000022 0.023497
0.000022 0.023498
0.000022 0.023498
0.000022 0.023499
0.000022 0.023499
0.000022 0.023500
0.000022 0.023500
0.000022 0.023501
0.000022 0.023501
0.000022 0.023502
0.000022 0.023502
0.000021 0.023503
0.000021 0.023503
0.000021 0.023504
0.000021 0.023504
0.000021 0.023505
0.000021 0.023505
0.000021 0.023506
0.000021 0.023506
0.000021 0.023507
0.000021 0.023507
0.000021 0.023508
0.000021 0.023508
0.000021 0.023509
0.000021 0.023509
0.000020 0.023510
0.000020 0.023510
0.000020 0.023511
0.000020 0.023511
0.000020 0.023512
0.000020 0.023512
0.000020 0.023513
0.000020 0.023513
0.000020 0.023514
0.000020 0.023514
0.000020 0.023515
0.000020 0.023515
0.000020 0.023515
0.000020 0.023516
0.000019 0.023516
0.000019 0.023517
0.000019 0.023517
0.000019 0.023518
0.000019 0.023518
0.000019 0.023519
0.000019 0.023519
0.000019 0.023520
0.000019 0.023520
0.000019 0.023521
0.000019 0.023521
0.000019 0.023521
0.000019 0.023522
0.000019 0.023522
0.000019 0.023523
0.000018 0.023523
0.000018 0.023524
0.000018 0.023524
0.000018 0.023525
0.000018 0.023525
0.000018 0.023525
0.000018 0.023526
0.000018 0.023526
0.000018 0.023527
0.000018 0.023527
0.000018 0.023528
0.000018 0.023528
0.000018 0.023529
0.000018 0.023529
0.000018 0.023529
0.000018 0.023530
0.000017 0.023530
0.000017 0.023531
0.000017 0.023531
0.000017 0.023532
0.000017 0.023532
0.000017 0.023532
0.000017 0.023533
0.000017 0.023533
0.000017 0.023534
0.000017 0.023534
0.000017 0.023534
0.000017 0.023535
0.000017 0.023535
0.000017 0.023536
0.000017 0.023536
0.000017 0.023536
0.000017 0.023537
0.000016 0.023537
0.000016 0.023538
0.000016 0.023538
0.000016 0.023538
0.000016 0.023539
0.000016 0.023539
0.000016 0.023540
0.000016 0.023540
0.000016 0.023540
0.000016 0.023541
0.000016 0.023541
0.000016 0.023542
0.000016 0.023542
0.000016 0.023542
0.000016 0.023543
0.000016 0.023543
0.000016 0.023544
0.000016 0.023544
0.000015 0.023544
0.000015 0.023545
0.000015 0.023545
0.000015 0.023546
0.000015 0.023546
0.000015 0.023546
0.000015 0.023547
0.000015 0.023547
0.000015 0.023547
0.000015 0.023548
0.000015 0.023548
0.000015 0.023549
0.000015 0.023549
0.000015 0.023549
0.000015 0.023550
0.000015 0.023550
0.000015 0.023550
0.000015 0.023551
0.000015 0.023551
0.000015 0.023551
0.000014 0.023552
0.000014 0.023552
0.000014 0.023553
0.000014 0.023553
0.000014 0.023553
0.000014 0.023554
0.000014 0.023554
0.000014 0.023554
0.000014 0.023555
0.000014 0.023555
0.000014 0.023555
0.000014 0.023556
0.000014 0.023556
0.000014 0.023556
0.000014 0.023557
0.000014 0.023557
0.000014 0.023557
0.000014 0.023558
0.000014 0.023558
0.000014 0.023558
0.000013 0.023559
0.000013 0.023559
0.000013 0.023559
0.000013 0.023560
0.000013 0.023560
0.000013 0.023560
0.000013 0.023561
0.000013 0.023561
0.000013 0.023561
0.000013 0.023562
0.000013 0.023562
0.000013 0.023562
0.000013 0.023563
0.000013 0.023563
0.000013 0.023563
0.000013 0.023564
0.000013 0.023564
0.000013 0.023564
0.000013 0.023565
0.000013 0.023565
0.000013 0.023565
0.000013 0.023566
0.000012 0.023566
0.000012 0.023566
0.000012 0.023567
0.000012 0.023567
0.000012 0.023567
0.000012 0.023568
0.000012 0.023568
0.000012 0.023568
0.000012 0.023569
0.000012 0.023569
0.000012 0.023569
0.000012 0.023569
0.000012 0.023570
0.000012 0.023570
0.000012 0.023570
0.000012 0.023571
0.000012 0.023571
0.000012 0.023571
0.000012 0.023572
0.000012 0.023572
0.000012 0.023572
0.000012 0.023573
0.000012 0.023573
0.000012 0.023573
0.000011 0.023573
0.000011 0.023574
0.000011 0.023574
0.000011 0.023574
0.000011 0.023575
0.000011 0.023575
0.000011 0.023575
0.000011 0.023575
0.000011 0.023576
0.000011 0.023576
0.000011 0.023576
0.000011 0.023577
0.000011 0.023577
0.000011 0.023577
0.000011 0.023577
0.000011 0.023578
0.000011 0.023578
0.000011 0.023578
0.000011 0.023579
0.000011 0.023579
0.000011 0.023579
0.000011 0.023579
0.000011 0.023580
0.000011 0.023580
0.000011 0.023580
0.000011 0.023581
0.000011 0.023581
0.000010 0.023581
0.000010 0.023581
0.000010 0.023582
0.000010 0.023582
0.000010 0.023582
0.000010 0.023582
0.000010 0.023583
0.000010 0.023583
0.000010 0.023583
0.000010 0.023584
0.000010 0.023584
0.000010 0.023584
0.000010 0.023584
0.000010 0.023585
0.000010 0.023585
0.000010 0.023585
0.000010 0.023585
0.000010 0.023586
0.000010 0.023586
0.000010 0.023586
0.000010 0.023586
0.000010 0.023587
0.000010 0.023587
0.000010 0.023587
0.000010 0.023587
0.000010 0.023588
0.000010 0.023588
0.000010 0.023588
0.000010 0.023588
0.000009 0.023589
0.000009 0.023589
0.000009 0.023589
0.000009 0.023589
0.000009 0.023590
0.000009 0.023590
0.000009 0.023590
0.000009 0.023590
0.000009 0.023591
0.000009 0.023591
0.000009 0.023591
0.000009 0.023591
0.000009 0.023592
0.000009 0.023592
0.000009 0.023592
0.000009 0.023592
0.000009 0.023593
0.000009 0.023593
0.000009 0.023593
0.000009 0.023593
0.000009 0.023593
0.000009 0.023594
0.000009 0.023594
0.000009 0.023594
0.000009 0.023594
0.000009 0.023595
0.000009 0.023595
0.000009 0.023595
0.000009 0.023595
0.000009 0.023596
0.000009 0.023596
0.000009 0.023596
0.000008 0.023596
0.000008 0.023596
0.000008 0.023597
0.000008 0.023597
0.000008 0.023597
0.000008 0.023597
0.000008 0.023598
0.000008 0.023598
0.000008 0.023598
0.000008 0.023598
0.000008 0.023599
0.000008 0.023599
0.000008 0.023599
0.000008 0.023599
0.000008 0.023599
0.000008 0.023600
0.000008 0.023600
0.000008 0.023600
0.000008 0.023600
0.000008 0.023600
0.000008 0.023601
0.000008 0.023601
0.000008 0.023601
0.000008 0.023601
0.000008 0.023602
0.000008 0.023602
0.000008 0.023602
0.000008 0.023602
0.000008 0.023602
0.000008 0.023603
0.000008 0.023603
0.000008 0.023603
0.000008 0.023603
0.000008 0.023603
0.000008 0.023604
0.000008 0.023604
0.000007 0.023604
0.000007 0.023604
0.000007 0.023604
0.000007 0.023605
0.000007 0.023605
0.000007 0.023605
0.000007 0.023605
0.000007 0.023605
0.000007 0.023606
0.000007 0.023606
0.000007 0.023606
0.000007 0.023606
0.000007 0.023606
0.000007 0.023607
0.000007 0.023607
0.000007 0.023607
0.000007 0.023607
0.000007 0.023607
0.000007 0.023608
0.000007 0.023608
0.000007 0.023608
0.000007 0.023608
0.000007 0.023608
0.000007 0.023609
0.000007 0.023609
0.000007 0.023609
0.000007 0.023609
0.000007 0.023609
0.000007 0.023609
0.000007 0.023610
0.000007 0.023610
0.000007 0.023610
0.000007 0.023610
0.000007 0.023610
0.000007 0.023611
0.000007 0.023611
0.000007 0.023611
0.000007 0.023611
0.000007 0.023611
0.000007 0.023611
0.000007 0.023612
0.000006 0.023612
0.000006 0.023612
0.000006 0.023612
0.000006 0.023612
0.000006 0.023613
0.000006 0.023613
0.000006 0.023613
0.000006 0.023613
0.000006 0.023613
0.000006 0.023613
0.000006 0.023614
0.000006 0.023614
0.000006 0.023614
0.000006 0.023614
0.000006 0.023614
0.000006 0.023614
0.000006 0.023615
0.000006 0.023615
0.000006 0.023615
0.000006 0.023615
0.000006 0.023615
0.000006 0.023615
0.000006 0.023616
0.000006 0.023616
0.000006 0.023616
0.000006 0.023616
0.000006 0.023616
0.000006 0.023616
0.000006 0.023617
0.000006 0.023617
0.000006 0.023617
0.000006 0.023617
0.000006 0.023617
0.000006 0.023617
0.000006 0.023618
0.000006 0.023618
0.000006 0.023618
0.000006 0.023618
0.000006 0.023618
0.000006 0.023618
0.000006 0.023619
0.000006 0.023619
0.000006 0.023619
0.000006 0.023619
0.000006 0.023619
0.000006 0.023619
0.000006 0.023620
0.000006 0.023620
0.000005 0.023620
0.000005 0.023620
0.000005 0.023620
0.000005 0.023620
0.000005 0.023620
0.000005 0.023621
0.000005 0.023621
0.000005 0.023621
0.000005 0.023621
0.000005 0.023621
0.000005 0.023621
0.000005 0.023622
0.000005 0.023622
0.000005 0.023622
0.000005 0.023622
0.000005 0.023622
0.000005 0.023622
0.000005 0.023622
0.000005 0.023623
0.000005 0.023623
0.000005 0.023623
0.000005 0.023623
0.000005 0.023623
0.000005 0.023623
0.000005 0.023623
0.000005 0.023624
0.000005 0.023624
0.000005 0.023624
0.000005 0.023624
0.000005 0.023624
0.000005 0.023624
0.000005 0.023624
0.000005 0.023625
0.000005 0.023625
0.000005 0.023625
0.000005 0.023625
0.000005 0.023625
0.000005 0.023625
0.000005 0.023625
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023626
0.000005 0.023627
0.000005 0.023627
0.000005 0.023627
0.000005 0.023627
0.000005 0.023627
0.000005 0.023627
0.000005 0.023627
0.000005 0.023628
0.000005 0.023628
0.000005 0.023628
0.000005 0.023628
0.000004 0.023628
0.000004 0.023628
0.000004 0.023628
0.000004 0.023628
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023629
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023630
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023631
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023632
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023633
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023634
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023635
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000004 0.023636
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023637
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023638
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023639
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023640
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023641
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023642
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023643
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023644
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000003 0.023645
0.000002 0.023645
0.000002 0.023645
0.000002 0.023645
0.000002 0.023645
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023646
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023647
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023648
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023649
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023650
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023651
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023652
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023653
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000002 0.023654
0.000001 0.023654
0.000001 0.023654
0.000001 0.023654
0.000001 0.023654
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023655
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023656
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023657
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023658
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023659
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023660
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023661
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023662
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023663
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000001 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023664
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023665
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023666
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023667
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023668
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023669
0.000000 0.023670


==> code-and-data/lb_rate_ry_bin_3.txt <==
0.001000 0.984794
0.002000 0.972254
0.003000 0.960728
0.004000 0.949860
0.005000 0.939483
0.006000 0.929499
0.007000 0.919841
0.008000 0.910464
0.009000 0.901333
0.010000 0.892421
0.011000 0.883707
0.012000 0.875173
0.013000 0.866804
0.014000 0.858588
0.015000 0.850515
0.016000 0.842574
0.017000 0.834760
0.018000 0.827063
0.019000 0.819478
0.020000 0.812000
0.021000 0.804622
0.022000 0.797342
0.023000 0.790154
0.024000 0.783054
0.025000 0.776040
0.026000 0.769108
0.027000 0.762254
0.028000 0.755477
0.029000 0.748774
0.030000 0.742143
0.031000 0.735580
0.032000 0.729085
0.033000 0.722655
0.034000 0.716289
0.035000 0.709984
0.036000 0.703739
0.037000 0.697553
0.038000 0.691424
0.039000 0.685351
0.040000 0.679332
0.041000 0.673367
0.042000 0.667453
0.043000 0.661591
0.044000 0.655779
0.045000 0.650016
0.046000 0.644301
0.047000 0.638632
0.048000 0.633010
0.049000 0.627434
0.050000 0.621902
0.051000 0.616413
0.052000 0.610968
0.053000 0.605565
0.054000 0.600204
0.055000 0.594884
0.056000 0.589604
0.057000 0.584364
0.058000 0.579162
0.059000 0.574000
0.060000 0.568875
0.061000 0.563788
0.062000 0.558738
0.063000 0.553725
0.064000 0.548747
0.065000 0.543805
0.066000 0.538898
0.067000 0.534025
0.068000 0.529187
0.069000 0.524383
0.070000 0.519612
0.071000 0.514874
0.072000 0.510168
0.073000 0.505495
0.074000 0.500854
0.075000 0.496244
0.076000 0.491666
0.077000 0.487119
0.078000 0.482602
0.079000 0.478115
0.080000 0.473659
0.081000 0.469232
0.082000 0.464834
0.083000 0.460466
0.084000 0.456127
0.085000 0.451816
0.086000 0.447533
0.087000 0.443279
0.088000 0.439052
0.089000 0.434853
0.090000 0.430682
0.091000 0.426537
0.092000 0.422420
0.093000 0.418329
0.094000 0.414265
0.095000 0.410227
0.096000 0.406215
0.097000 0.402229
0.098000 0.398268
0.099000 0.394333
0.100000 0.390424
0.101000 0.386539
0.102000 0.382680
0.103000 0.378845
0.104000 0.375035
0.105000 0.371250
0.106000 0.367489
0.107000 0.363752
0.108000 0.360038
0.109000 0.356349
0.110000 0.352683
0.111000 0.349041
0.112000 0.345422
0.113000 0.341827
0.114000 0.338255
0.115000 0.334705
0.116000 0.331179
0.117000 0.327675
0.118000 0.324193
0.119000 0.320734
0.120000 0.317298
0.121000 0.313884
0.122000 0.310491
0.123000 0.307121
0.124000 0.303773
0.125000 0.300446
0.126000 0.297141
0.127000 0.293858
0.128000 0.290596
0.129000 0.287355
0.130000 0.284135
0.131000 0.280937
0.132000 0.277760
0.133000 0.274603
0.134000 0.271468
0.135000 0.268353
0.136000 0.265259
0.137000 0.262185
0.138000 0.259132
0.139000 0.256100
0.140000 0.253087
0.141000 0.250095
0.142000 0.247123
0.143000 0.244171
0.144000 0.241239
0.145000 0.238326
0.146000 0.235434
0.147000 0.232562
0.148000 0.229709
0.149000 0.226875
0.150000 0.224062
0.151000 0.221267
0.152000 0.218492
0.153000 0.215737
0.154000 0.213000
0.155000 0.210283
0.156000 0.207585
0.157000 0.204907
0.158000 0.202246
0.159000 0.199605
0.160000 0.196983
0.161000 0.194380
0.162000 0.191796
0.163000 0.189230
0.164000 0.186683
0.165000 0.184155
0.166000 0.181645
0.167000 0.179154
0.168000 0.176681
0.169000 0.174226
0.170000 0.171790
0.171000 0.169371
0.172000 0.166973
0.173000 0.164591
0.174000 0.162228
0.175000 0.159883
0.176000 0.157555
0.177000 0.155246
0.178000 0.152955
0.179000 0.150682
0.180000 0.148427
0.181000 0.146190
0.182000 0.143970
0.183000 0.141769
0.184000 0.139585
0.185000 0.137419
0.186000 0.135270
0.187000 0.133139
0.188000 0.131026
0.189000 0.128930
0.190000 0.126852
0.191000 0.124791
0.192000 0.122748
0.193000 0.120722
0.194000 0.118714
0.195000 0.116723
0.196000 0.114749
0.197000 0.112793
0.198000 0.110854
0.199000 0.108932
0.200000 0.107028
0.201000 0.105140
0.202000 0.103270
0.203000 0.101417
0.204000 0.099582
0.205000 0.097763
0.206000 0.095961
0.207000 0.094177
0.208000 0.092410
0.209000 0.090659
0.210000 0.088925
0.211000 0.087209
0.212000 0.085509
0.213000 0.083826
0.214000 0.082160
0.215000 0.080512
0.216000 0.078880
0.217000 0.077264
0.218000 0.075666
0.219000 0.074085
0.220000 0.072520
0.221000 0.070972
0.222000 0.069441
0.223000 0.067927
0.224000 0.066430
0.225000 0.064949
0.226000 0.063485
0.227000 0.062038
0.228000 0.060607
0.229000 0.059193
0.230000 0.057796
0.231000 0.056415
0.232000 0.055051
0.233000 0.053704
0.234000 0.052374
0.235000 0.051060
0.236000 0.049762
0.237000 0.048482
0.238000 0.047218
0.239000 0.045970
0.240000 0.044739
0.241000 0.043525
0.242000 0.042328
0.243000 0.041147
0.244000 0.039982
0.245000 0.038834
0.246000 0.037703
0.247000 0.036588
0.248000 0.035490
0.249000 0.034409
0.250000 0.033344
0.251000 0.032295
0.252000 0.031264
0.253000 0.030248
0.254000 0.029250
0.255000 0.028268
0.256000 0.027302
0.257000 0.026354
0.258000 0.025421
0.259000 0.024506
0.260000 0.023607
0.261000 0.022724
0.262000 0.021858
0.263000 0.021009
0.264000 0.020176
0.265000 0.019360
0.266000 0.018561
0.267000 0.017778
0.268000 0.017012
0.269000 0.016263
0.270000 0.015530
0.271000 0.014814
0.272000 0.014115
0.273000 0.013432
0.274000 0.012766
0.275000 0.012117
0.276000 0.011484
0.277000 0.010868
0.278000 0.010269
0.279000 0.009687
0.280000 0.009122
0.281000 0.008573
0.282000 0.008041
0.283000 0.007526
0.284000 0.007028
0.285000 0.006547
0.286000 0.006082
0.287000 0.005635
0.288000 0.005204
0.289000 0.004790
0.290000 0.004394
0.291000 0.004014
0.292000 0.003651
0.293000 0.003305
0.294000 0.002977
0.295000 0.002665
0.296000 0.002371
0.297000 0.002093
0.298000 0.001833
0.299000 0.001590
0.300000 0.001364
0.301000 0.001155
0.302000 0.000963
0.303000 0.000789
0.304000 0.000632
0.305000 0.000492
0.306000 0.000370
0.307000 0.000265
0.308000 0.000178
0.309000 0.000108
0.310000 0.000055
0.311000 0.000020
0.312000 0.000002


==> code-and-data/lb_rate_ry_q_2.txt <==
0.001000 0.988260
0.002000 0.978414
0.003000 0.969287
0.004000 0.960627
0.005000 0.952317
0.006000 0.944285
0.007000 0.936485
0.008000 0.928884
0.009000 0.921459
0.010000 0.914189
0.011000 0.907060
0.012000 0.900058
0.013000 0.893175
0.014000 0.886400
0.015000 0.879731
0.016000 0.873148
0.017000 0.866659
0.018000 0.860254
0.019000 0.853929
0.020000 0.847679
0.021000 0.841501
0.022000 0.835392
0.023000 0.829350
0.024000 0.823370
0.025000 0.817451
0.026000 0.811591
0.027000 0.805787
0.028000 0.800037
0.029000 0.794341
0.030000 0.788695
0.031000 0.783098
0.032000 0.777550
0.033000 0.772048
0.034000 0.766592
0.035000 0.761180
0.036000 0.755810
0.037000 0.750483
0.038000 0.745196
0.039000 0.739950
0.040000 0.734742
0.041000 0.729573
0.042000 0.724441
0.043000 0.719345
0.044000 0.714285
0.045000 0.709261
0.046000 0.704271
0.047000 0.699314
0.048000 0.694391
0.049000 0.689500
0.050000 0.684641
0.051000 0.679814
0.052000 0.675017
0.053000 0.670251
0.054000 0.665515
0.055000 0.660809
0.056000 0.656131
0.057000 0.651482
0.058000 0.646861
0.059000 0.642268
0.060000 0.637702
0.061000 0.633163
0.062000 0.628651
0.063000 0.624165
0.064000 0.619705
0.065000 0.615270
0.066000 0.610861
0.067000 0.606477
0.068000 0.602118
0.069000 0.597782
0.070000 0.593472
0.071000 0.589185
0.072000 0.584921
0.073000 0.580681
0.074000 0.576464
0.075000 0.572270
0.076000 0.568098
0.077000 0.563949
0.078000 0.559822
0.079000 0.555717
0.080000 0.551633
0.081000 0.547571
0.082000 0.543531
0.083000 0.539511
0.084000 0.535513
0.085000 0.531535
0.086000 0.527578
0.087000 0.523642
0.088000 0.519725
0.089000 0.515829
0.090000 0.511953
0.091000 0.508096
0.092000 0.504259
0.093000 0.500441
0.094000 0.496643
0.095000 0.492864
0.096000 0.489104
0.097000 0.485363
0.098000 0.481640
0.099000 0.477936
0.100000 0.474251
0.101000 0.470584
0.102000 0.466935
0.103000 0.463305
0.104000 0.459692
0.105000 0.456097
0.106000 0.452521
0.107000 0.448961
0.108000 0.445420
0.109000 0.441896
0.110000 0.438389
0.111000 0.434899
0.112000 0.431427
0.113000 0.427972
0.114000 0.424533
0.115000 0.421112
0.116000 0.417707
0.117000 0.414319
0.118000 0.410948
0.119000 0.407593
0.120000 0.404255
0.121000 0.400933
0.122000 0.397627
0.123000 0.394338
0.124000 0.391064
0.125000 0.387807
0.126000 0.384567
0.127000 0.381341
0.128000 0.378132
0.129000 0.374938
0.130000 0.371760
0.131000 0.368598
0.132000 0.365450
0.133000 0.362319
0.134000 0.359203
0.135000 0.356103
0.136000 0.353018
0.137000 0.349948
0.138000 0.346893
0.139000 0.343854
0.140000 0.340830
0.141000 0.337820
0.142000 0.334827
0.143000 0.331847
0.144000 0.328883
0.145000 0.325933
0.146000 0.322998
0.147000 0.320078
0.148000 0.317173
0.149000 0.314282
0.150000 0.311406
0.151000 0.308544
0.152000 0.305697
0.153000 0.302865
0.154000 0.300046
0.155000 0.297243
0.156000 0.294453
0.157000 0.291678
0.158000 0.288917
0.159000 0.286170
0.160000 0.283438
0.161000 0.280719
0.162000 0.278015
0.163000 0.275324
0.164000 0.272648
0.165000 0.269986
0.166000 0.267338
0.167000 0.264704
0.168000 0.262084
0.169000 0.259477
0.170000 0.256885
0.171000 0.254306
0.172000 0.251741
0.173000 0.249190
0.174000 0.246652
0.175000 0.244129
0.176000 0.241619
0.177000 0.239122
0.178000 0.236639
0.179000 0.234170
0.180000 0.231715
0.181000 0.229272
0.182000 0.226844
0.183000 0.224429
0.184000 0.222027
0.185000 0.219639
0.186000 0.217265
0.187000 0.214903
0.188000 0.212555
0.189000 0.210221
0.190000 0.207900
0.191000 0.205592
0.192000 0.203297
0.193000 0.201016
0.194000 0.198748
0.195000 0.196494
0.196000 0.194252
0.197000 0.192025
0.198000 0.189809
0.199000 0.187608
0.200000 0.185420
0.201000 0.183244
0.202000 0.181082
0.203000 0.178933
0.204000 0.176796
0.205000 0.174673
0.206000 0.172563
0.207000 0.170466
0.208000 0.168383
0.209000 0.166311
0.210000 0.164253
0.211000 0.162209
0.212000 0.160177
0.213000 0.158159
0.214000 0.156153
0.215000 0.154160
0.216000 0.152180
0.217000 0.150214
0.218000 0.148260
0.219000 0.146319
0.220000 0.144391
0.221000 0.142476
0.222000 0.140574
0.223000 0.138685
0.224000 0.136809
0.225000 0.134945
0.226000 0.133095
0.227000 0.131257
0.228000 0.129432
0.229000 0.127620
0.230000 0.125821
0.231000 0.124035
0.232000 0.122261
0.233000 0.120501
0.234000 0.118753
0.235000 0.117018
0.236000 0.115296
0.237000 0.113587
0.238000 0.111890
0.239000 0.110207
0.240000 0.108536
0.241000 0.106878
0.242000 0.105233
0.243000 0.103600
0.244000 0.101980
0.245000 0.100373
0.246000 0.098779
0.247000 0.097198
0.248000 0.095629
0.249000 0.094074
0.250000 0.092531
0.251000 0.091000
0.252000 0.089483
0.253000 0.087978
0.254000 0.086486
0.255000 0.085006
0.256000 0.083540
0.257000 0.082086
0.258000 0.080645
0.259000 0.079217
0.260000 0.077802
0.261000 0.076399
0.262000 0.075009
0.263000 0.073632
0.264000 0.072267
0.265000 0.070915
0.266000 0.069576
0.267000 0.068250
0.268000 0.066936
0.269000 0.065636
0.270000 0.064348
0.271000 0.063072
0.272000 0.061810
0.273000 0.060560
0.274000 0.059323
0.275000 0.058099
0.276000 0.056887
0.277000 0.055688
0.278000 0.054502
0.279000 0.053329
0.280000 0.052168
0.281000 0.051020
0.282000 0.049885
0.283000 0.048763
0.284000 0.047653
0.285000 0.046557
0.286000 0.045472
0.287000 0.044401
0.288000 0.043342
0.289000 0.042297
0.290000 0.041264
0.291000 0.040243
0.292000 0.039236
0.293000 0.038241
0.294000 0.037259
0.295000 0.036289
0.296000 0.035333
0.297000 0.034389
0.298000 0.033458
0.299000 0.032540
0.300000 0.031634
0.301000 0.030741
0.302000 0.029861
0.303000 0.028994
0.304000 0.028140
0.305000 0.027298
0.306000 0.026469
0.307000 0.025653
0.308000 0.024850
0.309000 0.024059
0.310000 0.023281
0.311000 0.022516
0.312000 0.021764
0.313000 0.021024
0.314000 0.020298
0.315000 0.019584
0.316000 0.018883
0.317000 0.018194
0.318000 0.017519
0.319000 0.016856
0.320000 0.016206
0.321000 0.015568
0.322000 0.014944
0.323000 0.014332
0.324000 0.013733
0.325000 0.013147
0.326000 0.012574
0.327000 0.012013
0.328000 0.011466
0.329000 0.010931
0.330000 0.010408
0.331000 0.009899
0.332000 0.009402
0.333000 0.008918
0.334000 0.008447
0.335000 0.007989
0.336000 0.007544
0.337000 0.007111
0.338000 0.006691
0.339000 0.006284
0.340000 0.005890
0.341000 0.005508
0.342000 0.005139
0.343000 0.004783
0.344000 0.004440
0.345000 0.004110
0.346000 0.003792
0.347000 0.003487
0.348000 0.003195
0.349000 0.002916
0.350000 0.002649
0.351000 0.002395
0.352000 0.002154
0.353000 0.001926
0.354000 0.001711
0.355000 0.001508
0.356000 0.001318
0.357000 0.001141
0.358000 0.000977
0.359000 0.000825
0.360000 0.000687
0.361000 0.000561
0.362000 0.000447
0.363000 0.000347
0.364000 0.000259
0.365000 0.000184
0.366000 0.000122
0.367000 0.000073
0.368000 0.000036
0.369000 0.000012
0.370000 0.000001


==> code-and-data/ub_rate_bli_bin_2.txt <==
0.000999 0.988592
0.001996 0.979186
0.002991 0.970536
0.003984 0.962378
0.004975 0.954585
0.005964 0.947085
0.006951 0.939828
0.007936 0.932778
0.008919 0.925912
0.009900 0.919207
0.010879 0.912648
0.011856 0.906222
0.012831 0.899918
0.013804 0.893726
0.014775 0.887639
0.015744 0.881650
0.016711 0.875752
0.017676 0.869941
0.018639 0.864212
0.019600 0.858559
0.020559 0.852981
0.021516 0.847473
0.022471 0.842031
0.023424 0.836654
0.024375 0.831339
0.025324 0.826083
0.026271 0.820884
0.027216 0.815739
0.028159 0.810648
0.029100 0.805608
0.030039 0.800618
0.030976 0.795675
0.031911 0.790780
0.032844 0.785929
0.033775 0.781122
0.034704 0.776358
0.035631 0.771636
0.036556 0.766954
0.037479 0.762312
0.038400 0.757708
0.039319 0.753141
0.040236 0.748612
0.041151 0.744118
0.042064 0.739659
0.042975 0.735235
0.043884 0.730844
0.044791 0.726486
0.045696 0.722160
0.046599 0.717866
0.047500 0.713603
0.048399 0.709370
0.049296 0.705167
0.050191 0.700993
0.051084 0.696848
0.051975 0.692732
0.052864 0.688643
0.053751 0.684581
0.054636 0.680546
0.055519 0.676538
0.056400 0.672555
0.057279 0.668598
0.058156 0.664666
0.059031 0.660760
0.059904 0.656877
0.060775 0.653019
0.061644 0.649184
0.062511 0.645373
0.063376 0.641585
0.064239 0.637819
0.065100 0.634076
0.065959 0.630356
0.066816 0.626657
0.067671 0.622979
0.068524 0.619323
0.069375 0.615688
0.070224 0.612074
0.071071 0.608481
0.071916 0.604907
0.072759 0.601354
0.073600 0.597821
0.074439 0.594307
0.075276 0.590813
0.076111 0.587337
0.076944 0.583881
0.077775 0.580444
0.078604 0.577025
0.079431 0.573624
0.080256 0.570241
0.081079 0.566877
0.081900 0.563530
0.082719 0.560201
0.083536 0.556889
0.084351 0.553595
0.085164 0.550318
0.085975 0.547057
0.086784 0.543814
0.087591 0.540587
0.088396 0.537377
0.089199 0.534182
0.090000 0.531004
0.090799 0.527842
0.091596 0.524696
0.092391 0.521566
0.093184 0.518451
0.093975 0.515352
0.094764 0.512268
0.095551 0.509200
0.096336 0.506146
0.097119 0.503108
0.097900 0.500084
0.098679 0.497075
0.099456 0.494081
0.100231 0.491101
0.101004 0.488135
0.101775 0.485184
0.102544 0.482247
0.103311 0.479324
0.104076 0.476416
0.104839 0.473520
0.105600 0.470639
0.106359 0.467771
0.107116 0.464917
0.107871 0.462077
0.108624 0.459250
0.109375 0.456436
0.110124 0.453635
0.110871 0.450847
0.111616 0.448072
0.112359 0.445311
0.113100 0.442562
0.113839 0.439826
0.114576 0.437102
0.115311 0.434391
0.116044 0.431693
0.116775 0.429007
0.117504 0.426333
0.118231 0.423672
0.118956 0.421023
0.119679 0.418386
0.120400 0.415761
0.121119 0.413148
0.121836 0.410547
0.122551 0.407958
0.123264 0.405381
0.123975 0.402815
0.124684 0.400261
0.125391 0.397718
0.126096 0.395187
0.126799 0.392668
0.127500 0.390160
0.128199 0.387663
0.128896 0.385177
0.129591 0.382703
0.130284 0.380240
0.130975 0.377787
0.131664 0.375346
0.132351 0.372916
0.133036 0.370497
0.133719 0.368088
0.134400 0.365690
0.135079 0.363303
0.135756 0.360927
0.136431 0.358562
0.137104 0.356206
0.137775 0.353862
0.138444 0.351528
0.139111 0.349204
0.139776 0.346891
0.140439 0.344588
0.141100 0.342295
0.141759 0.340013
0.142416 0.337740
0.143071 0.335478
0.143724 0.333226
0.144375 0.330984
0.145024 0.328752
0.145671 0.326530
0.146316 0.324318
0.146959 0.322115
0.147600 0.319923
0.148239 0.317740
0.148876 0.315567
0.149511 0.313404
0.150144 0.311250
0.150775 0.309106
0.151404 0.306972
0.152031 0.304847
0.152656 0.302731
0.153279 0.300625
0.153900 0.298529
0.154519 0.296441
0.155136 0.294363
0.155751 0.292295
0.156364 0.290235
0.156975 0.288185
0.157584 0.286144
0.158191 0.284113
0.158796 0.282090
0.159399 0.280076
0.160000 0.278072
0.160599 0.276076
0.161196 0.274090
0.161791 0.272112
0.162384 0.270144
0.162975 0.268184
0.163564 0.266233
0.164151 0.264291
0.164736 0.262358
0.165319 0.260433
0.165900 0.258517
0.166479 0.256610
0.167056 0.254712
0.167631 0.252822
0.168204 0.250941
0.168775 0.249068
0.169344 0.247204
0.169911 0.245348
0.170476 0.243501
0.171039 0.241663
0.171600 0.239832
0.172159 0.238011
0.172716 0.236197
0.173271 0.234392
0.173824 0.232596
0.174375 0.230807
0.174924 0.229027
0.175471 0.227255
0.176016 0.225491
0.176559 0.223736
0.177100 0.221989
0.177639 0.220250
0.178176 0.218519
0.178711 0.216796
0.179244 0.215081
0.179775 0.213374
0.180304 0.211675
0.180831 0.209984
0.181356 0.208301
0.181879 0.206627
0.182400 0.204960
0.182919 0.203301
0.183436 0.201650
0.183951 0.200006
0.184464 0.198371
0.184975 0.196743
0.185484 0.195124
0.185991 0.193511
0.186496 0.191907
0.186999 0.190311
0.187500 0.188722
0.187999 0.187141
0.188496 0.185567
0.188991 0.184002
0.189484 0.182443
0.189975 0.180893
0.190464 0.179350
0.190951 0.177814
0.191436 0.176287
0.191919 0.174766
0.192400 0.173254
0.192879 0.171748
0.193356 0.170251
0.193831 0.168760
0.194304 0.167277
0.194775 0.165802
0.195244 0.164334
0.195711 0.162873
0.196176 0.161420
0.196639 0.159974
0.197100 0.158535
0.197559 0.157104
0.198016 0.155680
0.198471 0.154263
0.198924 0.152854
0.199375 0.151452
0.199824 0.150057
0.200271 0.148669
0.200716 0.147289
0.201159 0.145915
0.201600 0.144549
0.202039 0.143190
0.202476 0.141838
0.202911 0.140494
0.203344 0.139156
0.203775 0.137825
0.204204 0.136502
0.204631 0.135186
0.205056 0.133876
0.205479 0.132574
0.205900 0.131279
0.206319 0.129990
0.206736 0.128709
0.207151 0.127435
0.207564 0.126168
0.207975 0.124907
0.208384 0.123654
0.208791 0.122407
0.209196 0.121168
0.209599 0.119935
0.210000 0.118709
0.210399 0.117490
0.210796 0.116278
0.211191 0.115073
0.211584 0.113874
0.211975 0.112683
0.212364 0.111498
0.212751 0.110320
0.213136 0.109149
0.213519 0.107984
0.213900 0.106827
0.214279 0.105676
0.214656 0.104531
0.215031 0.103394
0.215404 0.102263
0.215775 0.101139
0.216144 0.100022
0.216511 0.098911
0.216876 0.097807
0.217239 0.096709
0.217600 0.095619
0.217959 0.094534
0.218316 0.093457
0.218671 0.092386
0.219024 0.091322
0.219375 0.090264
0.219724 0.089213
0.220071 0.088168
0.220416 0.087130
0.220759 0.086099
0.221100 0.085074
0.221439 0.084055
0.221776 0.083043
0.222111 0.082038
0.222444 0.081039
0.222775 0.080047
0.223104 0.079061
0.223431 0.078081
0.223756 0.077108
0.224079 0.076141
0.224400 0.075181
0.224719 0.074228
0.225036 0.073280
0.225351 0.072339
0.225664 0.071405
0.225975 0.070477
0.226284 0.069555
0.226591 0.068640
0.226896 0.067731
0.227199 0.066828
0.227500 0.065932
0.227799 0.065042
0.228096 0.064158
0.228391 0.063281
0.228684 0.062410
0.228975 0.061546
0.229264 0.060687
0.229551 0.059835
0.229836 0.058989
0.230119 0.058150
0.230400 0.057317
0.230679 0.056490
0.230956 0.055669
0.231231 0.054855
0.231504 0.054047
0.231775 0.053245
0.232044 0.052449
0.232311 0.051659
0.232576 0.050876
0.232839 0.050099
0.233100 0.049328
0.233359 0.048563
0.233616 0.047805
0.233871 0.047052
0.234124 0.046306
0.234375 0.045566
0.234624 0.044832
0.234871 0.044104
0.235116 0.043383
0.235359 0.042667
0.235600 0.041958
0.235839 0.041255
0.236076 0.040558
0.236311 0.039867
0.236544 0.039182
0.236775 0.038503
0.237004 0.037830
0.237231 0.037164
0.237456 0.036503
0.237679 0.035849
0.237900 0.035200
0.238119 0.034558
0.238336 0.033922
0.238551 0.033292
0.238764 0.032668
0.238975 0.032049
0.239184 0.031437
0.239391 0.030831
0.239596 0.030231
0.239799 0.029637
0.240000 0.029049
0.240199 0.028467
0.240396 0.027891
0.240591 0.027322
0.240784 0.026758
0.240975 0.026200
0.241164 0.025648
0.241351 0.025102
0.241536 0.024562
0.241719 0.024028
0.241900 0.023500
0.242079 0.022977
0.242256 0.022461
0.242431 0.021951
0.242604 0.021447
0.242775 0.020949
0.242944 0.020456
0.243111 0.019970
0.243276 0.019489
0.243439 0.019015
0.243600 0.018546
0.243759 0.018083
0.243916 0.017627
0.244071 0.017176
0.244224 0.016731
0.244375 0.016292
0.244524 0.015859
0.244671 0.015431
0.244816 0.015010
0.244959 0.014595
0.245100 0.014185
0.245239 0.013781
0.245376 0.013383
0.245511 0.012992
0.245644 0.012606
0.245775 0.012225
0.245904 0.011851
0.246031 0.011483
0.246156 0.011120
0.246279 0.010763
0.246400 0.010412
0.246519 0.010067
0.246636 0.009728
0.246751 0.009395
0.246864 0.009068
0.246975 0.008746
0.247084 0.008430
0.247191 0.008120
0.247296 0.007816
0.247399 0.007518
0.247500 0.007226
0.247599 0.006939
0.247696 0.006658
0.247791 0.006383
0.247884 0.006114
0.247975 0.005851
0.248064 0.005593
0.248151 0.005342
0.248236 0.005096
0.248319 0.004856
0.248400 0.004622
0.248479 0.004393
0.248556 0.004171
0.248631 0.003954
0.248704 0.003743
0.248775 0.003537
0.248844 0.003338
0.248911 0.003144
0.248976 0.002957
0.249039 0.002775
0.249100 0.002598
0.249159 0.002428
0.249216 0.002263
0.249271 0.002104
0.249324 0.001951
0.249375 0.001804
0.249424 0.001663
0.249471 0.001527
0.249516 0.001397
0.249559 0.001273
0.249600 0.001154
0.249639 0.001042
0.249676 0.000935
0.249711 0.000834
0.249744 0.000739
0.249775 0.000649
0.249804 0.000566
0.249831 0.000488
0.249856 0.000416
0.249879 0.000349
0.249900 0.000289
0.249919 0.000234
0.249936 0.000185
0.249951 0.000141
0.249964 0.000104
0.249975 0.000072
0.249984 0.000046
0.249991 0.000026
0.249996 0.000012
0.249999 0.000003
0.250000 0.000000


==> code-and-data/ub_rate_bli_bin_3.txt <==
0.001000 0.988592
0.002000 0.979186
0.003000 0.970536
0.004000 0.962378
0.005000 0.954585
0.006000 0.947085
0.006999 0.939828
0.007999 0.932778
0.008999 0.925912
0.009998 0.919207
0.010997 0.912648
0.011997 0.906222
0.012996 0.899918
0.013995 0.893726
0.014993 0.887639
0.015992 0.881650
0.016990 0.875752
0.017988 0.869941
0.018986 0.864212
0.019984 0.858559
0.020982 0.852981
0.021979 0.847473
0.022976 0.842031
0.023973 0.836654
0.024969 0.831339
0.025965 0.826083
0.026961 0.820884
0.027957 0.815739
0.028952 0.810648
0.029947 0.805608
0.030941 0.800618
0.031936 0.795675
0.032929 0.790780
0.033923 0.785929
0.034916 0.781122
0.035908 0.776358
0.036901 0.771636
0.037892 0.766954
0.038884 0.762312
0.039875 0.757708
0.040865 0.753141
0.041855 0.748612
0.042844 0.744118
0.043833 0.739659
0.044822 0.735235
0.045810 0.730844
0.046797 0.726486
0.047784 0.722160
0.048770 0.717866
0.049756 0.713603
0.050741 0.709370
0.051726 0.705167
0.052710 0.700993
0.053694 0.696848
0.054676 0.692732
0.055659 0.688643
0.056640 0.684581
0.057621 0.680546
0.058601 0.676538
0.059581 0.672555
0.060560 0.668598
0.061538 0.664666
0.062516 0.660760
0.063492 0.656877
0.064469 0.653019
0.065444 0.649184
0.066419 0.645373
0.067393 0.641585
0.068366 0.637819
0.069338 0.634076
0.070310 0.630356
0.071280 0.626657
0.072250 0.622979
0.073220 0.619323
0.074188 0.615688
0.075155 0.612074
0.076122 0.608481
0.077088 0.604907
0.078053 0.601354
0.079017 0.597821
0.079980 0.594307
0.080942 0.590813
0.081904 0.587337
0.082864 0.583881
0.083824 0.580444
0.084783 0.577025
0.085740 0.573624
0.086697 0.570241
0.087653 0.566877
0.088608 0.563530
0.089561 0.560201
0.090514 0.556889
0.091466 0.553595
0.092417 0.550318
0.093367 0.547057
0.094315 0.543814
0.095263 0.540587
0.096210 0.537377
0.097155 0.534182
0.098100 0.531004
0.099043 0.527842
0.099986 0.524696
0.100927 0.521566
0.101867 0.518451
0.102806 0.515352
0.103744 0.512268
0.104681 0.509200
0.105617 0.506146
0.106551 0.503108
0.107484 0.500084
0.108417 0.497075
0.109347 0.494081
0.110277 0.491101
0.111206 0.488135
0.112133 0.485184
0.113059 0.482247
0.113984 0.479324
0.114908 0.476416
0.115830 0.473520
0.116751 0.470639
0.117671 0.467771
0.118590 0.464917
0.119507 0.462077
0.120423 0.459250
0.121338 0.456436
0.122251 0.453635
0.123163 0.450847
0.124074 0.448072
0.124984 0.445311
0.125892 0.442562
0.126798 0.439826
0.127704 0.437102
0.128608 0.434391
0.129510 0.431693
0.130411 0.429007
0.131311 0.426333
0.132210 0.423672
0.133107 0.421023
0.134002 0.418386
0.134896 0.415761
0.135789 0.413148
0.136680 0.410547
0.137570 0.407958
0.138458 0.405381
0.139345 0.402815
0.140230 0.400261
0.141114 0.397718
0.141996 0.395187
0.142877 0.392668
0.143756 0.390160
0.144634 0.387663
0.145510 0.385177
0.146385 0.382703
0.147258 0.380240
0.148129 0.377787
0.148999 0.375346
0.149868 0.372916
0.150735 0.370497
0.151600 0.368088
0.152463 0.365690
0.153325 0.363303
0.154186 0.360927
0.155044 0.358562
0.155902 0.356206
0.156757 0.353862
0.157611 0.351528
0.158463 0.349204
0.159313 0.346891
0.160162 0.344588
0.161009 0.342295
0.161855 0.340013
0.162698 0.337740
0.163540 0.335478
0.164381 0.333226
0.165219 0.330984
0.166056 0.328752
0.166891 0.326530
0.167724 0.324318
0.168556 0.322115
0.169386 0.319923
0.170214 0.317740
0.171040 0.315567
0.171865 0.313404
0.172687 0.311250
0.173508 0.309106
0.174327 0.306972
0.175144 0.304847
0.175960 0.302731
0.176773 0.300625
0.177585 0.298529
0.178395 0.296441
0.179203 0.294363
0.180009 0.292295
0.180814 0.290235
0.181616 0.288185
0.182417 0.286144
0.183215 0.284113
0.184012 0.282090
0.184807 0.280076
0.185600 0.278072
0.186391 0.276076
0.187180 0.274090
0.187967 0.272112
0.188753 0.270144
0.189536 0.268184
0.190317 0.266233
0.191097 0.264291
0.191874 0.262358
0.192649 0.260433
0.193423 0.258517
0.194194 0.256610
0.194964 0.254712
0.195731 0.252822
0.196497 0.250941
0.197260 0.249068
0.198021 0.247204
0.198781 0.245348
0.199538 0.243501
0.200293 0.241663
0.201047 0.239832
0.201798 0.238011
0.202547 0.236197
0.203294 0.234392
0.204039 0.232596
0.204782 0.230807
0.205522 0.229027
0.206261 0.227255
0.206998 0.225491
0.207732 0.223736
0.208464 0.221989
0.209195 0.220250
0.209923 0.218519
0.210649 0.216796
0.211372 0.215081
0.212094 0.213374
0.212814 0.211675
0.213531 0.209984
0.214246 0.208301
0.214959 0.206627
0.215670 0.204960
0.216378 0.203301
0.217085 0.201650
0.217789 0.200006
0.218491 0.198371
0.219191 0.196743
0.219888 0.195124
0.220584 0.193511
0.221277 0.191907
0.221968 0.190311
0.222656 0.188722
0.223343 0.187141
0.224027 0.185567
0.224709 0.184002
0.225388 0.182443
0.226066 0.180893
0.226741 0.179350
0.227413 0.177814
0.228084 0.176287
0.228752 0.174766
0.229418 0.173254
0.230081 0.171748
0.230743 0.170251
0.231401 0.168760
0.232058 0.167277
0.232712 0.165802
0.233364 0.164334
0.234014 0.162873
0.234661 0.161420
0.235306 0.159974
0.235948 0.158535
0.236589 0.157104
0.237226 0.155680
0.237862 0.154263
0.238495 0.152854
0.239125 0.151452
0.239754 0.150057
0.240379 0.148669
0.241003 0.147289
0.241624 0.145915
0.242243 0.144549
0.242859 0.143190
0.243473 0.141838
0.244084 0.140494
0.244693 0.139156
0.245299 0.137825
0.245903 0.136502
0.246505 0.135186
0.247104 0.133876
0.247701 0.132574
0.248295 0.131279
0.248887 0.129990
0.249476 0.128709
0.250063 0.127435
0.250647 0.126168
0.251229 0.124907
0.251808 0.123654
0.252385 0.122407
0.252959 0.121168
0.253531 0.119935
0.254100 0.118709
0.254667 0.117490
0.255231 0.116278
0.255793 0.115073
0.256352 0.113874
0.256908 0.112683
0.257462 0.111498
0.258014 0.110320
0.258563 0.109149
0.259109 0.107984
0.259653 0.106827
0.260194 0.105676
0.260733 0.104531
0.261269 0.103394
0.261803 0.102263
0.262334 0.101139
0.262862 0.100022
0.263388 0.098911
0.263911 0.097807
0.264432 0.096709
0.264950 0.095619
0.265465 0.094534
0.265978 0.093457
0.266488 0.092386
0.266996 0.091322
0.267500 0.090264
0.268003 0.089213
0.268502 0.088168
0.268999 0.087130
0.269494 0.086099
0.269985 0.085074
0.270474 0.084055
0.270961 0.083043
0.271444 0.082038
0.271925 0.081039
0.272404 0.080047
0.272879 0.079061
0.273352 0.078081
0.273823 0.077108
0.274290 0.076141
0.274755 0.075181
0.275218 0.074228
0.275677 0.073280
0.276134 0.072339
0.276588 0.071405
0.277040 0.070477
0.277488 0.069555
0.277934 0.068640
0.278378 0.067731
0.278818 0.066828
0.279256 0.065932
0.279691 0.065042
0.280124 0.064158
0.280553 0.063281
0.280980 0.062410
0.281405 0.061546
0.281826 0.060687
0.282245 0.059835
0.282661 0.058989
0.283074 0.058150
0.283484 0.057317
0.283892 0.056490
0.284297 0.055669
0.284699 0.054855
0.285098 0.054047
0.285495 0.053245
0.285888 0.052449
0.286279 0.051659
0.286668 0.050876
0.287053 0.050099
0.287436 0.049328
0.287815 0.048563
0.288192 0.047805
0.288567 0.047052
0.288938 0.046306
0.289307 0.045566
0.289672 0.044832
0.290035 0.044104
0.290396 0.043383
0.290753 0.042667
0.291107 0.041958
0.291459 0.041255
0.291808 0.040558
0.292154 0.039867
0.292497 0.039182
0.292837 0.038503
0.293175 0.037830
0.293510 0.037164
0.293841 0.036503
0.294170 0.035849
0.294496 0.035200
0.294820 0.034558
0.295140 0.033922
0.295458 0.033292
0.295772 0.032668
0.296084 0.032049
0.296393 0.031437
0.296699 0.030831
0.297002 0.030231
0.297303 0.029637
0.297600 0.029049
0.297895 0.028467
0.298186 0.027891
0.298475 0.027322
0.298761 0.026758
0.299044 0.026200
0.299324 0.025648
0.299601 0.025102
0.299876 0.024562
0.300147 0.024028
0.300416 0.023500
0.300681 0.022977
0.300944 0.022461
0.301204 0.021951
0.301461 0.021447
0.301715 0.020949
0.301966 0.020456
0.302214 0.019970
0.302459 0.019489
0.302702 0.019015
0.302941 0.018546
0.303177 0.018083
0.303411 0.017627
0.303642 0.017176
0.303869 0.016731
0.304094 0.016292
0.304316 0.015859
0.304535 0.015431
0.304751 0.015010
0.304964 0.014595
0.305174 0.014185
0.305381 0.013781
0.305585 0.013383
0.305787 0.012992
0.305985 0.012606
0.306180 0.012225
0.306373 0.011851
0.306562 0.011483
0.306749 0.011120
0.306932 0.010763
0.307113 0.010412
0.307291 0.010067
0.307465 0.009728
0.307637 0.009395
0.307806 0.009068
0.307972 0.008746
0.308135 0.008430
0.308294 0.008120
0.308451 0.007816
0.308605 0.007518
0.308756 0.007226
0.308904 0.006939
0.309049 0.006658
0.309191 0.006383
0.309330 0.006114
0.309467 0.005851
0.309600 0.005593
0.309730 0.005342
0.309857 0.005096
0.309981 0.004856
0.310103 0.004622
0.310221 0.004393
0.310336 0.004171
0.310448 0.003954
0.310558 0.003743
0.310664 0.003537
0.310767 0.003338
0.310868 0.003144
0.310965 0.002957
0.311059 0.002775
0.311151 0.002598
0.311239 0.002428
0.311325 0.002263
0.311407 0.002104
0.311486 0.001951
0.311563 0.001804
0.311636 0.001663
0.311707 0.001527
0.311774 0.001397
0.311839 0.001273
0.311900 0.001154
0.311959 0.001042
0.312014 0.000935
0.312067 0.000834
0.312116 0.000739
0.312163 0.000649
0.312206 0.000566
0.312247 0.000488
0.312284 0.000416
0.312319 0.000349
0.312350 0.000289
0.312379 0.000234
0.312404 0.000185
0.312427 0.000141
0.312446 0.000104
0.312463 0.000072
0.312476 0.000046
0.312487 0.000026
0.312494 0.000012
0.312499 0.000003
0.312500 0.000000


==> code-and-data/ub_rate_bli_q3_2.txt <==
0.000999 0.992172
0.001998 0.985606
0.002995 0.979517
0.003992 0.973739
0.004987 0.968192
0.005982 0.962829
0.006975 0.957619
0.007968 0.952540
0.008959 0.947577
0.009950 0.942716
0.010939 0.937947
0.011928 0.933262
0.012915 0.928653
0.013901 0.924116
0.014887 0.919644
0.015871 0.915235
0.016854 0.910883
0.017837 0.906585
0.018818 0.902339
0.019798 0.898142
0.020777 0.893992
0.021755 0.889886
0.022732 0.885822
0.023709 0.881798
0.024684 0.877814
0.025658 0.873866
0.026631 0.869955
0.027603 0.866078
0.028573 0.862235
0.029543 0.858425
0.030512 0.854645
0.031480 0.850896
0.032447 0.847176
0.033412 0.843485
0.034377 0.839821
0.035340 0.836184
0.036303 0.832574
0.037264 0.828989
0.038225 0.825429
0.039184 0.821893
0.040142 0.818381
0.041099 0.814893
0.042056 0.811427
0.043011 0.807982
0.043965 0.804560
0.044918 0.801159
0.045870 0.797778
0.046820 0.794418
0.047770 0.791078
0.048719 0.787757
0.049666 0.784456
0.050613 0.781173
0.051558 0.777909
0.052503 0.774662
0.053446 0.771434
0.054388 0.768223
0.055329 0.765030
0.056269 0.761853
0.057208 0.758693
0.058146 0.755549
0.059083 0.752422
0.060018 0.749310
0.060953 0.746215
0.061886 0.743134
0.062819 0.740069
0.063750 0.737018
0.064680 0.733983
0.065609 0.730962
0.066537 0.727955
0.067464 0.724963
0.068390 0.721984
0.069315 0.719020
0.070238 0.716069
0.071161 0.713131
0.072082 0.710207
0.073002 0.707295
0.073921 0.704397
0.074839 0.701512
0.075756 0.698639
0.076672 0.695779
0.077587 0.692931
0.078500 0.690095
0.079413 0.687272
0.080324 0.684460
0.081234 0.681660
0.082143 0.678872
0.083051 0.676096
0.083958 0.673331
0.084863 0.670577
0.085768 0.667835
0.086671 0.665103
0.087573 0.662383
0.088474 0.659673
0.089374 0.656975
0.090273 0.654287
0.091171 0.651609
0.092067 0.648942
0.092963 0.646286
0.093857 0.643640
0.094750 0.641004
0.095642 0.638378
0.096533 0.635762
0.097422 0.633156
0.098311 0.630560
0.099198 0.627974
0.100084 0.625397
0.100969 0.622830
0.101853 0.620273
0.102736 0.617725
0.103617 0.615186
0.104498 0.612657
0.105377 0.610136
0.106255 0.607625
0.107132 0.605123
0.108007 0.602631
0.108882 0.600147
0.109755 0.597672
0.110627 0.595205
0.111498 0.592748
0.112368 0.590299
0.113237 0.587859
0.114104 0.585427
0.114970 0.583004
0.115835 0.580589
0.116699 0.578183
0.117562 0.575785
0.118423 0.573395
0.119284 0.571013
0.120143 0.568640
0.121001 0.566275
0.121857 0.563918
0.122713 0.561568
0.123567 0.559227
0.124420 0.556894
0.125272 0.554568
0.126123 0.552250
0.126973 0.549940
0.127821 0.547638
0.128668 0.545343
0.129514 0.543056
0.130359 0.540777
0.131202 0.538505
0.132044 0.536240
0.132886 0.533983
0.133725 0.531733
0.134564 0.529491
0.135401 0.527256
0.136238 0.525028
0.137073 0.522808
0.137906 0.520594
0.138739 0.518388
0.139570 0.516189
0.140400 0.513997
0.141229 0.511812
0.142057 0.509633
0.142883 0.507462
0.143708 0.505298
0.144532 0.503141
0.145355 0.500990
0.146176 0.498846
0.146996 0.496710
0.147815 0.494579
0.148633 0.492456
0.149449 0.490339
0.150264 0.488229
0.151078 0.486125
0.151891 0.484028
0.152703 0.481938
0.153513 0.479854
0.154322 0.477776
0.155129 0.475705
0.155936 0.473641
0.156741 0.471583
0.157545 0.469531
0.158348 0.467485
0.159149 0.465446
0.159949 0.463413
0.160748 0.461387
0.161546 0.459366
0.162342 0.457352
0.163137 0.455344
0.163931 0.453342
0.164723 0.451346
0.165515 0.449356
0.166305 0.447372
0.167093 0.445395
0.167881 0.443423
0.168667 0.441458
0.169452 0.439498
0.170235 0.437544
0.171018 0.435596
0.171799 0.433654
0.172578 0.431718
0.173357 0.429788
0.174134 0.427864
0.174910 0.425945
0.175684 0.424032
0.176457 0.422125
0.177229 0.420224
0.178000 0.418328
0.178769 0.416438
0.179537 0.414554
0.180304 0.412675
0.181070 0.410802
0.181834 0.408935
0.182597 0.407073
0.183358 0.405217
0.184118 0.403366
0.184877 0.401521
0.185635 0.399681
0.186391 0.397847
0.187146 0.396018
0.187900 0.394195
0.188652 0.392377
0.189403 0.390565
0.190153 0.388758
0.190901 0.386956
0.191648 0.385160
0.192394 0.383369
0.193138 0.381583
0.193881 0.379803
0.194623 0.378028
0.195363 0.376258
0.196102 0.374493
0.196840 0.372734
0.197576 0.370980
0.198311 0.369231
0.199045 0.367488
0.199777 0.365749
0.200508 0.364016
0.201238 0.362287
0.201966 0.360564
0.202693 0.358846
0.203419 0.357134
0.204143 0.355426
0.204866 0.353723
0.205587 0.352025
0.206308 0.350333
0.207027 0.348645
0.207744 0.346962
0.208460 0.345285
0.209175 0.343612
0.209888 0.341944
0.210600 0.340281
0.211311 0.338624
0.212020 0.336971
0.212728 0.335323
0.213435 0.333680
0.214140 0.332041
0.214844 0.330408
0.215546 0.328780
0.216247 0.327156
0.216947 0.325537
0.217645 0.323923
0.218342 0.322314
0.219038 0.320709
0.219732 0.319110
0.220425 0.317515
0.221116 0.315925
0.221806 0.314339
0.222495 0.312759
0.223182 0.311183
0.223868 0.309612
0.224552 0.308045
0.225235 0.306483
0.225917 0.304926
0.226597 0.303374
0.227276 0.301826
0.227953 0.300282
0.228629 0.298744
0.229304 0.297210
0.229977 0.295681
0.230649 0.294156
0.231319 0.292636
0.231988 0.291120
0.232656 0.289609
0.233322 0.288103
0.233987 0.286601
0.234650 0.285103
0.235312 0.283610
0.235972 0.282122
0.236632 0.280638
0.237289 0.279159
0.237945 0.277684
0.238600 0.276213
0.239254 0.274748
0.239906 0.273286
0.240556 0.271829
0.241205 0.270376
0.241853 0.268928
0.242499 0.267485
0.243144 0.266045
0.243787 0.264610
0.244429 0.263180
0.245069 0.261754
0.245708 0.260332
0.246346 0.258914
0.246982 0.257501
0.247617 0.256093
0.248250 0.254688
0.248882 0.253288
0.249512 0.251893
0.250141 0.250501
0.250768 0.249114
0.251394 0.247732
0.252019 0.246353
0.252642 0.244979
0.253263 0.243609
0.253884 0.242243
0.254502 0.240882
0.255119 0.239525
0.255735 0.238172
0.256349 0.236823
0.256962 0.235479
0.257574 0.234139
0.258183 0.232803
0.258792 0.231471
0.259399 0.230144
0.260004 0.228820
0.260608 0.227501
0.261210 0.226186
0.261811 0.224876
0.262411 0.223569
0.263009 0.222267
0.263605 0.220968
0.264201 0.219674
0.264794 0.218384
0.265386 0.217098
0.265977 0.215817
0.266566 0.214539
0.267153 0.213265
0.267739 0.211996
0.268324 0.210731
0.268907 0.209470
0.269489 0.208213
0.270069 0.206960
0.270647 0.205711
0.271224 0.204466
0.271800 0.203225
0.272374 0.201988
0.272947 0.200756
0.273518 0.199527
0.274087 0.198302
0.274655 0.197082
0.275222 0.195865
0.275787 0.194653
0.276350 0.193444
0.276912 0.192240
0.277472 0.191040
0.278031 0.189843
0.278589 0.188651
0.279144 0.187462
0.279699 0.186278
0.280252 0.185098
0.280803 0.183921
0.281352 0.182749
0.281901 0.181580
0.282447 0.180416
0.282992 0.179255
0.283536 0.178098
0.284078 0.176946
0.284619 0.175797
0.285157 0.174652
0.285695 0.173511
0.286231 0.172374
0.286765 0.171241
0.287298 0.170112
0.287829 0.168987
0.288359 0.167866
0.288887 0.166749
0.289413 0.165635
0.289938 0.164526
0.290462 0.163420
0.290984 0.162318
0.291504 0.161221
0.292023 0.160127
0.292540 0.159036
0.293055 0.157950
0.293570 0.156868
0.294082 0.155789
0.294593 0.154715
0.295102 0.153644
0.295610 0.152577
0.296116 0.151514
0.296621 0.150455
0.297124 0.149400
0.297625 0.148348
0.298125 0.147300
0.298624 0.146257
0.299120 0.145217
0.299615 0.144180
0.300109 0.143148
0.300601 0.142120
0.301091 0.141095
0.301580 0.140074
0.302067 0.139057
0.302553 0.138044
0.303037 0.137034
0.303519 0.136028
0.304000 0.135026
0.304479 0.134028
0.304957 0.133034
0.305433 0.132044
0.305907 0.131057
0.306380 0.130074
0.306851 0.129095
0.307321 0.128119
0.307789 0.127148
0.308255 0.126180
0.308720 0.125216
0.309183 0.124255
0.309644 0.123299
0.310104 0.122346
0.310563 0.121397
0.311019 0.120451
0.311474 0.119510
0.311928 0.118572
0.312379 0.117638
0.312829 0.116708
0.313278 0.115781
0.313725 0.114858
0.314170 0.113939
0.314614 0.113024
0.315056 0.112112
0.315496 0.111204
0.315935 0.110300
0.316372 0.109399
0.316807 0.108503
0.317241 0.107610
0.317673 0.106720
0.318104 0.105835
0.318533 0.104953
0.318960 0.104074
0.319385 0.103200
0.319809 0.102329
0.320232 0.101462
0.320652 0.100599
0.321071 0.099739
0.321488 0.098883
0.321904 0.098031
0.322318 0.097182
0.322730 0.096337
0.323141 0.095496
0.323550 0.094658
0.323957 0.093825
0.324363 0.092994
0.324767 0.092168
0.325169 0.091345
0.325570 0.090526
0.325969 0.089711
0.326366 0.088899
0.326762 0.088091
0.327156 0.087286
0.327548 0.086486
0.327938 0.085689
0.328327 0.084895
0.328715 0.084106
0.329100 0.083320
0.329484 0.082537
0.329866 0.081758
0.330246 0.080983
0.330625 0.080212
0.331002 0.079444
0.331378 0.078680
0.331751 0.077920
0.332123 0.077163
0.332494 0.076410
0.332862 0.075661
0.333229 0.074915
0.333594 0.074173
0.333958 0.073434
0.334319 0.072699
0.334680 0.071968
0.335038 0.071241
0.335395 0.070517
0.335749 0.069797
0.336103 0.069080
0.336454 0.068367
0.336804 0.067658
0.337152 0.066952
0.337498 0.066250
0.337843 0.065552
0.338186 0.064857
0.338527 0.064166
0.338866 0.063479
0.339204 0.062795
0.339540 0.062115
0.339874 0.061439
0.340207 0.060766
0.340538 0.060097
0.340867 0.059431
0.341194 0.058769
0.341520 0.058111
0.341844 0.057456
0.342166 0.056806
0.342486 0.056158
0.342805 0.055515
0.343122 0.054875
0.343437 0.054238
0.343750 0.053605
0.344062 0.052976
0.344371 0.052351
0.344680 0.051729
0.344986 0.051111
0.345291 0.050496
0.345593 0.049885
0.345895 0.049278
0.346194 0.048674
0.346491 0.048074
0.346787 0.047478
0.347081 0.046885
0.347374 0.046296
0.347664 0.045711
0.347953 0.045129
0.348240 0.044551
0.348525 0.043977
0.348808 0.043406
0.349090 0.042839
0.349370 0.042275
0.349648 0.041715
0.349924 0.041159
0.350199 0.040606
0.350472 0.040057
0.350743 0.039512
0.351012 0.038970
0.351279 0.038432
0.351545 0.037898
0.351809 0.037367
0.352071 0.036840
0.352331 0.036317
0.352589 0.035797
0.352846 0.035281
0.353101 0.034769
0.353354 0.034260
0.353605 0.033755
0.353854 0.033253
0.354102 0.032755
0.354348 0.032261
0.354592 0.031771
0.354834 0.031284
0.355074 0.030801
0.355313 0.030321
0.355550 0.029846
0.355785 0.029373
0.356018 0.028905
0.356249 0.028440
0.356479 0.027979
0.356706 0.027522
0.356932 0.027068
0.357156 0.026618
0.357378 0.026171
0.357599 0.025729
0.357817 0.025289
0.358034 0.024854
0.358249 0.024422
0.358462 0.023994
0.358673 0.023570
0.358883 0.023149
0.359090 0.022732
0.359296 0.022319
0.359500 0.021910
0.359702 0.021504
0.359902 0.021102
0.360100 0.020703
0.360297 0.020308
0.360492 0.019917
0.360684 0.019530
0.360875 0.019146
0.361064 0.018766
0.361252 0.018390
0.361437 0.018017
0.361621 0.017649
0.361802 0.017284
0.361982 0.016922
0.362160 0.016565
0.362336 0.016211
0.362510 0.015860
0.362683 0.015514
0.362853 0.015171
0.363022 0.014832
0.363189 0.014497
0.363354 0.014165
0.363517 0.013838
0.363678 0.013514
0.363837 0.013193
0.363994 0.012877
0.364150 0.012564
0.364304 0.012255
0.364455 0.011950
0.364605 0.011648
0.364753 0.011350
0.364899 0.011057
0.365044 0.010766
0.365186 0.010480
0.365326 0.010197
0.365465 0.009918
0.365601 0.009643
0.365736 0.009372
0.365869 0.009104
0.366000 0.008841
0.366129 0.008581
0.366256 0.008324
0.366381 0.008072
0.366505 0.007823
0.366626 0.007579
0.366746 0.007338
0.366863 0.007101
0.366979 0.006867
0.367093 0.006638
0.367205 0.006412
0.367315 0.006190
0.367423 0.005972
0.367529 0.005758
0.367633 0.005548
0.367735 0.005341
0.367836 0.005138
0.367934 0.004940
0.368031 0.004745
0.368125 0.004554
0.368218 0.004366
0.368309 0.004183
0.368398 0.004003
0.368484 0.003828
0.368569 0.003656
0.368652 0.003488
0.368733 0.003324
0.368813 0.003164
0.368890 0.003008
0.368965 0.002855
0.369038 0.002707
0.369110 0.002562
0.369179 0.002422
0.369246 0.002285
0.369312 0.002152
0.369376 0.002023
0.369437 0.001898
0.369497 0.001777
0.369554 0.001660
0.369610 0.001547
0.369664 0.001438
0.369716 0.001333
0.369766 0.001232
0.369814 0.001134
0.369860 0.001041
0.369903 0.000952
0.369945 0.000866
0.369985 0.000785
0.370024 0.000707
0.370060 0.000634
0.370094 0.000564
0.370126 0.000499
0.370156 0.000437
0.370184 0.000380
0.370210 0.000327
0.370235 0.000277
0.370257 0.000232
0.370277 0.000190
0.370295 0.000153
0.370312 0.000120
0.370326 0.000091
0.370338 0.000066
0.370349 0.000044
0.370357 0.000027
0.370363 0.000015
0.370368 0.000006
0.370370 0.000001


==> code-and-data/ub_rate_bli_q3_3.txt <==
0.001000 0.992172
0.002000 0.985606
0.003000 0.979517
0.004000 0.973739
0.005000 0.968192
0.006000 0.962829
0.007000 0.957619
0.007999 0.952540
0.008999 0.947577
0.009999 0.942716
0.010998 0.937947
0.011998 0.933262
0.012997 0.928653
0.013997 0.924116
0.014996 0.919644
0.015995 0.915235
0.016994 0.910883
0.017993 0.906585
0.018991 0.902339
0.019990 0.898142
0.020989 0.893992
0.021987 0.889886
0.022985 0.885822
0.023983 0.881798
0.024981 0.877814
0.025978 0.873866
0.026976 0.869955
0.027973 0.866078
0.028970 0.862235
0.029967 0.858425
0.030963 0.854645
0.031960 0.850896
0.032956 0.847176
0.033952 0.843485
0.034947 0.839821
0.035943 0.836184
0.036938 0.832574
0.037933 0.828989
0.038927 0.825429
0.039921 0.821893
0.040915 0.818381
0.041909 0.814893
0.042903 0.811427
0.043896 0.807982
0.044888 0.804560
0.045881 0.801159
0.046873 0.797778
0.047865 0.794418
0.048856 0.791078
0.049847 0.787757
0.050838 0.784456
0.051828 0.781173
0.052818 0.777909
0.053808 0.774662
0.054797 0.771434
0.055786 0.768223
0.056774 0.765030
0.057762 0.761853
0.058750 0.758693
0.059737 0.755549
0.060724 0.752422
0.061710 0.749310
0.062696 0.746215
0.063682 0.743134
0.064667 0.740069
0.065651 0.737018
0.066635 0.733983
0.067619 0.730962
0.068602 0.727955
0.069585 0.724963
0.070567 0.721984
0.071549 0.719020
0.072530 0.716069
0.073510 0.713131
0.074490 0.710207
0.075470 0.707295
0.076449 0.704397
0.077428 0.701512
0.078406 0.698639
0.079383 0.695779
0.080360 0.692931
0.081336 0.690095
0.082312 0.687272
0.083287 0.684460
0.084262 0.681660
0.085236 0.678872
0.086209 0.676096
0.087182 0.673331
0.088154 0.670577
0.089126 0.667835
0.090097 0.665103
0.091067 0.662383
0.092037 0.659673
0.093006 0.656975
0.093974 0.654287
0.094942 0.651609
0.095909 0.648942
0.096875 0.646286
0.097841 0.643640
0.098806 0.641004
0.099771 0.638378
0.100734 0.635762
0.101697 0.633156
0.102660 0.630560
0.103621 0.627974
0.104582 0.625397
0.105542 0.622830
0.106502 0.620273
0.107461 0.617725
0.108419 0.615186
0.109376 0.612657
0.110332 0.610136
0.111288 0.607625
0.112243 0.605123
0.113197 0.602631
0.114151 0.600147
0.115103 0.597672
0.116055 0.595205
0.117006 0.592748
0.117957 0.590299
0.118906 0.587859
0.119855 0.585427
0.120803 0.583004
0.121750 0.580589
0.122696 0.578183
0.123641 0.575785
0.124586 0.573395
0.125530 0.571013
0.126472 0.568640
0.127414 0.566275
0.128356 0.563918
0.129296 0.561568
0.130235 0.559227
0.131174 0.556894
0.132111 0.554568
0.133048 0.552250
0.133984 0.549940
0.134919 0.547638
0.135853 0.545343
0.136786 0.543056
0.137718 0.540777
0.138650 0.538505
0.139580 0.536240
0.140509 0.533983
0.141438 0.531733
0.142365 0.529491
0.143292 0.527256
0.144218 0.525028
0.145142 0.522808
0.146066 0.520594
0.146989 0.518388
0.147910 0.516189
0.148831 0.513997
0.149751 0.511812
0.150670 0.509633
0.151588 0.507462
0.152504 0.505298
0.153420 0.503141
0.154335 0.500990
0.155249 0.498846
0.156161 0.496710
0.157073 0.494579
0.157984 0.492456
0.158893 0.490339
0.159802 0.488229
0.160709 0.486125
0.161616 0.484028
0.162521 0.481938
0.163425 0.479854
0.164329 0.477776
0.165231 0.475705
0.166132 0.473641
0.167032 0.471583
0.167931 0.469531
0.168828 0.467485
0.169725 0.465446
0.170621 0.463413
0.171515 0.461387
0.172408 0.459366
0.173300 0.457352
0.174192 0.455344
0.175081 0.453342
0.175970 0.451346
0.176858 0.449356
0.177744 0.447372
0.178630 0.445395
0.179514 0.443423
0.180397 0.441458
0.181279 0.439498
0.182159 0.437544
0.183039 0.435596
0.183917 0.433654
0.184794 0.431718
0.185670 0.429788
0.186545 0.427864
0.187418 0.425945
0.188290 0.424032
0.189162 0.422125
0.190031 0.420224
0.190900 0.418328
0.191767 0.416438
0.192634 0.414554
0.193498 0.412675
0.194362 0.410802
0.195225 0.408935
0.196086 0.407073
0.196946 0.405217
0.197804 0.403366
0.198662 0.401521
0.199518 0.399681
0.200373 0.397847
0.201226 0.396018
0.202078 0.394195
0.202929 0.392377
0.203779 0.390565
0.204627 0.388758
0.205474 0.386956
0.206320 0.385160
0.207165 0.383369
0.208008 0.381583
0.208849 0.379803
0.209690 0.378028
0.210529 0.376258
0.211367 0.374493
0.212203 0.372734
0.213038 0.370980
0.213872 0.369231
0.214705 0.367488
0.215536 0.365749
0.216365 0.364016
0.217194 0.362287
0.218021 0.360564
0.218846 0.358846
0.219670 0.357134
0.220493 0.355426
0.221315 0.353723
0.222135 0.352025
0.222953 0.350333
0.223770 0.348645
0.224586 0.346962
0.225401 0.345285
0.226214 0.343612
0.227025 0.341944
0.227835 0.340281
0.228644 0.338624
0.229451 0.336971
0.230257 0.335323
0.231062 0.333680
0.231865 0.332041
0.232666 0.330408
0.233466 0.328780
0.234265 0.327156
0.235062 0.325537
0.235857 0.323923
0.236652 0.322314
0.237444 0.320709
0.238236 0.319110
0.239025 0.317515
0.239814 0.315925
0.240600 0.314339
0.241386 0.312759
0.242170 0.311183
0.242952 0.309612
0.243733 0.308045
0.244512 0.306483
0.245290 0.304926
0.246066 0.303374
0.246841 0.301826
0.247614 0.300282
0.248386 0.298744
0.249156 0.297210
0.249924 0.295681
0.250691 0.294156
0.251457 0.292636
0.252221 0.291120
0.252983 0.289609
0.253744 0.288103
0.254504 0.286601
0.255261 0.285103
0.256017 0.283610
0.256772 0.282122
0.257525 0.280638
0.258277 0.279159
0.259026 0.277684
0.259775 0.276213
0.260521 0.274748
0.261266 0.273286
0.262010 0.271829
0.262752 0.270376
0.263492 0.268928
0.264231 0.267485
0.264968 0.266045
0.265703 0.264610
0.266437 0.263180
0.267170 0.261754
0.267900 0.260332
0.268629 0.258914
0.269356 0.257501
0.270082 0.256093
0.270806 0.254688
0.271529 0.253288
0.272249 0.251893
0.272969 0.250501
0.273686 0.249114
0.274402 0.247732
0.275116 0.246353
0.275829 0.244979
0.276539 0.243609
0.277249 0.242243
0.277956 0.240882
0.278662 0.239525
0.279366 0.238172
0.280068 0.236823
0.280769 0.235479
0.281468 0.234139
0.282166 0.232803
0.282861 0.231471
0.283555 0.230144
0.284248 0.228820
0.284938 0.227501
0.285627 0.226186
0.286314 0.224876
0.287000 0.223569
0.287683 0.222267
0.288365 0.220968
0.289046 0.219674
0.289724 0.218384
0.290401 0.217098
0.291076 0.215817
0.291750 0.214539
0.292421 0.213265
0.293091 0.211996
0.293759 0.210731
0.294426 0.209470
0.295090 0.208213
0.295753 0.206960
0.296414 0.205711
0.297073 0.204466
0.297731 0.203225
0.298387 0.201988
0.299041 0.200756
0.299693 0.199527
0.300344 0.198302
0.300992 0.197082
0.301639 0.195865
0.302285 0.194653
0.302928 0.193444
0.303569 0.192240
0.304209 0.191040
0.304847 0.189843
0.305483 0.188651
0.306118 0.187462
0.306750 0.186278
0.307381 0.185098
0.308010 0.183921
0.308637 0.182749
0.309263 0.181580
0.309886 0.180416
0.310508 0.179255
0.311128 0.178098
0.311746 0.176946
0.312362 0.175797
0.312977 0.174652
0.313589 0.173511
0.314200 0.172374
0.314809 0.171241
0.315416 0.170112
0.316021 0.168987
0.316624 0.167866
0.317226 0.166749
0.317826 0.165635
0.318423 0.164526
0.319019 0.163420
0.319613 0.162318
0.320206 0.161221
0.320796 0.160127
0.321385 0.159036
0.321971 0.157950
0.322556 0.156868
0.323139 0.155789
0.323720 0.154715
0.324299 0.153644
0.324876 0.152577
0.325452 0.151514
0.326025 0.150455
0.326597 0.149400
0.327167 0.148348
0.327734 0.147300
0.328300 0.146257
0.328864 0.145217
0.329426 0.144180
0.329987 0.143148
0.330545 0.142120
0.331102 0.141095
0.331656 0.140074
0.332209 0.139057
0.332759 0.138044
0.333308 0.137034
0.333855 0.136028
0.334400 0.135026
0.334943 0.134028
0.335484 0.133034
0.336023 0.132044
0.336561 0.131057
0.337096 0.130074
0.337629 0.129095
0.338161 0.128119
0.338690 0.127148
0.339218 0.126180
0.339744 0.125216
0.340267 0.124255
0.340789 0.123299
0.341309 0.122346
0.341827 0.121397
0.342343 0.120451
0.342857 0.119510
0.343369 0.118572
0.343879 0.117638
0.344387 0.116708
0.344893 0.115781
0.345398 0.114858
0.345900 0.113939
0.346400 0.113024
0.346898 0.112112
0.347395 0.111204
0.347889 0.110300
0.348382 0.109399
0.348872 0.108503
0.349361 0.107610
0.349847 0.106720
0.350332 0.105835
0.350814 0.104953
0.351295 0.104074
0.351773 0.103200
0.352250 0.102329
0.352724 0.101462
0.353197 0.100599
0.353668 0.099739
0.354136 0.098883
0.354603 0.098031
0.355068 0.097182
0.355530 0.096337
0.355991 0.095496
0.356450 0.094658
0.356906 0.093825
0.357361 0.092994
0.357814 0.092168
0.358264 0.091345
0.358713 0.090526
0.359160 0.089711
0.359604 0.088899
0.360047 0.088091
0.360488 0.087286
0.360926 0.086486
0.361363 0.085689
0.361798 0.084895
0.362230 0.084106
0.362661 0.083320
0.363089 0.082537
0.363516 0.081758
0.363940 0.080983
0.364363 0.080212
0.364783 0.079444
0.365202 0.078680
0.365618 0.077920
0.366032 0.077163
0.366445 0.076410
0.366855 0.075661
0.367263 0.074915
0.367669 0.074173
0.368074 0.073434
0.368476 0.072699
0.368876 0.071968
0.369274 0.071241
0.369670 0.070517
0.370064 0.069797
0.370456 0.069080
0.370846 0.068367
0.371234 0.067658
0.371620 0.066952
0.372004 0.066250
0.372385 0.065552
0.372765 0.064857
0.373143 0.064166
0.373518 0.063479
0.373892 0.062795
0.374264 0.062115
0.374633 0.061439
0.375000 0.060766
0.375366 0.060097
0.375729 0.059431
0.376090 0.058769
0.376450 0.058111
0.376807 0.057456
0.377162 0.056806
0.377515 0.056158
0.377866 0.055515
0.378215 0.054875
0.378561 0.054238
0.378906 0.053605
0.379249 0.052976
0.379590 0.052351
0.379928 0.051729
0.380265 0.051111
0.380599 0.050496
0.380932 0.049885
0.381262 0.049278
0.381590 0.048674
0.381916 0.048074
0.382241 0.047478
0.382563 0.046885
0.382883 0.046296
0.383200 0.045711
0.383516 0.045129
0.383830 0.044551
0.384142 0.043977
0.384451 0.043406
0.384759 0.042839
0.385064 0.042275
0.385368 0.041715
0.385669 0.041159
0.385968 0.040606
0.386266 0.040057
0.386561 0.039512
0.386854 0.038970
0.387145 0.038432
0.387434 0.037898
0.387720 0.037367
0.388005 0.036840
0.388288 0.036317
0.388568 0.035797
0.388847 0.035281
0.389123 0.034769
0.389397 0.034260
0.389670 0.033755
0.389940 0.033253
0.390208 0.032755
0.390474 0.032261
0.390738 0.031771
0.391000 0.031284
0.391259 0.030801
0.391517 0.030321
0.391773 0.029846
0.392026 0.029373
0.392278 0.028905
0.392527 0.028440
0.392774 0.027979
0.393019 0.027522
0.393263 0.027068
0.393504 0.026618
0.393742 0.026171
0.393979 0.025729
0.394214 0.025289
0.394447 0.024854
0.394677 0.024422
0.394906 0.023994
0.395132 0.023570
0.395357 0.023149
0.395579 0.022732
0.395799 0.022319
0.396017 0.021910
0.396233 0.021504
0.396447 0.021102
0.396659 0.020703
0.396869 0.020308
0.397076 0.019917
0.397282 0.019530
0.397485 0.019146
0.397687 0.018766
0.397886 0.018390
0.398084 0.018017
0.398279 0.017649
0.398472 0.017284
0.398663 0.016922
0.398852 0.016565
0.399039 0.016211
0.399223 0.015860
0.399406 0.015514
0.399587 0.015171
0.399765 0.014832
0.399942 0.014497
0.400116 0.014165
0.400288 0.013838
0.400459 0.013514
0.400627 0.013193
0.400793 0.012877
0.400957 0.012564
0.401119 0.012255
0.401279 0.011950
0.401436 0.011648
0.401592 0.011350
0.401746 0.011057
0.401897 0.010766
0.402047 0.010480
0.402194 0.010197
0.402339 0.009918
0.402483 0.009643
0.402624 0.009372
0.402763 0.009104
0.402900 0.008841
0.403035 0.008581
0.403168 0.008324
0.403299 0.008072
0.403427 0.007823
0.403554 0.007579
0.403679 0.007338
0.403801 0.007101
0.403922 0.006867
0.404040 0.006638
0.404157 0.006412
0.404271 0.006190
0.404383 0.005972
0.404493 0.005758
0.404601 0.005548
0.404707 0.005341
0.404811 0.005138
0.404913 0.004940
0.405013 0.004745
0.405111 0.004554
0.405207 0.004366
0.405301 0.004183
0.405392 0.004003
0.405482 0.003828
0.405569 0.003656
0.405655 0.003488
0.405738 0.003324
0.405820 0.003164
0.405899 0.003008
0.405976 0.002855
0.406052 0.002707
0.406125 0.002562
0.406196 0.002422
0.406265 0.002285
0.406332 0.002152
0.406397 0.002023
0.406460 0.001898
0.406521 0.001777
0.406580 0.001660
0.406637 0.001547
0.406692 0.001438
0.406745 0.001333
0.406795 0.001232
0.406844 0.001134
0.406891 0.001041
0.406936 0.000952
0.406978 0.000866
0.407019 0.000785
0.407057 0.000707
0.407094 0.000634
0.407129 0.000564
0.407161 0.000499
0.407192 0.000437
0.407220 0.000380
0.407246 0.000327
0.407271 0.000277
0.407293 0.000232
0.407314 0.000190
0.407332 0.000153
0.407349 0.000120
0.407363 0.000091
0.407375 0.000066
0.407386 0.000044
0.407394 0.000027
0.407400 0.000015
0.407405 0.000006
0.407407 0.000001


==> code-and-data/ub_rate_list_rec_q3_ls2_ell2.txt <==
0.000000 0.369070
0.000499 0.362504
0.000996 0.357200
0.001491 0.352373
0.001984 0.347857
0.002475 0.343571
0.002964 0.339470
0.003451 0.335522
0.003936 0.331706
0.004419 0.328004
0.004901 0.324405
0.005380 0.320898
0.005857 0.317474
0.006332 0.314128
0.006805 0.310852
0.007277 0.307642
0.007746 0.304495
0.008213 0.301405
0.008679 0.298369
0.009142 0.295385
0.009604 0.292450
0.010064 0.289561
0.010521 0.286717
0.010977 0.283915
0.011431 0.281153
0.011883 0.278430
0.012333 0.275745
0.012781 0.273096
0.013227 0.270481
0.013671 0.267899
0.014114 0.265351
0.014554 0.262833
0.014992 0.260345
0.015429 0.257888
0.015864 0.255458
0.016296 0.253056
0.016727 0.250682
0.017156 0.248333
0.017583 0.246010
0.018009 0.243712
0.018432 0.241438
0.018853 0.239188
0.019273 0.236961
0.019691 0.234757
0.020107 0.232575
0.020521 0.230414
0.020933 0.228275
0.021343 0.226156
0.021751 0.224058
0.022158 0.221979
0.022563 0.219920
0.022965 0.217881
0.023366 0.215860
0.023765 0.213857
0.024163 0.211873
0.024558 0.209907
0.024952 0.207958
0.025344 0.206026
0.025734 0.204111
0.026122 0.202213
0.026508 0.200331
0.026892 0.198466
0.027275 0.196616
0.027656 0.194782
0.028035 0.192963
0.028412 0.191160
0.028788 0.189371
0.029161 0.187598
0.029533 0.185839
0.029903 0.184094
0.030272 0.182363
0.030638 0.180647
0.031003 0.178944
0.031366 0.177255
0.031727 0.175579
0.032086 0.173916
0.032443 0.172267
0.032799 0.170631
0.033153 0.169007
0.033506 0.167396
0.033856 0.165798
0.034205 0.164212
0.034552 0.162638
0.034897 0.161076
0.035240 0.159527
0.035582 0.157989
0.035922 0.156462
0.036260 0.154948
0.036597 0.153445
0.036931 0.151953
0.037265 0.150472
0.037596 0.149003
0.037925 0.147544
0.038253 0.146097
0.038579 0.144660
0.038904 0.143234
0.039226 0.141818
0.039547 0.140413
0.039867 0.139018
0.040184 0.137634
0.040500 0.136260
0.040814 0.134896
0.041127 0.133542
0.041437 0.132198
0.041746 0.130864
0.042054 0.129539
0.042360 0.128224
0.042664 0.126919
0.042966 0.125624
0.043267 0.124337
0.043566 0.123061
0.043863 0.121793
0.044158 0.120535
0.044452 0.119286
0.044745 0.118046
0.045035 0.116815
0.045324 0.115593
0.045612 0.114379
0.045898 0.113175
0.046182 0.111979
0.046464 0.110792
0.046745 0.109614
0.047024 0.108444
0.047301 0.107283
0.047577 0.106130
0.047852 0.104985
0.048124 0.103849
0.048395 0.102721
0.048665 0.101602
0.048932 0.100490
0.049199 0.099387
0.049463 0.098291
0.049726 0.097204
0.049987 0.096125
0.050247 0.095053
0.050505 0.093989
0.050762 0.092933
0.051017 0.091885
0.051270 0.090845
0.051522 0.089812
0.051772 0.088787
0.052021 0.087769
0.052268 0.086759
0.052513 0.085756
0.052757 0.084761
0.052999 0.083773
0.053240 0.082793
0.053479 0.081820
0.053717 0.080854
0.053953 0.079895
0.054188 0.078943
0.054420 0.077999
0.054652 0.077062
0.054882 0.076131
0.055110 0.075208
0.055337 0.074292
0.055562 0.073383
0.055786 0.072480
0.056008 0.071585
0.056229 0.070696
0.056448 0.069814
0.056666 0.068939
0.056882 0.068071
0.057096 0.067209
0.057309 0.066354
0.057521 0.065506
0.057731 0.064664
0.057940 0.063829
0.058147 0.063000
0.058352 0.062178
0.058557 0.061363
0.058759 0.060554
0.058960 0.059751
0.059160 0.058955
0.059358 0.058165
0.059555 0.057381
0.059750 0.056604
0.059944 0.055833
0.060136 0.055068
0.060327 0.054309
0.060516 0.053557
0.060704 0.052811
0.060890 0.052070
0.061075 0.051336
0.061259 0.050609
0.061441 0.049887
0.061621 0.049171
0.061801 0.048461
0.061978 0.047757
0.062155 0.047060
0.062330 0.046368
0.062503 0.045682
0.062675 0.045002
0.062846 0.044327
0.063015 0.043659
0.063182 0.042996
0.063349 0.042340
0.063514 0.041689
0.063677 0.041044
0.063839 0.040404
0.064000 0.039770
0.064159 0.039142
0.064317 0.038520
0.064474 0.037903
0.064629 0.037292
0.064783 0.036686
0.064935 0.036086
0.065086 0.035492
0.065235 0.034903
0.065384 0.034320
0.065531 0.033742
0.065676 0.033170
0.065820 0.032603
0.065963 0.032041
0.066104 0.031485
0.066244 0.030935
0.066383 0.030390
0.066520 0.029850
0.066656 0.029315
0.066791 0.028786
0.066924 0.028262
0.067056 0.027744
0.067187 0.027231
0.067316 0.026723
0.067444 0.026220
0.067570 0.025723
0.067696 0.025231
0.067820 0.024744
0.067942 0.024262
0.068063 0.023785
0.068184 0.023314
0.068302 0.022847
0.068420 0.022386
0.068536 0.021930
0.068650 0.021479
0.068764 0.021033
0.068876 0.020592
0.068987 0.020156
0.069097 0.019725
0.069205 0.019300
0.069312 0.018879
0.069418 0.018463
0.069522 0.018052
0.069625 0.017646
0.069727 0.017245
0.069828 0.016849
0.069927 0.016458
0.070026 0.016072
0.070122 0.015691
0.070218 0.015315
0.070313 0.014943
0.070406 0.014577
0.070498 0.014215
0.070588 0.013858
0.070678 0.013506
0.070766 0.013158
0.070853 0.012816
0.070938 0.012478
0.071023 0.012145
0.071106 0.011817
0.071188 0.011493
0.071269 0.011174
0.071348 0.010860
0.071427 0.010551
0.071504 0.010246
0.071580 0.009946
0.071655 0.009651
0.071728 0.009360
0.071800 0.009074
0.071872 0.008793
0.071942 0.008516
0.072010 0.008244
0.072078 0.007977
0.072144 0.007714
0.072209 0.007455
0.072273 0.007202
0.072336 0.006952
0.072398 0.006708
0.072458 0.006468
0.072518 0.006232
0.072576 0.006001
0.072633 0.005775
0.072689 0.005553
0.072744 0.005335
0.072797 0.005122
0.072850 0.004914
0.072901 0.004710
0.072951 0.004510
0.073000 0.004315
0.073048 0.004124
0.073095 0.003938
0.073140 0.003756
0.073185 0.003578
0.073228 0.003405
0.073270 0.003237
0.073311 0.003072
0.073351 0.002913
0.073390 0.002757
0.073428 0.002606
0.073464 0.002459
0.073500 0.002317
0.073534 0.002178
0.073568 0.002045
0.073600 0.001915
0.073631 0.001790
0.073661 0.001669
0.073690 0.001552
0.073718 0.001440
0.073745 0.001332
0.073771 0.001228
0.073795 0.001129
0.073819 0.001034
0.073842 0.000943
0.073863 0.000856
0.073884 0.000773
0.073903 0.000695
0.073921 0.000621
0.073939 0.000551
0.073955 0.000485
0.073970 0.000424
0.073984 0.000367
0.073997 0.000314
0.074009 0.000265
0.074020 0.000220
0.074030 0.000179
0.074039 0.000143
0.074047 0.000111
0.074054 0.000082
0.074060 0.000058
0.074065 0.000039
0.074068 0.000023
0.074071 0.000011
0.074073 0.000004
0.074074 0.000000
0.074074 0.000001


==> code-and-data/ub_rate_list_rec_q3_ls4_ell2.txt <==
0.000000 0.369070
0.000873 0.362504
0.001742 0.357200
0.002607 0.352373
0.003468 0.347857
0.004325 0.343571
0.005178 0.339470
0.006028 0.335522
0.006873 0.331706
0.007714 0.328004
0.008552 0.324405
0.009385 0.320898
0.010215 0.317474
0.011041 0.314128
0.011863 0.310852
0.012681 0.307642
0.013495 0.304495
0.014306 0.301405
0.015112 0.298369
0.015915 0.295385
0.016714 0.292450
0.017509 0.289561
0.018300 0.286717
0.019088 0.283915
0.019872 0.281153
0.020652 0.278430
0.021428 0.275745
0.022201 0.273096
0.022970 0.270481
0.023735 0.267899
0.024496 0.265351
0.025254 0.262833
0.026008 0.260345
0.026759 0.257888
0.027505 0.255458
0.028249 0.253056
0.028988 0.250682
0.029724 0.248333
0.030456 0.246010
0.031185 0.243712
0.031909 0.241438
0.032631 0.239188
0.033349 0.236961
0.034063 0.234757
0.034773 0.232575
0.035480 0.230414
0.036184 0.228275
0.036884 0.226156
0.037580 0.224058
0.038273 0.221979
0.038963 0.219920
0.039649 0.217881
0.040331 0.215860
0.041010 0.213857
0.041685 0.211873
0.042357 0.209907
0.043026 0.207958
0.043691 0.206026
0.044352 0.204111
0.045011 0.202213
0.045665 0.200331
0.046317 0.198466
0.046965 0.196616
0.047609 0.194782
0.048250 0.192963
0.048888 0.191160
0.049523 0.189371
0.050154 0.187598
0.050781 0.185839
0.051406 0.184094
0.052027 0.182363
0.052645 0.180647
0.053259 0.178944
0.053870 0.177255
0.054478 0.175579
0.055083 0.173916
0.055684 0.172267
0.056282 0.170631
0.056877 0.169007
0.057468 0.167396
0.058056 0.165798
0.058641 0.164212
0.059223 0.162638
0.059802 0.161076
0.060377 0.159527
0.060949 0.157989
0.061518 0.156462
0.062084 0.154948
0.062647 0.153445
0.063206 0.151953
0.063762 0.150472
0.064316 0.149003
0.064866 0.147544
0.065412 0.146097
0.065956 0.144660
0.066497 0.143234
0.067034 0.141818
0.067569 0.140413
0.068100 0.139018
0.068629 0.137634
0.069154 0.136260
0.069676 0.134896
0.070195 0.133542
0.070711 0.132198
0.071224 0.130864
0.071734 0.129539
0.072241 0.128224
0.072745 0.126919
0.073246 0.125624
0.073744 0.124337
0.074239 0.123061
0.074731 0.121793
0.075220 0.120535
0.075706 0.119286
0.076189 0.118046
0.076669 0.116815
0.077146 0.115593
0.077621 0.114379
0.078092 0.113175
0.078560 0.111979
0.079026 0.110792
0.079489 0.109614
0.079948 0.108444
0.080405 0.107283
0.080859 0.106130
0.081310 0.104985
0.081759 0.103849
0.082204 0.102721
0.082646 0.101602
0.083086 0.100490
0.083523 0.099387
0.083957 0.098291
0.084388 0.097204
0.084817 0.096125
0.085242 0.095053
0.085665 0.093989
0.086085 0.092933
0.086503 0.091885
0.086917 0.090845
0.087329 0.089812
0.087738 0.088787
0.088144 0.087769
0.088548 0.086759
0.088949 0.085756
0.089347 0.084761
0.089742 0.083773
0.090135 0.082793
0.090525 0.081820
0.090912 0.080854
0.091297 0.079895
0.091678 0.078943
0.092058 0.077999
0.092434 0.077062
0.092808 0.076131
0.093179 0.075208
0.093548 0.074292
0.093914 0.073383
0.094278 0.072480
0.094638 0.071585
0.094996 0.070696
0.095352 0.069814
0.095705 0.068939
0.096055 0.068071
0.096403 0.067209
0.096748 0.066354
0.097091 0.065506
0.097431 0.064664
0.097768 0.063829
0.098103 0.063000
0.098436 0.062178
0.098766 0.061363
0.099093 0.060554
0.099418 0.059751
0.099740 0.058955
0.100060 0.058165
0.100378 0.057381
0.100692 0.056604
0.101005 0.055833
0.101315 0.055068
0.101622 0.054309
0.101927 0.053557
0.102230 0.052811
0.102530 0.052070
0.102827 0.051336
0.103122 0.050609
0.103415 0.049887
0.103706 0.049171
0.103994 0.048461
0.104279 0.047757
0.104562 0.047060
0.104843 0.046368
0.105121 0.045682
0.105397 0.045002
0.105671 0.044327
0.105942 0.043659
0.106211 0.042996
0.106477 0.042340
0.106742 0.041689
0.107003 0.041044
0.107263 0.040404
0.107520 0.039770
0.107775 0.039142
0.108027 0.038520
0.108278 0.037903
0.108526 0.037292
0.108771 0.036686
0.109014 0.036086
0.109256 0.035492
0.109494 0.034903
0.109731 0.034320
0.109965 0.033742
0.110197 0.033170
0.110427 0.032603
0.110654 0.032041
0.110880 0.031485
0.111103 0.030935
0.111324 0.030390
0.111542 0.029850
0.111759 0.029315
0.111973 0.028786
0.112185 0.028262
0.112395 0.027744
0.112602 0.027231
0.112808 0.026723
0.113011 0.026220
0.113212 0.025723
0.113411 0.025231
0.113608 0.024744
0.113802 0.024262
0.113995 0.023785
0.114185 0.023314
0.114373 0.022847
0.114560 0.022386
0.114744 0.021930
0.114925 0.021479
0.115105 0.021033
0.115283 0.020592
0.115459 0.020156
0.115632 0.019725
0.115803 0.019300
0.115973 0.018879
0.116140 0.018463
0.116305 0.018052
0.116469 0.017646
0.116630 0.017245
0.116789 0.016849
0.116946 0.016458
0.117101 0.016072
0.117254 0.015691
0.117405 0.015315
0.117554 0.014943
0.117701 0.014577
0.117846 0.014215
0.117989 0.013858
0.118130 0.013506
0.118268 0.013158
0.118405 0.012816
0.118541 0.012478
0.118674 0.012145
0.118805 0.011817
0.118934 0.011493
0.119061 0.011174
0.119186 0.010860
0.119310 0.010551
0.119431 0.010246
0.119550 0.009946
0.119668 0.009651
0.119784 0.009360
0.119897 0.009074
0.120009 0.008793
0.120119 0.008516
0.120227 0.008244
0.120333 0.007977
0.120437 0.007714
0.120540 0.007455
0.120640 0.007202
0.120739 0.006952
0.120836 0.006708
0.120931 0.006468
0.121024 0.006232
0.121115 0.006001
0.121204 0.005775
0.121292 0.005553
0.121378 0.005335
0.121461 0.005122
0.121544 0.004914
0.121624 0.004710
0.121702 0.004510
0.121779 0.004315
0.121854 0.004124
0.121927 0.003938
0.121998 0.003756
0.122068 0.003578
0.122136 0.003405
0.122202 0.003237
0.122266 0.003072
0.122329 0.002913
0.122389 0.002757
0.122448 0.002606
0.122506 0.002459
0.122561 0.002317
0.122615 0.002178
0.122667 0.002045
0.122718 0.001915
0.122766 0.001790
0.122813 0.001669
0.122858 0.001552
0.122902 0.001440
0.122944 0.001332
0.122984 0.001228
0.123023 0.001129
0.123059 0.001034
0.123095 0.000943
0.123128 0.000856
0.123160 0.000773
0.123190 0.000695
0.123219 0.000621
0.123246 0.000551
0.123271 0.000485
0.123295 0.000424
0.123317 0.000367
0.123337 0.000314
0.123356 0.000265
0.123373 0.000220
0.123388 0.000179
0.123402 0.000143
0.123415 0.000111
0.123425 0.000082
0.123435 0.000058
0.123442 0.000039
0.123448 0.000023
0.123453 0.000011
0.123455 0.000004
0.123457 0.000000


==> code-and-data/ub_rate_list_rec_q4_ls2_ell2.txt <==
0.000000 0.500000
0.000500 0.494296
0.000998 0.489593
0.001496 0.485268
0.001992 0.481189
0.002488 0.477293
0.002982 0.473542
0.003476 0.469914
0.003968 0.466389
0.004460 0.462956
0.004950 0.459603
0.005440 0.456324
0.005928 0.453111
0.006416 0.449959
0.006902 0.446863
0.007388 0.443820
0.007872 0.440825
0.008356 0.437876
0.008838 0.434971
0.009320 0.432106
0.009800 0.429280
0.010280 0.426490
0.010758 0.423736
0.011236 0.421016
0.011712 0.418327
0.012188 0.415670
0.012662 0.413041
0.013136 0.410442
0.013608 0.407870
0.014080 0.405324
0.014550 0.402804
0.015020 0.400309
0.015488 0.397838
0.015956 0.395390
0.016422 0.392964
0.016888 0.390561
0.017352 0.388179
0.017816 0.385818
0.018278 0.383477
0.018740 0.381156
0.019200 0.378854
0.019660 0.376571
0.020118 0.374306
0.020576 0.372059
0.021032 0.369830
0.021488 0.367617
0.021942 0.365422
0.022396 0.363243
0.022848 0.361080
0.023300 0.358933
0.023750 0.356802
0.024200 0.354685
0.024648 0.352584
0.025096 0.350497
0.025542 0.348424
0.025988 0.346366
0.026432 0.344321
0.026876 0.342290
0.027318 0.340273
0.027760 0.338269
0.028200 0.336278
0.028640 0.334299
0.029078 0.332333
0.029516 0.330380
0.029952 0.328439
0.030388 0.326509
0.030822 0.324592
0.031256 0.322686
0.031688 0.320792
0.032120 0.318910
0.032550 0.317038
0.032980 0.315178
0.033408 0.313328
0.033836 0.311490
0.034262 0.309662
0.034688 0.307844
0.035112 0.306037
0.035536 0.304240
0.035958 0.302454
0.036380 0.300677
0.036800 0.298910
0.037220 0.297154
0.037638 0.295406
0.038056 0.293669
0.038472 0.291941
0.038888 0.290222
0.039302 0.288512
0.039716 0.286812
0.040128 0.285121
0.040540 0.283438
0.040950 0.281765
0.041360 0.280101
0.041768 0.278445
0.042176 0.276798
0.042582 0.275159
0.042988 0.273529
0.043392 0.271907
0.043796 0.270293
0.044198 0.268688
0.044600 0.267091
0.045000 0.265502
0.045400 0.263921
0.045798 0.262348
0.046196 0.260783
0.046592 0.259226
0.046988 0.257676
0.047382 0.256134
0.047776 0.254600
0.048168 0.253073
0.048560 0.251554
0.048950 0.250042
0.049340 0.248538
0.049728 0.247040
0.050116 0.245550
0.050502 0.244068
0.050888 0.242592
0.051272 0.241124
0.051656 0.239662
0.052038 0.238208
0.052420 0.236760
0.052800 0.235320
0.053180 0.233886
0.053558 0.232459
0.053936 0.231038
0.054312 0.229625
0.054688 0.228218
0.055062 0.226817
0.055436 0.225424
0.055808 0.224036
0.056180 0.222655
0.056550 0.221281
0.056920 0.219913
0.057288 0.218551
0.057656 0.217196
0.058022 0.215846
0.058388 0.214504
0.058752 0.213167
0.059116 0.211836
0.059478 0.210512
0.059840 0.209193
0.060200 0.207881
0.060560 0.206574
0.060918 0.205274
0.061276 0.203979
0.061632 0.202690
0.061988 0.201407
0.062342 0.200130
0.062696 0.198859
0.063048 0.197594
0.063400 0.196334
0.063750 0.195080
0.064100 0.193831
0.064448 0.192589
0.064796 0.191351
0.065142 0.190120
0.065488 0.188894
0.065832 0.187673
0.066176 0.186458
0.066518 0.185248
0.066860 0.184044
0.067200 0.182845
0.067540 0.181652
0.067878 0.180464
0.068216 0.179281
0.068552 0.178103
0.068888 0.176931
0.069222 0.175764
0.069556 0.174602
0.069888 0.173445
0.070220 0.172294
0.070550 0.171148
0.070880 0.170006
0.071208 0.168870
0.071536 0.167739
0.071862 0.166613
0.072188 0.165492
0.072512 0.164376
0.072836 0.163265
0.073158 0.162159
0.073480 0.161058
0.073800 0.159961
0.074120 0.158870
0.074438 0.157784
0.074756 0.156702
0.075072 0.155625
0.075388 0.154553
0.075702 0.153486
0.076016 0.152423
0.076328 0.151366
0.076640 0.150313
0.076950 0.149264
0.077260 0.148221
0.077568 0.147182
0.077876 0.146147
0.078182 0.145118
0.078488 0.144093
0.078792 0.143072
0.079096 0.142056
0.079398 0.141045
0.079700 0.140038
0.080000 0.139036
0.080300 0.138038
0.080598 0.137045
0.080896 0.136056
0.081192 0.135072
0.081488 0.134092
0.081782 0.133117
0.082076 0.132145
0.082368 0.131179
0.082660 0.130217
0.082950 0.129259
0.083240 0.128305
0.083528 0.127356
0.083816 0.126411
0.084102 0.125470
0.084388 0.124534
0.084672 0.123602
0.084956 0.122674
0.085238 0.121751
0.085520 0.120831
0.085800 0.119916
0.086080 0.119005
0.086358 0.118099
0.086636 0.117196
0.086912 0.116298
0.087188 0.115404
0.087462 0.114514
0.087736 0.113628
0.088008 0.112746
0.088280 0.111868
0.088550 0.110994
0.088820 0.110125
0.089088 0.109259
0.089356 0.108398
0.089622 0.107540
0.089888 0.106687
0.090152 0.105838
0.090416 0.104992
0.090678 0.104151
0.090940 0.103313
0.091200 0.102480
0.091460 0.101650
0.091718 0.100825
0.091976 0.100003
0.092232 0.099185
0.092488 0.098372
0.092742 0.097562
0.092996 0.096756
0.093248 0.095954
0.093500 0.095155
0.093750 0.094361
0.094000 0.093570
0.094248 0.092784
0.094496 0.092001
0.094742 0.091222
0.094988 0.090446
0.095232 0.089675
0.095476 0.088907
0.095718 0.088143
0.095960 0.087383
0.096200 0.086627
0.096440 0.085874
0.096678 0.085125
0.096916 0.084380
0.097152 0.083639
0.097388 0.082901
0.097622 0.082167
0.097856 0.081437
0.098088 0.080710
0.098320 0.079987
0.098550 0.079268
0.098780 0.078552
0.099008 0.077840
0.099236 0.077132
0.099462 0.076427
0.099688 0.075726
0.099912 0.075028
0.100136 0.074335
0.100358 0.073644
0.100580 0.072958
0.100800 0.072275
0.101020 0.071595
0.101238 0.070919
0.101456 0.070247
0.101672 0.069578
0.101888 0.068913
0.102102 0.068251
0.102316 0.067593
0.102528 0.066938
0.102740 0.066287
0.102950 0.065639
0.103160 0.064995
0.103368 0.064355
0.103576 0.063717
0.103782 0.063084
0.103988 0.062454
0.104192 0.061827
0.104396 0.061204
0.104598 0.060584
0.104800 0.059967
0.105000 0.059355
0.105200 0.058745
0.105398 0.058139
0.105596 0.057536
0.105792 0.056937
0.105988 0.056341
0.106182 0.055749
0.106376 0.055160
0.106568 0.054574
0.106760 0.053992
0.106950 0.053413
0.107140 0.052838
0.107328 0.052266
0.107516 0.051697
0.107702 0.051132
0.107888 0.050569
0.108072 0.050011
0.108256 0.049455
0.108438 0.048903
0.108620 0.048355
0.108800 0.047809
0.108980 0.047267
0.109158 0.046728
0.109336 0.046193
0.109512 0.045661
0.109688 0.045132
0.109862 0.044606
0.110036 0.044084
0.110208 0.043565
0.110380 0.043049
0.110550 0.042537
0.110720 0.042028
0.110888 0.041522
0.111056 0.041019
0.111222 0.040519
0.111388 0.040023
0.111552 0.039530
0.111716 0.039041
0.111878 0.038554
0.112040 0.038071
0.112200 0.037591
0.112360 0.037114
0.112518 0.036640
0.112676 0.036170
0.112832 0.035702
0.112988 0.035238
0.113142 0.034778
0.113296 0.034320
0.113448 0.033865
0.113600 0.033414
0.113750 0.032966
0.113900 0.032521
0.114048 0.032079
0.114196 0.031641
0.114342 0.031205
0.114488 0.030773
0.114632 0.030344
0.114776 0.029918
0.114918 0.029495
0.115060 0.029075
0.115200 0.028658
0.115340 0.028245
0.115478 0.027835
0.115616 0.027427
0.115752 0.027023
0.115888 0.026622
0.116022 0.026224
0.116156 0.025830
0.116288 0.025438
0.116420 0.025049
0.116550 0.024664
0.116680 0.024282
0.116808 0.023902
0.116936 0.023526
0.117062 0.023153
0.117188 0.022783
0.117312 0.022416
0.117436 0.022052
0.117558 0.021691
0.117680 0.021334
0.117800 0.020979
0.117920 0.020627
0.118038 0.020279
0.118156 0.019933
0.118272 0.019591
0.118388 0.019252
0.118502 0.018915
0.118616 0.018582
0.118728 0.018252
0.118840 0.017924
0.118950 0.017600
0.119060 0.017279
0.119168 0.016961
0.119276 0.016646
0.119382 0.016334
0.119488 0.016025
0.119592 0.015719
0.119696 0.015416
0.119798 0.015116
0.119900 0.014819
0.120000 0.014525
0.120100 0.014234
0.120198 0.013946
0.120296 0.013661
0.120392 0.013379
0.120488 0.013100
0.120582 0.012824
0.120676 0.012551
0.120768 0.012281
0.120860 0.012014
0.120950 0.011750
0.121040 0.011489
0.121128 0.011231
0.121216 0.010976
0.121302 0.010723
0.121388 0.010474
0.121472 0.010228
0.121556 0.009985
0.121638 0.009745
0.121720 0.009507
0.121800 0.009273
0.121880 0.009042
0.121958 0.008813
0.122036 0.008588
0.122112 0.008365
0.122188 0.008146
0.122262 0.007929
0.122336 0.007716
0.122408 0.007505
0.122480 0.007297
0.122550 0.007092
0.122620 0.006891
0.122688 0.006692
0.122756 0.006496
0.122822 0.006303
0.122888 0.006113
0.122952 0.005926
0.123016 0.005741
0.123078 0.005560
0.123140 0.005382
0.123200 0.005206
0.123260 0.005034
0.123318 0.004864
0.123376 0.004698
0.123432 0.004534
0.123488 0.004373
0.123542 0.004215
0.123596 0.004060
0.123648 0.003908
0.123700 0.003759
0.123750 0.003613
0.123800 0.003469
0.123848 0.003329
0.123896 0.003192
0.123942 0.003057
0.123988 0.002925
0.124032 0.002797
0.124076 0.002671
0.124118 0.002548
0.124160 0.002428
0.124200 0.002311
0.124240 0.002197
0.124278 0.002085
0.124316 0.001977
0.124352 0.001871
0.124388 0.001769
0.124422 0.001669
0.124456 0.001572
0.124488 0.001478
0.124520 0.001387
0.124550 0.001299
0.124580 0.001214
0.124608 0.001132
0.124636 0.001052
0.124662 0.000976
0.124688 0.000902
0.124712 0.000831
0.124736 0.000763
0.124758 0.000698
0.124780 0.000636
0.124800 0.000577
0.124820 0.000521
0.124838 0.000468
0.124856 0.000417
0.124872 0.000369
0.124888 0.000325
0.124902 0.000283
0.124916 0.000244
0.124928 0.000208
0.124940 0.000175
0.124950 0.000144
0.124960 0.000117
0.124968 0.000092
0.124976 0.000071
0.124982 0.000052
0.124988 0.000036
0.124992 0.000023
0.124996 0.000013
0.124998 0.000006
0.125000 0.000001
0.125000 0.000000
0.124999 0.000001


==> code-and-data/ub_rate_list_rec_q4_ls3_ell3.txt <==
0.000000 0.207519
0.000222 0.202607
0.000442 0.198697
0.000661 0.195164
0.000878 0.191877
0.001095 0.188774
0.001309 0.185816
0.001523 0.182980
0.001735 0.180248
0.001946 0.177607
0.002156 0.175047
0.002365 0.172560
0.002572 0.170140
0.002778 0.167780
0.002982 0.165477
0.003186 0.163226
0.003388 0.161023
0.003588 0.158867
0.003788 0.156754
0.003986 0.154682
0.004183 0.152648
0.004379 0.150651
0.004573 0.148690
0.004766 0.146762
0.004958 0.144866
0.005149 0.143000
0.005339 0.141165
0.005527 0.139358
0.005714 0.137578
0.005900 0.135825
0.006084 0.134097
0.006268 0.132395
0.006450 0.130716
0.006631 0.129060
0.006811 0.127428
0.006989 0.125817
0.007167 0.124227
0.007343 0.122659
0.007518 0.121110
0.007692 0.119581
0.007864 0.118072
0.008036 0.116581
0.008206 0.115109
0.008375 0.113654
0.008543 0.112218
0.008710 0.110798
0.008875 0.109395
0.009040 0.108008
0.009203 0.106638
0.009365 0.105283
0.009526 0.103944
0.009686 0.102620
0.009845 0.101311
0.010003 0.100017
0.010159 0.098737
0.010314 0.097471
0.010469 0.096219
0.010622 0.094981
0.010774 0.093756
0.010925 0.092544
0.011074 0.091345
0.011223 0.090159
0.011371 0.088986
0.011517 0.087825
0.011663 0.086676
0.011807 0.085539
0.011950 0.084415
0.012092 0.083301
0.012233 0.082200
0.012373 0.081110
0.012512 0.080031
0.012650 0.078963
0.012787 0.077906
0.012923 0.076860
0.013057 0.075824
0.013191 0.074799
0.013323 0.073784
0.013455 0.072780
0.013585 0.071786
0.013715 0.070802
0.013843 0.069828
0.013971 0.068863
0.014097 0.067909
0.014222 0.066963
0.014347 0.066028
0.014470 0.065101
0.014592 0.064184
0.014714 0.063277
0.014834 0.062378
0.014953 0.061488
0.015071 0.060607
0.015189 0.059735
0.015305 0.058872
0.015420 0.058017
0.015535 0.057171
0.015648 0.056333
0.015760 0.055504
0.015872 0.054683
0.015982 0.053870
0.016092 0.053066
0.016200 0.052269
0.016308 0.051481
0.016414 0.050700
0.016520 0.049927
0.016624 0.049163
0.016728 0.048405
0.016831 0.047656
0.016933 0.046914
0.017034 0.046180
0.017134 0.045453
0.017233 0.044734
0.017331 0.044022
0.017428 0.043317
0.017524 0.042620
0.017619 0.041929
0.017714 0.041246
0.017807 0.040570
0.017900 0.039901
0.017992 0.039239
0.018083 0.038584
0.018173 0.037936
0.018262 0.037295
0.018350 0.036660
0.018437 0.036032
0.018523 0.035411
0.018609 0.034797
0.018694 0.034189
0.018777 0.033587
0.018860 0.032993
0.018942 0.032404
0.019023 0.031822
0.019104 0.031247
0.019183 0.030677
0.019262 0.030114
0.019340 0.029558
0.019416 0.029007
0.019493 0.028463
0.019568 0.027925
0.019642 0.027393
0.019716 0.026867
0.019788 0.026347
0.019860 0.025833
0.019931 0.025325
0.020002 0.024823
0.020071 0.024326
0.020140 0.023836
0.020208 0.023351
0.020275 0.022873
0.020341 0.022400
0.020406 0.021932
0.020471 0.021471
0.020535 0.021015
0.020598 0.020565
0.020660 0.020120
0.020721 0.019681
0.020782 0.019247
0.020842 0.018819
0.020901 0.018396
0.020959 0.017979
0.021017 0.017567
0.021074 0.017161
0.021130 0.016760
0.021185 0.016364
0.021240 0.015974
0.021294 0.015589
0.021347 0.015209
0.021399 0.014835
0.021451 0.014465
0.021501 0.014101
0.021551 0.013742
0.021601 0.013388
0.021649 0.013039
0.021697 0.012696
0.021745 0.012357
0.021791 0.012024
0.021837 0.011695
0.021882 0.011372
0.021926 0.011053
0.021970 0.010739
0.022013 0.010431
0.022055 0.010127
0.022096 0.009828
0.022137 0.009534
0.022177 0.009245
0.022217 0.008960
0.022255 0.008681
0.022293 0.008406
0.022331 0.008136
0.022367 0.007871
0.022403 0.007610
0.022439 0.007354
0.022473 0.007103
0.022507 0.006857
0.022541 0.006615
0.022573 0.006378
0.022605 0.006145
0.022637 0.005917
0.022667 0.005694
0.022697 0.005475
0.022727 0.005261
0.022756 0.005051
0.022784 0.004846
0.022811 0.004645
0.022838 0.004449
0.022864 0.004257
0.022890 0.004069
0.022915 0.003886
0.022939 0.003708
0.022963 0.003534
0.022986 0.003364
0.023008 0.003198
0.023030 0.003037
0.023052 0.002881
0.023072 0.002728
0.023092 0.002580
0.023112 0.002436
0.023131 0.002297
0.023149 0.002161
0.023167 0.002030
0.023184 0.001903
0.023200 0.001781
0.023216 0.001662
0.023232 0.001548
0.023246 0.001438
0.023261 0.001332
0.023274 0.001231
0.023287 0.001133
0.023300 0.001040
0.023312 0.000950
0.023323 0.000865
0.023334 0.000784
0.023344 0.000707
0.023354 0.000634
0.023363 0.000565
0.023372 0.000500
0.023380 0.000439
0.023387 0.000382
0.023394 0.000329
0.023401 0.000280
0.023407 0.000235
0.023412 0.000194
0.023417 0.000157
0.023421 0.000124
0.023425 0.000095
0.023428 0.000070
0.023431 0.000048
0.023433 0.000031
0.023435 0.000017
0.023436 0.000008
0.023437 0.000002
0.023437 0.000000
0.023437 0.000002

